Carefully Structured Compression: Efficiently Managing StarCraft II Data

Creation and storage of datasets are often overlooked input costs in machine learning, as many datasets are simple image label pairs or plain text. However, datasets with more complex structures, such as those from the real time strategy game StarCraft II, require more deliberate thought and strategy to reduce cost of ownership. We introduce a serialization framework for StarCraft II that reduces the cost of dataset creation and storage, as well as improving usage ergonomics. We benchmark against the most comparable existing dataset from \textit{AlphaStar-Unplugged} and highlight the benefit of our framework in terms of both the cost of creation and storage. We use our dataset to train deep learning models that exceed the performance of comparable models trained on other datasets. The dataset conversion and usage framework introduced is open source and can be used as a framework for datasets with similar characteristics such as digital twin simulations. Pre-converted StarCraft II tournament data is also available online.

==> pdf_figures/violin_matchlengths/matchlengths/0_0.dat <==
A
0.08091517857142858
0.18993303571428574
0.09168898809523808
0.054181547619047615
0.09307291666666666
0.14851934523809524
0.09805059523809524
0.2539136904761905
0.1768229166666667
0.25117559523809524
0.06049851190476191
0.05555059523809524
0.09987351190476192
0.04716517857142857
0.08787946428571429
0.11771577380952382
0.08501488095238095
0.10857142857142858
0.1859747023809524
0.07594494047619048
0.025081845238095243
0.1523809523809524
0.06855654761904761
0.033095238095238094
0.2731994047619048
0.18870535714285716
0.11302083333333333
0.15546130952380954
0.2334821428571429
0.09926339285714286
0.2001934523809524
0.09960565476190476
0.054747023809523815
0.21726934523809527
0.06758184523809524
0.15370535714285716
0.19813988095238094
0.22463541666666667
0.05061755952380952
0.14313244047619048
0.026517857142857145
0.05722470238095239
0.3148511904761905
0.1870089285714286
0.04942708333333333
0.026979166666666665
0.19721726190476194
0.10713541666666666
0.1072842261904762
0.07636160714285714
0.15825148809523812
0.04428571428571429
0.11473958333333334
0.2510788690476191
0.03290178571428572
0.05707589285714287
0.10034226190476192
0.07864583333333335
0.06808779761904762
0.09653273809523809
0.07760416666666668
0.1768452380952381
0.16423363095238094
0.2221651785714286
0.08406250000000001
0.11813244047619048
0.06709821428571429
0.1729389880952381
0.0693452380952381
0.11360119047619048
0.10069940476190477
0.0928794642857143
0.05226190476190477
0.18958333333333333
0.11020833333333334
0.05513392857142858
0.1003125
0.18775297619047618
0.22235119047619048
0.09307291666666666
0.024933035714285717
0.1271279761904762
0.05029761904761904
0.13104166666666667
0.1964806547619048
0.07250744047619048
0.026540178571428572
0.05203869047619048
0.17603422619047618
0.09178571428571429
0.06549107142857143
0.20555803571428574
0.1686011904761905
0.29808035714285713
0.09071428571428573
0.05359375
0.11399553571428572
0.1007217261904762
0.08077380952380953
0.1279092261904762
0.049248511904761906
0.04711309523809524
0.03327380952380953
0.13831101190476192
0.07569196428571429
0.09651785714285716
0.08262648809523811
0.03273065476190476
0.20872767857142857
0.13133184523809524
0.05071428571428571
0.031175595238095242
0.04294642857142858
0.058444940476190484
0.30274553571428575
0.03989583333333334
0.10730654761904762
0.10235863095238097
0.05752232142857143
0.13250744047619048
0.03326636904761905
0.0745610119047619
0.12345982142857144
0.10428571428571429
0.09194940476190476
0.07248511904761906
0.11298363095238097
0.041845238095238095
0.10555059523809524
0.06298363095238096
0.07139136904761906
0.02866071428571429
0.11159226190476192
0.20072916666666668
0.09329613095238097
0.16165178571428573
0.05235119047619048
0.21756696428571431
0.21225446428571432
0.21128720238095242
0.08956101190476191
0.05139880952380953
0.046651785714285715
0.24377232142857147
0.11796130952380954
0.08260416666666667
0.06040178571428572
0.14941964285714288
0.03572172619047619
0.04679315476190477
0.07374255952380952
0.11176339285714286
0.09575148809523809
0.13577380952380955
0.1246875
0.07855654761904762
0.0377827380952381
0.11537946428571429
0.02703125
0.06212053571428572
0.1786458333333333
0.12487351190476191
0.17062500000000003
0.02351190476190476
0.15541666666666668
0.06680059523809524
0.11389136904761905
0.11878720238095239
0.08651785714285715
0.209375
0.08670386904761905
0.10224702380952382
0.09714285714285716
0.05383928571428572
0.03890625
0.034761904761904765
0.07886160714285714
0.17133928571428572
0.14104166666666665
0.006071428571428572
0.16484375000000004
0.10029761904761905
0.11476934523809523
0.09293154761904762
0.050669642857142864
0.2101413690476191
0.2556101190476191
0.12305803571428572
0.21235863095238094
0.08145089285714287
0.13526041666666666
0.030193452380952387
0.04364583333333333
0.2059895833333333
0.23905505952380957
0.10207589285714286
0.31734375000000004
0.12976190476190477
0.13819196428571429
0.17462797619047618
0.10526041666666666
0.026808035714285715
0.2503199404761905
0.15497767857142858
0.06851190476190477
0.12488839285714287
0.07792410714285715
0.0946875
0.20752232142857147
0.11075148809523812
0.1704985119047619
0.1752827380952381
0.26514880952380954
0.08679315476190476
0.03270833333333333
0.06868303571428572
0.19409226190476192
0.13446428571428573
0.056101190476190485
0.24868303571428574
0.07686755952380953
0.1449404761904762
0.05625744047619048
0.08133184523809524
0.09901785714285716
0.14116071428571428
0.17151041666666667
0.08998511904761905
0.10711309523809524
0.06058779761904762
0.05783482142857143
0.17372767857142857
0.15388392857142857
0.17084077380952384
0.1419122023809524
0.11979166666666666
0.04041666666666667
0.19197916666666667
0.14723214285714287
0.07302083333333333
0.02834821428571429
0.052008928571428574
0.2000372023809524
0.10833333333333334
0.1684077380952381
0.07901041666666668
0.1985788690476191
0.09246279761904763
0.18574404761904761
0.07005208333333333
0.34902529761904766
0.2523883928571429
0.08167410714285715
0.0625372023809524
0.14469494047619047
0.0711235119047619
0.08290922619047619
0.33333333333333337
0.10999255952380954
0.2108854166666667
0.10293898809523809
0.1991369047619048
0.038221726190476195
0.13533482142857145
0.01609375
0.2103794642857143
0.0955654761904762
0.18651785714285715
0.050357142857142864
0.06907738095238096
0.13747767857142856
0.16770833333333335
0.11797619047619047
0.14035714285714287
0.1827232142857143
0.13513392857142859
0.27706101190476196
0.08866815476190476
0.1953869047619048
0.27088541666666666
0.1640029761904762
0.26371279761904765
0.08021577380952381
0.13031994047619047
0.24055803571428572
0.1703794642857143
0.031339285714285715
0.1340625
0.06241815476190477
0.013258928571428573
0.2693824404761905
0.16104910714285714
0.16882440476190477
0.08676339285714287
0.11930803571428573
0.2146875
0.18692708333333333
0.0779389880952381
0.15188988095238096
0.059754464285714286
0.19880208333333332
0.08366815476190476
0.20421875
0.2165476190476191
0.22424851190476194
0.14386160714285715
0.03229910714285714
0.06309523809523811
0.22453125
0.19075892857142857
0.059754464285714286
0.06197916666666667
0.12950892857142857
0.24768601190476194
0.048236607142857144
0.16177827380952384
0.15186011904761906
0.06341517857142857
0.03529017857142857
0.06487351190476191
0.1517857142857143
0.14611607142857144
0.05005208333333333
0.03229166666666666
0.09453869047619047
0.14489583333333333
0.06009672619047619
0.02910714285714286
0.19068452380952383
0.06877976190476191
0.17109375
0.09097470238095239
0.2220014880952381
0.03881696428571429
0.037046130952380955
0.02408482142857143
0.05033482142857143
0.048891369047619045
0.04168154761904762
0.1977604166666667
0.18779017857142857
0.035275297619047616
0.08927827380952381
0.1401339285714286
0.23968005952380955
0.16300595238095236
0.07511904761904761
0.04399553571428571
0.03616071428571429
0.012797619047619049
0.21902529761904763
0.043087797619047616
0.03694940476190476
0.10654761904761906
0.13913690476190477
0.17235119047619046
0.11960565476190478
0.08154761904761905
0.11355654761904763
0.08415178571428573
0.0700669642857143
0.17563988095238095
0.09412202380952381
0.05566220238095239
0.06348214285714286
0.14096726190476191
0.18593005952380953
0.09542410714285715
0.17608630952380952
0.1294345238095238
0.06700148809523811
0.16419642857142858
0.03999255952380953
0.2319419642857143
0.23895833333333333
0.028102678571428574
0.05316220238095238
0.06170386904761906
0.04710565476190477
0.13910714285714287
0.05786458333333333
0.21010416666666668
0.11831845238095239
0.10594494047619048
0.2555580357142857
0.12661458333333334
0.10560267857142858
0.23318452380952384
0.058050595238095234
0.0526264880952381
0.09465773809523809
0.05362351190476191
0.027715773809523808
0.06835565476190478
0.0928794642857143
0.03584821428571429
0.14867559523809523
0.05206101190476191
0.15985863095238095
0.0974404761904762
0.14611607142857144
0.08213541666666668
0.08646577380952382
0.18631696428571431
0.015163690476190476
0.1174404761904762
0.04973958333333333
0.08127232142857144
0.021495535714285717
0.20148809523809524
0.0720014880952381
0.03610119047619048
0.08505208333333333
0.28563244047619046
0.08654761904761905
0.1715327380952381
0.08331101190476192
0.30208333333333337
0.36023809523809525
0.09776041666666666
0.05880952380952381
0.20674851190476193
0.01680059523809524
0.12717261904761906
0.0571577380952381
0.1784077380952381
0.08613095238095239
0.03819196428571429
0.1782291666666667
0.08293154761904763
0.11598958333333334
0.07426339285714287
0.13172619047619047
0.27790922619047626
0.054806547619047616
0.07598958333333333
0.09266369047619047
0.15983630952380953
0.15471726190476193
0.03882440476190476
0.10578125
0.09205357142857143
0.037142857142857144
0.13409226190476192
0.14679315476190477
0.14946428571428572
0.06738839285714286

==> pdf_figures/violin_matchlengths/matchlengths/0_1.dat <==
A
0.08396577380952382
0.0809077380952381
0.16770089285714287
0.04322916666666667
0.1321279761904762
0.19268601190476192
0.1985788690476191
0.12924851190476191
0.15360863095238098
0.23652529761904761
0.13470238095238096
0.18357142857142858
0.09514880952380954
0.3311309523809524
0.26360119047619046
0.09622767857142858
0.012217261904761904
0.16130952380952382
0.15561755952380954
0.18949404761904762
0.07709077380952381
0.26613839285714286
0.04912946428571429
0.13355654761904762
0.15278273809523812
0.18061755952380953
0.06470238095238096
0.11393601190476192
0.11118303571428573
0.08918154761904763
0.13356398809523812
0.21502976190476195
0.14038690476190477
0.12229166666666666
0.07024553571428573
0.2136458333333333
0.07224702380952382
0.1081622023809524
0.17540922619047616
0.08554315476190476
0.09733630952380955
0.19627232142857146
0.1619717261904762
0.056376488095238105
0.09798363095238097
0.16828125000000005
0.07380208333333332
0.05180803571428571
0.2136681547619048
0.05834821428571429
0.09119791666666666
0.06459077380952381
0.13789434523809524
0.17174851190476192
0.1886607142857143
0.10962053571428573
0.14338541666666665
0.13136904761904764
0.04011160714285714
0.08155505952380952
0.1094122023809524
0.07872023809523811
0.07491815476190478
0.03845238095238095
0.20827380952380953
0.13736607142857143
0.12797619047619047
0.12717261904761906
0.1165997023809524
0.1303869047619048
0.09399553571428573
0.20540178571428572
0.08196428571428573
0.0966592261904762
0.08864583333333334
0.12223214285714286
0.1693154761904762
0.15866815476190477
0.03197916666666666
0.18786458333333333
0.15164434523809522
0.017061011904761905
0.08933035714285716
0.174375
0.06605654761904761
0.1305654761904762
0.14891369047619046
0.14477678571428573
0.031614583333333335
0.2149181547619048
0.04421875
0.010877976190476193
0.26011904761904764
0.13590029761904762
0.15436755952380954
0.0620014880952381
0.059657738095238104
0.09612351190476191
0.14534970238095238
0.09947916666666666
0.12651041666666665
0.12305059523809524
0.08607886904761905
0.18710565476190477
0.08735119047619047
0.12024553571428573
0.20017113095238095
0.08859375
0.017723214285714287
0.07564732142857143
0.12036458333333334
0.11921130952380954
0.009255952380952382
0.09034226190476191
0.2296726190476191
0.27111607142857147
0.5093154761904762
0.1670014880952381
0.16375000000000003
0.10596726190476191
0.08222470238095239
0.15471726190476193
0.046555059523809526
0.2156622023809524
0.08922619047619047
0.22122767857142858
0.05824404761904762
0.16704613095238094
0.05163690476190477
0.08887648809523808
0.0632217261904762
0.12302827380952382
0.03619791666666666
0.10458333333333333
0.1635044642857143
0.13133928571428574
0.18200892857142859
0.26228422619047626
0.12295386904761905
0.11498511904761904
0.0664434523809524
0.09691964285714287
0.1564434523809524
0.15205357142857145
0.16075892857142857
0.22865327380952383
0.11264136904761905
0.12
0.21618303571428574
0.10426339285714287
0.1799107142857143
0.04255952380952381
0.14465029761904763
0.214375
0.1408184523809524
0.0680952380952381
0.10260416666666666
0.11441964285714286
0.14225446428571428
0.1457514880952381
0.2803720238095238
0.13329613095238096
0.14464285714285716
0.10012648809523808
0.16222470238095238
0.09906994047619047
0.04335565476190477
0.16224702380952383
0.23979910714285715
0.03149553571428572
0.08781994047619048
0.18595238095238095
0.17915178571428572
0.11517857142857144
0.03426339285714286
0.06773809523809524
0.12008184523809523
0.30688244047619045
0.11434523809523812
0.0863467261904762
0.09656994047619047
0.19117559523809524
0.058690476190476196
0.21276041666666667
0.2126264880952381
0.11440476190476191
0.07720238095238095
0.12456845238095239
0.027120535714285715
0.12162202380952382
0.21846726190476193
0.040647321428571435
0.17804315476190477
0.14907738095238096
0.13165178571428574
0.10246279761904763
0.10199404761904762
0.08023809523809523
0.0978125
0.027537202380952384
0.24683035714285714
0.14149553571428572
0.26346726190476194
0.06854166666666667
0.10138392857142858
0.0645610119047619
0.006726190476190477
0.04784970238095238
0.04791666666666667
0.06341517857142857
0.12263392857142857
0.14703869047619048
0.17287202380952382
0.04241071428571429
0.13014880952380956
0.23771577380952383
0.3257812500000001
0.10746279761904763
0.16125000000000003
0.13670386904761905
0.11094494047619047
0.14517857142857143
0.24383928571428573
0.09558779761904762
0.16166666666666668
0.1394345238095238
0.10584821428571428
0.18217261904761908
0.05619791666666667
0.1525372023809524
0.07586309523809524
0.16595238095238096
0.12091517857142858
0.05624255952380953
0.13404761904761905
0.17609375
0.03020089285714286
0.2760119047619048
0.18870535714285716
0.3997619047619048
0.09316964285714287
0.22409970238095242
0.10569940476190476
0.05392857142857143
0.06263392857142858
0.17898065476190478
0.11584077380952382
0.1295907738095238
0.08376488095238095
0.08302827380952381
0.30924851190476194
0.01884672619047619
0.1530282738095238
0.17962797619047616
0.09819940476190477
0.11700892857142858
0.12014880952380955
0.4866964285714286
0.06749255952380953
0.15576636904761906
0.2157589285714286
0.044360119047619044
0.11558779761904762
0.16930803571428574
0.14919642857142856
0.06866071428571428
0.09012648809523809
0.2334077380952381
0.06546130952380952
0.20347470238095242
0.15263392857142857
0.14110863095238096
0.09125
0.2786235119047619
0.04421130952380953
0.09271577380952381
0.2917038690476191
0.11072916666666666
0.08179315476190477
0.11055803571428573
0.18649553571428573
0.10383184523809524
0.2755431547619048
0.1713839285714286
0.10893601190476192
0.14191964285714287
0.12849702380952382
0.10161458333333334
0.08976190476190476
0.24698660714285714
0.18042410714285714
0.2752752976190476
0.11132440476190478
0.16203125000000004
0.0729985119047619
0.03914434523809524
0.22193452380952383
0.20694196428571432
0.11610119047619047
0.19046130952380952
0.12388392857142858
0.1618452380952381
0.11534970238095239
0.20438244047619047
0.06466517857142857
0.07649553571428572
0.13920386904761906
0.05941220238095239
0.03265625
0.07311755952380952
0.09590773809523809
0.13548363095238097
0.04564732142857143
0.10774553571428573
0.16281994047619047
0.12109375
0.05556547619047619
0.11654761904761905
0.06380208333333333
0.07037946428571429
0.0778422619047619
0.11922619047619047
0.14395833333333333
0.19523809523809527
0.11772321428571429
0.08764880952380955
0.11930803571428573
0.046934523809523815
0.15211309523809524
0.06766369047619049
0.18026041666666667
0.05345238095238096
0.14130208333333333
0.4025223214285715
0.06365327380952382
0.24595982142857145
0.05668154761904762
0.09838541666666666
0.13868303571428572
0.1637276785714286
0.10033482142857142
0.16709077380952383
0.16796875000000003
0.17922619047619048
0.18810267857142857
0.09278273809523808
0.05697916666666667
0.08062500000000002
0.05390625
0.2436383928571429
0.13293154761904763
0.18483630952380953
0.18180803571428572
0.15235119047619047
0.047038690476190484
0.12404761904761905
0.2185416666666667
0.19372767857142859
0.08322916666666667
0.15963541666666667
0.03799851190476191
0.08605654761904763
0.16604166666666667
0.10832589285714286
0.10543154761904763
0.11438244047619048
0.13645089285714287
0.12037946428571429
0.07078125
0.14886904761904762
0.14828125
0.22965029761904762
0.10110119047619047
0.19877976190476193
0.11425595238095239
0.04192708333333334
0.14923363095238096
0.18939732142857146
0.21558779761904762
0.24607886904761908
0.08157738095238094
0.14566964285714287
0.06991815476190477
0.058712797619047616
0.10404017857142858
0.15417410714285715
0.26281994047619045
0.0688467261904762
0.14447916666666666
0.07789434523809524
0.11411458333333334
0.10151041666666666
0.14007440476190477
0.12144345238095239
0.23379464285714288
0.05858630952380953
0.0002752976190476191
0.10436011904761905
0.26697172619047627
0.15237351190476192
0.09752976190476191
0.12101190476190478
0.15502976190476192
0.05964285714285714
0.068125
0.16446428571428573
0.10604910714285715
0.14688988095238098
0.11851934523809524
0.12599702380952382
0.17594494047619047
0.07927827380952382
0.06483630952380953
0.03226934523809524
0.23233630952380957
0.08887648809523808
0.11451636904761905
0.10494047619047621
0.11415178571428573
0.15576636904761906
0.2465997023809524
0.11805059523809523
0.13090029761904762
0.1530282738095238
0.09970238095238097
0.18212797619047616
0.07926339285714286
0.106875
0.034144345238095244
0.23564732142857145
0.11936755952380955
0.13938988095238097
0.11673363095238097
0.03942708333333334
0.03121279761904762
0.17152529761904764
0.12305059523809524
0.09575892857142858
0.2696056547619048
0.027447916666666666
0.20433779761904763
0.0834077380952381
0.042165178571428576
0.15776041666666668
0.16950892857142857
0.20580357142857145
0.3834970238095239
0.13329613095238096
0.06682291666666668
0.12161458333333335
0.08618303571428573
0.22802827380952384
0.04830357142857143
0.14320684523809524
0.08575892857142858
0.17930803571428572
0.2811309523809524
0.16941220238095236
0.10651041666666666
0.1935044642857143
0.05757440476190477
0.0602529761904762
0.07471726190476191
0.14493303571428573
0.12383184523809523
0.09000744047619047
0.13601190476190478
0.10959821428571428
0.1045982142857143
0.11895089285714286
0.05668154761904762
0.18151785714285715
0.10438988095238097
0.15342261904761906
0.14778273809523812
0.15910714285714286
0.14561755952380953
0.21589285714285716
0.06126488095238096
0.08890625
0.13590029761904762
0.14676339285714288
0.30139880952380954
0.17882440476190478
0.12909226190476192
0.1907663690476191
0.026138392857142857
0.047209821428571434
0.12645833333333334
0.09933779761904762
0.1681696428571429
0.10319196428571428
0.06961309523809524
0.09889880952380954
0.050349702380952384
0.07581845238095239
0.2186681547619048
0.08632440476190477
0.09721726190476192
0.16825892857142857
0.12463541666666667
0.23021577380952382
0.06319940476190478
0.037358630952380956
0.1556547619047619
0.24033482142857146
0.16021577380952384
0.04026041666666667
0.23354910714285715
0.09023065476190477
0.04850446428571429
0.08774553571428573
0.22797619047619047
0.17355654761904762
0.13830357142857144
0.07287946428571429
0.33227678571428576
0.10119791666666667
0.21677083333333333
0.059375
0.4130803571428572
0.0551264880952381
0.1439360119047619
0.1327232142857143
0.11807291666666667
0.0989434523809524
0.03459077380952381
0.12329613095238097
0.06098214285714287
0.15561011904761904
0.11432291666666666
0.14892857142857144
0.15424107142857144
0.046309523809523814
0.06037202380952381
0.07421130952380953
0.09055803571428572
0.25049107142857147
0.19397321428571432
0.15247767857142858
0.11257440476190478
0.20635416666666667
0.10621279761904763
0.03412946428571429
0.1468154761904762
0.0716592261904762
0.13447916666666665
0.030178571428571433
0.24261904761904762
0.07328869047619048
0.2342931547619048
0.16617559523809525
0.16092261904761906
0.05819940476190477
0.09805059523809524
0.08195684523809524
0.037313988095238095
0.15712053571428572
0.05421130952380952
0.14077380952380955
0.17582589285714284
0.18837053571428572
0.14455357142857145
0.06504464285714287
0.10173363095238097
0.13014136904761905
0.12010416666666666
0.11200892857142858
0.15389136904761905
0.023377976190476192
0.04781994047619048
0.08418154761904763
0.09733630952380955
0.17944940476190477
0.04947916666666667
0.16558035714285715
0.12905505952380955
0.13636904761904764
0.16619791666666667
0.11620535714285715
0.12089285714285715
0.2320014880952381
0.040014880952380955
0.10090029761904763
0.11969494047619048
0.22697916666666668
0.0466889880952381
0.06477678571428572
0.05534970238095239
0.047038690476190484
0.20773809523809525
0.08877976190476192
0.06701636904761905
0.11944940476190478
0.09114583333333334
0.14124255952380954
0.12857886904761906
0.18899553571428573
0.23221726190476194
0.09529761904761905
0.02466517857142857
0.11404017857142858
0.09750744047619048
0.04647321428571429
0.1579985119047619
0.11310267857142858
0.18016369047619046
0.10618303571428572
0.11549851190476192
0.22359375
0.11876488095238097
0.06427083333333333
0.13993303571428573
0.10672619047619047
0.11469494047619047
0.07610863095238096
0.3124032738095238
0.10526041666666666
0.14121279761904762
0.1484747023809524
0.10235863095238097
0.10596726190476191
0.26759672619047625
0.1578497023809524
0.01365327380952381
0.13887648809523812
0.15246279761904763
0.12061011904761905
0.20353422619047618
0.14866815476190479
0.13549107142857145
0.10723958333333333
0.13477678571428572
0.08649553571428573
0.14510416666666667
0.39923363095238096
0.14808035714285717
0.12023065476190478
0.09729910714285715
0.05826636904761906
0.025245535714285717
0.27267113095238094
0.1522916666666667
0.0956622023809524
0.14479166666666665
0.1325372023809524
0.005364583333333334
0.13329613095238096
0.12995535714285716
0.11604166666666665
0.04840029761904762
0.1130654761904762
0.07755952380952381
0.06605654761904761
0.08103422619047619
0.09476190476190477
0.25671130952380955
0.02386904761904762
0.06738839285714286
0.3553348214285715
0.16904017857142858
0.17227678571428573
0.13234375
0.12435267857142858
0.23258184523809525
0.11379464285714286
0.16796875000000003
0.04519345238095238
0.17261904761904762
0.2788690476190476
0.2264434523809524
0.13263392857142858
0.12093005952380954
0.08713541666666666
0.19531994047619047
0.08329613095238095
0.15546875000000002
0.11512648809523812
0.18462053571428572
0.18530505952380952
0.019285714285714285
0.0446279761904762
0.17849702380952384
0.13904761904761906
0.2888244047619048
0.05885416666666667
0.07788690476190477
0.14270089285714285
0.16694940476190478
0.11223958333333334
0.11591517857142858
0.1988169642857143
0.09375744047619047
0.21964285714285714
0.1125
0.04625744047619049
0.19819940476190478
0.06502232142857144
0.11334821428571429
0.10543154761904763
0.20408482142857146
0.13140625
0.13563244047619047
0.19412202380952384
0.1606547619047619
0.06628720238095238
0.1146875
0.07389136904761906
0.11206101190476192
0.24744047619047624
0.15941964285714286
0.08617559523809523
0.14078869047619047
0.13869791666666667
0.1556919642857143
0.14381696428571428
0.06897321428571429
0.03172619047619048
0.15950892857142857
0.2156101190476191
0.08436755952380953
0.11895833333333333
0.04710565476190477
0.20805803571428572
0.05104166666666667
0.014136904761904765

==> pdf_figures/violin_matchlengths/matchlengths/0_2.dat <==
A
0.13714285714285715
0.1519419642857143
0.19377232142857145
0.1617633928571429
0.15805803571428573
0.07651041666666668
0.1828125
0.12169642857142858
0.03389880952380953
0.06506696428571429
0.07825892857142858
0.1374032738095238
0.11001488095238096
0.17840029761904763
0.10958333333333334
0.14508928571428573
0.11118303571428573
0.1282217261904762
0.10494791666666665
0.25470982142857146
0.26921875
0.05237351190476191
0.10418154761904763
0.11249255952380954
0.1015625
0.12154761904761906
0.0540029761904762
0.09030505952380954
0.20518601190476193
0.09248511904761905
0.17181547619047616
0.14248511904761904
0.14386904761904762
0.0625372023809524
0.19083333333333333
0.07170386904761906
0.16369791666666667
0.29797619047619045
0.12200892857142857
0.17252976190476194
0.09536458333333334
0.0658110119047619
0.31081101190476196
0.21799851190476194
0.10340773809523808
0.0761904761904762
0.11488095238095239
0.042425595238095234
0.14066964285714287
0.20721726190476195
0.09502232142857142
0.05008928571428571
0.09976190476190476
0.0632217261904762
0.15373511904761905
0.04376488095238096
0.10196428571428573
0.011919642857142858
0.023154761904761907
0.28655505952380955
0.11004464285714287
0.009531250000000002
0.059657738095238104
0.06572916666666667
0.16014136904761905
0.051257440476190484
0.0574702380952381
0.02324404761904762
0.15166666666666667
0.12264136904761905
0.1427232142857143
0.09177827380952382
0.06080357142857143
0.06792410714285714
0.05133184523809524
0.041264880952380956
0.028928571428571432
0.05715029761904762
0.09
0.24712797619047625
0.1286607142857143
0.18379464285714284
0.25793154761904763
0.10855654761904762
0.07777529761904761
0.25534226190476195
0.18776785714285715
0.013229166666666667
0.07941964285714287
0.15912946428571428
0.08588541666666666
0.09588541666666667
0.034479166666666665
0.08151785714285716
0.01534970238095238
0.0769717261904762
0.07354910714285715
0.0588764880952381
0.13324404761904762
0.053258928571428575
0.043816964285714285
0.2052901785714286
0.15303571428571427
0.08724702380952382
0.10442708333333334
0.15758928571428574
0.18253720238095242
0.11052827380952382
0.25383184523809527
0.10235863095238097
0.11648065476190478
0.06953869047619049
0.05749255952380952
0.16451636904761904
0.06959821428571429
0.031026785714285715
0.15252232142857144
0.28609375
0.15982886904761906
0.09642113095238097
0.15059523809523812
0.11779761904761905
0.14805059523809525
0.09162202380952382
0.25688244047619047
0.11739583333333334
0.1829389880952381
0.15620535714285716
0.0967857142857143
0.049627976190476195
0.0474702380952381
0.0465327380952381
0.01695684523809524
0.12020833333333333
0.23972470238095242
0.04333333333333333
0.06188988095238096
0.07538690476190477
0.1864732142857143
0.060930059523809525
0.035171130952380954
0.009233630952380951
0.10282738095238096
0.06432291666666667
0.06359375
0.08705357142857142
0.0771875
0.07857142857142857
0.07381696428571428
0.12851934523809525
0.16289434523809526
0.16251488095238095
0.04038690476190476
0.07313988095238096
0.05642857142857143
0.24495535714285716
0.05461309523809524
0.08860863095238097
0.17372767857142857
0.21378720238095242
0.21369047619047624
0.24447172619047625
0.05101934523809524
0.08895089285714286
0.13180059523809523
0.04085565476190476
0.06090029761904762
0.06565476190476191
0.09068452380952381
0.12659226190476192
0.06521577380952381
0.10099702380952381
0.1409375
0.17119047619047617
0.05459077380952381
0.09392857142857142
0.11413690476190479
0.0775297619047619
0.018601190476190476
0.15250000000000002
0.08936755952380954
0.09546875
0.13945684523809523
0.18985863095238095
0.11231398809523813
0.06316964285714287
0.03609375
0.09125
0.15298363095238096
0.07129464285714286
0.16421130952380952
0.07891369047619048
0.15301339285714285
0.10460565476190477
0.10529017857142858
0.06758928571428573
0.07679315476190478
0.09372767857142858
0.1786458333333333
0.056063988095238104
0.019933035714285716
0.12770833333333334
0.09604166666666666
0.1786458333333333
0.0745610119047619
0.12464285714285715
0.10709077380952381
0.1046279761904762
0.05907738095238096
0.030535714285714288
0.12197916666666667
0.1421056547619048
0.11866071428571429
0.05208333333333333
0.15083333333333335
0.06305803571428573
0.10366071428571429
0.07291666666666667
0.21369791666666668
0.3787648809523809
0.13691964285714286
0.04881696428571429
0.32674107142857145
0.20403273809523811
0.13192708333333333
0.11512648809523812
0.10284226190476192
0.08557291666666667
0.15244791666666668
0.36433779761904767
0.1824702380952381
0.06404761904761906
0.06517113095238096
0.09991815476190476
0.0993154761904762
0.2563690476190476
0.08361607142857144
0.07367559523809523
0.13601934523809522
0.05101934523809524
0.021860119047619052
0.19015625
0.02193452380952381
0.10436755952380955
0.17484375
0.09793154761904763
0.19270833333333331
0.08115327380952381
0.12433779761904763
0.17728422619047618
0.05107886904761904
0.11730654761904763
0.1554985119047619
0.0677827380952381
0.05997767857142858
0.0609375
0.06401785714285714
0.15929315476190478
0.08069196428571429
0.07798363095238096
0.050357142857142864
0.012135416666666668
0.046309523809523814
0.12637648809523813
0.2506696428571429
0.13250744047619048
0.13570684523809523
0.2768601190476191
0.11301339285714286
0.06363839285714286
0.07248511904761906
0.10252976190476192
0.03823660714285714
0.1546875
0.10362351190476192
0.10472470238095238
0.0813764880952381
0.17143601190476193
0.08576636904761906
0.2361383928571429
0.10865327380952382
0.21970982142857146
0.11193452380952382
0.08444940476190477
0.07165178571428572
0.15871279761904764
0.14788690476190477
0.060342261904761905
0.07530505952380953
0.046205357142857145
0.12046875
0.06799107142857143
0.07345238095238096
0.20143601190476193
0.053184523809523813
0.14354910714285715
0.12595238095238095
0.16406994047619047
0.18549851190476194
0.23261160714285714
0.20910714285714285
0.05101190476190477
0.16608630952380954
0.17722470238095242
0.15258928571428573
0.016860119047619047
0.09485863095238097
0.03128720238095239
0.11293154761904763
0.11940476190476192
0.0365029761904762
0.0702827380952381
0.10382440476190476
0.12851190476190477
0.13194196428571428
0.17471726190476194
0.11081845238095239
0.04252232142857143
0.18110863095238094
0.10012648809523808
0.10496279761904763
0.08901041666666666
0.14543154761904764
0.03271577380952381
0.16017857142857145
0.1450297619047619
0.16998511904761904
0.0818452380952381
0.06584821428571429
0.08047619047619048
0.0712202380952381
0.12014880952380955
0.21125744047619047
0.13609375
0.13457589285714286
0.08502976190476191
0.4866964285714286
0.06940476190476191
0.05203125
0.09403273809523809
0.12427827380952382
0.07170386904761906
0.13017113095238098
0.19855654761904762
0.1472619047619048
0.05441964285714287
0.04096726190476191
0.14742559523809523
0.04555059523809524
0.1456994047619048
0.19563244047619047
0.11788690476190478
0.14338541666666665
0.05430059523809524
0.04052827380952381
0.20523809523809525
0.183125
0.5111235119047619
0.17194196428571432
0.08958333333333333
0.2676339285714286
0.09861607142857143
0.07825892857142858
0.05629464285714286
0.06505208333333333
0.16379464285714287
0.20114583333333333
0.22945684523809526
0.03667410714285715
0.2905877976190476
0.12183779761904763
0.06174107142857143
0.1535416666666667
0.08927827380952381
0.08369047619047619
0.1140625
0.06005208333333333
0.12366815476190478
0.08927083333333334
0.1827827380952381
0.10433779761904763
0.06946428571428571
0.0966592261904762
0.09063988095238097
0.04223958333333334
0.05101190476190477
0.10396577380952382
0.02679315476190476
0.08851934523809524
0.13625744047619048
0.1321875
0.15603422619047622
0.08172619047619048
0.08520833333333334
0.13054315476190478
0.1039732142857143
0.09605654761904762
0.4091964285714286
0.06068452380952381
0.1488095238095238
0.0853497023809524
0.08441964285714286
0.053430059523809526
0.05429315476190477
0.007916666666666666
0.1563169642857143
0.2830729166666667
0.08891369047619048
0.0634375
0.2769568452380953
0.03921130952380953
0.08573660714285715
0.06555803571428571
0.06299851190476191
0.10450892857142857
0.08623511904761905
0.05891369047619048
0.10031994047619047
0.08795386904761905
0.16190476190476188
0.09367559523809524
0.016785714285714286
0.047455357142857146
0.11344494047619047
0.22779017857142858
0.12054315476190477
0.20921130952380954
0.07302083333333333
0.1441294642857143
0.06889880952380953
0.1289434523809524
0.17766369047619046
0.10577380952380955
0.10985119047619048
0.12532738095238097
0.17843005952380953
0.03636160714285715
0.056986607142857144
0.07514136904761906
0.13760416666666667
0.10901041666666667
0.14248511904761904
0.09450892857142858
0.11027529761904763
0.07154017857142858
0.05800595238095239
0.13492559523809525
0.2652380952380953
0.21096726190476192
0.11729166666666666
0.13367559523809525
0.07590029761904762
0.1859375
0.17199404761904763
0.17805059523809524
0.10909226190476191
0.09366815476190476
0.08156994047619047
0.15612351190476192
0.12203125
0.10612351190476192
0.11993303571428574
0.06277529761904761
0.09180803571428572
0.14846726190476192
0.19619791666666667
0.15285714285714286
0.21898809523809526
0.10962053571428573
0.10079613095238096
0.09261904761904763
0.05826636904761906
0.1165997023809524
0.035877976190476196
0.21696428571428572
0.05683779761904762
0.07770089285714286
0.2180952380952381
0.12483630952380954
0.16416666666666668
0.050863095238095235
0.15047619047619049
0.06332589285714287
0.048497023809523816
0.09854166666666667
0.12508184523809524
0.11418154761904763
0.07811011904761905
0.06680059523809524
0.23577380952380955
0.0927529761904762
0.07092261904761905
0.06225446428571429
0.2772842261904762
0.1852083333333333
0.29328125
0.09607142857142857
0.12726190476190477
0.07302083333333333
0.11042410714285715
0.056584821428571436
0.33343750000000005
0.08518601190476191
0.11476934523809523
0.12529761904761905
0.14193452380952382
0.11168898809523813
0.12313244047619047
0.030959821428571434
0.26385416666666667
0.1255654761904762
0.09690476190476191
0.024538690476190478
0.06197916666666667
0.15941964285714286
0.1421875
0.1499032738095238
0.09383928571428574
0.1992559523809524
0.09280505952380955
0.15242559523809524
0.12408482142857144
0.0396577380952381
0.06707589285714287
0.19011904761904763
0.30859375000000006
0.06568452380952382
0.07104910714285714
0.19825892857142857
0.2411383928571429
0.29636160714285714
0.14113095238095238
0.09373511904761905
0.20984375
0.09131696428571429
0.2152232142857143
0.020796130952380955
0.20965029761904763
0.05695684523809524
0.07214285714285715
0.10883928571428574
0.21610863095238095
0.10793898809523812
0.18293154761904762
0.05118303571428571
0.0851264880952381
0.11951636904761904
0.10479910714285716
0.09639136904761905
0.19216517857142856
0.09563244047619048
0.11428571428571428
0.13589285714285715
0.10520833333333333
0.1274702380952381
0.06738839285714286
0.08598214285714287
0.028757440476190478
0.18663690476190478
0.18183035714285714
0.0774702380952381
0.21733630952380956
0.03846726190476191
0.10235863095238097
0.13953125
0.07939732142857144
0.08507440476190477
0.0680952380952381
0.09848214285714287
0.24488095238095242
0.06101934523809524
0.08398809523809524
0.09850446428571429
0.18063988095238095
0.09491071428571429
0.14019345238095238
0.22672619047619047
0.1478199404761905
0.18357142857142858
0.08896577380952381
0.1277529761904762
0.04974702380952381
0.1627306547619048
0.17051339285714287
0.09034226190476191
0.12953125
0.26034226190476195
0.10497023809523809
0.12819196428571428
0.14542410714285714
0.10436011904761905
0.32845982142857144
0.06877976190476191
0.15438988095238096
0.11008928571428572
0.17305803571428574
0.02732886904761905
0.2010639880952381
0.0654389880952381
0.21858630952380956
0.066875
0.19388392857142858
0.12941220238095238
0.1608110119047619
0.05203125
0.22183035714285715
0.12944196428571428
0.17203869047619047
0.0338467261904762
0.12303571428571429
0.21703125
0.06522321428571429
0.07381696428571428
0.07226190476190478
0.09188244047619047
0.06797619047619048
0.09073660714285715
0.28548363095238094
0.10988095238095238
0.20821428571428574
0.04908482142857143
0.10090773809523808
0.06899553571428572
0.21441964285714288
0.10908482142857144
0.1169717261904762
0.09645833333333334
0.13702380952380955
0.06261160714285714
0.0698735119047619
0.08188988095238095
0.18627976190476192
0.22994047619047625
0.1277157738095238
0.0064434523809523804
0.055513392857142865
0.20061011904761908
0.12169642857142858
0.11491071428571428
0.133125
0.08242559523809524
0.017328869047619048
0.07305059523809523
0.11287202380952381
0.13404017857142858
0.12159226190476191
0.02895089285714286
0.05686755952380953
0.09317708333333334
0.05089285714285714
0.06233630952380952
0.10577380952380955
0.052574404761904774
0.23206101190476194
0.32424107142857145
0.13686755952380955
0.06883184523809524
0.0879092261904762
0.13167410714285716
0.0855654761904762
0.12645833333333334
0.12083333333333333
0.04148809523809524
0.17728422619047618
0.07693452380952381
0.09192708333333334
0.07866815476190477
0.0996875
0.3734151785714286
0.07160714285714287
0.1436235119047619
0.12276785714285715
0.12044642857142858
0.010967261904761905
0.10419642857142858
0.12880952380952382
0.09229166666666666
0.07196428571428572
0.018452380952380953
0.09658482142857143
0.06941964285714286
0.133125
0.0799107142857143
0.16976934523809525
0.08755208333333334
0.18938988095238096
0.11811011904761905
0.25921130952380955
0.10255952380952381
0.09907738095238097
0.13604166666666667
0.1316294642857143
0.07381696428571428
0.15074404761904764
0.16712053571428573
0.05010416666666667
0.12266369047619047
0.11539434523809523
0.1013169642857143
0.05832589285714287
0.10263392857142857
0.16005208333333334
0.16068452380952383
0.16723958333333336
0.1517857142857143
0.07280505952380953
0.12371279761904763
0.20630952380952383
0.07126488095238095
0.11430803571428573
0.07223214285714287
0.061763392857142864
0.07626488095238096
0.0755952380952381
0.08903273809523808
0.18894345238095242
0.03204613095238095
0.12973958333333335
0.07591517857142857
0.018132440476190476
0.15052083333333335
0.0632514880952381
0.19204613095238096
0.16701636904761905
0.09375744047619047
0.17079613095238094
0.23467261904761907
0.09190476190476192
0.16854910714285715
0.29223958333333333
0.29168154761904763
0.08949404761904763
0.027924107142857143
0.16805059523809526
0.3575595238095239
0.08912946428571429
0.14713541666666666
0.04973958333333333

==> pdf_figures/violin_matchlengths/matchlengths/1_1.dat <==
A
0.06835565476190478
0.04828125
0.006175595238095239
0.08125744047619048
0.100625
0.0754092261904762
0.08252232142857144
0.21308779761904761
0.09754464285714287
0.19455357142857146
0.10429315476190476
0.023988095238095242
0.11970982142857144
0.27923363095238096
0.20702380952380953
0.11511160714285715
0.08047619047619048
0.13926339285714287
0.16090029761904762
0.15305803571428572
0.05427083333333333
0.17072916666666668
0.11598958333333334
0.031517857142857146
0.17297619047619048
0.10598958333333335
0.1971726190476191
0.04288690476190477
0.04155505952380953
0.09392857142857142
0.14136160714285714
0.2530729166666667
0.11981398809523812
0.15227678571428574
0.10851190476190478
0.13274553571428574
0.11270089285714287
0.1828794642857143
0.00646577380952381
0.04218005952380952
0.15917410714285715
0.08778273809523808
0.09488839285714286
0.06294642857142857
0.026086309523809522
0.16784970238095237
0.09304315476190476
0.07818452380952381
0.11069940476190478
0.10901785714285715
0.13027529761904763
0.22120535714285716
0.0737202380952381
0.12152529761904762
0.0764360119047619
0.08535714285714287
0.10028273809523808
0.06389880952380952
0.07177083333333333
0.16302827380952384
0.14170386904761906
0.11430803571428573
0.04043898809523809
0.09209821428571428
0.0674702380952381
0.04752976190476191
0.11074404761904763
0.09988095238095239
0.11069940476190478
0.07182291666666667
0.09745535714285715
0.13696428571428573
0.12028273809523812
0.08450148809523811
0.1813913690476191
0.11778273809523812
0.0448139880952381
0.04595982142857143
0.03193452380952381
0.06409970238095239
0.08819940476190476
0.17952380952380953
0.045282738095238105
0.06745535714285715
0.13775297619047622
0.06701636904761905
0.15497767857142858
0.11343005952380954
0.05327380952380953
0.05983630952380953
0.04435267857142858
0.1458184523809524
0.06171130952380952
0.04162946428571429
0.10916666666666666
0.18765625
0.11408482142857145
0.011889880952380954
0.10426339285714287
0.0640327380952381
0.04645833333333333
0.037946428571428575
0.09166666666666666
0.019107142857142857
0.09034970238095238
0.05330357142857143
0.11362351190476191
0.03900297619047619
0.05432291666666667
0.06572916666666667
0.10146577380952382
0.17913690476190477
0.06122767857142858
0.15941964285714286
0.0994419642857143
0.07024553571428573
0.05037946428571429
0.1072544642857143
0.11172619047619048
0.11090029761904763
0.11920386904761905
0.08162202380952381
0.2530952380952381
0.006354166666666666
0.04526041666666667
0.03902529761904762
0.0533779761904762
0.19359375
0.10155505952380954
0.09330357142857143
0.054248511904761904
0.09421875
0.06449404761904762
0.20229166666666668
0.15956845238095238
0.07492559523809524
0.08700148809523808
0.10578125
0.1774107142857143
0.11934523809523812
0.06554315476190477
0.025007440476190478
0.058712797619047616
0.10828125
0.03838541666666667
0.027738095238095242
0.09683035714285715
0.11829613095238097
0.021354166666666664
0.11031994047619048
0.05625
0.25158482142857147
0.17496279761904762
0.05574404761904762
0.13665178571428574
0.11366815476190478
0.12514880952380955
0.13110119047619048
0.04023809523809524
0.05831845238095239
0.14659970238095238
0.12911458333333334
0.09507440476190476
0.11441964285714286
0.3092708333333334
0.12100446428571429
0.06945684523809524
0.0737797619047619
0.24788690476190478
0.03529761904761905
0.06227678571428572
0.09819940476190477
0.10860119047619048
0.32507440476190474
0.07833333333333334
0.05586309523809524
0.061875
0.07008928571428572
0.1879538690476191
0.09239583333333334
0.05719494047619048
0.07642113095238096
0.07530505952380953
0.04426339285714286
0.12
0.18163690476190478
0.19900297619047616
0.024174107142857143
0.05014136904761904
0.07983630952380953
0.039360119047619054
0.06879464285714286
0.11113095238095239
0.014508928571428572
0.03843005952380953
0.23652529761904761
0.03658482142857143
0.10196428571428573
0.07064732142857143
0.11377232142857144
0.09229166666666666
0.03802827380952381
0.00824404761904762
0.04165178571428572
0.15710565476190477
0.17493303571428573
0.15482886904761906
0.12505208333333334
0.04649553571428571
0.11834821428571429
0.14084821428571428
0.12180803571428572
0.16265625000000003
0.11950148809523813
0.0823139880952381
0.10752232142857145
0.03499255952380953
0.04679315476190477
0.04971726190476191
0.03494791666666666
0.04279761904761904
0.08220982142857144
0.04890625
0.04107142857142858
0.0615327380952381
0.12404761904761905
0.036941964285714286
0.05383928571428572
0.10757440476190477
0.040282738095238094
0.04542410714285714
0.056063988095238104
0.15669642857142857
0.16509672619047622
0.09899553571428572
0.10487351190476192
0.05932291666666667
0.04173363095238096
0.09824404761904763
0.0632514880952381
0.10002232142857143
0.09029017857142857
0.06680803571428572
0.10172619047619047
0.13182291666666665
0.13002232142857145
0.10098958333333334
0.03389880952380953
0.08172619047619048
0.13186011904761905
0.09321428571428574
0.06968005952380953
0.07962053571428572
0.15654017857142857
0.16297619047619047
0.04349702380952381
0.08235863095238095
0.23078125
0.030178571428571433
0.07901041666666668
0.05244791666666667
0.07821428571428572
0.10194940476190477
0.08101934523809523
0.09590029761904763
0.06246279761904762
0.14070684523809524
0.06301339285714286
0.11742559523809523
0.05494047619047619
0.03212053571428572
0.039501488095238096
0.035386904761904765
0.1425297619047619
0.15254464285714286
0.09909970238095239
0.03461309523809524
0.1333110119047619
0.12700148809523812
0.07789434523809524
0.14616815476190478

==> pdf_figures/violin_matchlengths/matchlengths/1_2.dat <==
A
0.02920386904761905
0.10677083333333334
0.23624255952380957
0.06835565476190478
0.027254464285714288
0.14254464285714286
0.0696875
0.06755952380952382
0.19938244047619047
0.10538690476190476
0.13104166666666667
0.04616071428571429
0.12502232142857145
0.1706547619047619
0.0689434523809524
0.09987351190476192
0.09151785714285715
0.08159226190476192
0.08420386904761905
0.17733630952380952
0.19382440476190477
0.14760416666666665
0.10979910714285715
0.06973214285714287
0.0603125
0.17485119047619047
0.08758928571428573
0.15902529761904763
0.09246279761904763
0.38145833333333334
0.07395089285714286
0.09258928571428574
0.12648809523809523
0.05371279761904762
0.12095238095238096
0.08212797619047618
0.07192708333333334
0.18997767857142858
0.0498139880952381
0.06443452380952382
0.021904761904761906
0.14881696428571428
0.01857886904761905
0.1174404761904762
0.15293154761904762
0.13741071428571427
0.14683779761904764
0.048288690476190485
0.06229166666666667
0.13797619047619047
0.18690476190476193
0.07154017857142858
0.1457514880952381
0.10799851190476191
0.16875000000000004
0.03768601190476191
0.09246279761904763
0.13625744047619048
0.09178571428571429
0.07895833333333334
0.24898065476190478
0.23638392857142856
0.12692708333333333
0.051547619047619044
0.19508928571428574
0.0690625
0.12955357142857143
0.10152529761904763
0.01533482142857143
0.08919642857142858
0.1938541666666667
0.12108630952380954
0.06209821428571429
0.12012648809523813
0.07108630952380952
0.10087053571428573
0.08657738095238096
0.21791666666666668
0.12293154761904762
0.0754092261904762
0.07024553571428573
0.05918154761904762
0.05459821428571429
0.03339285714285714
0.04656994047619048
0.11084821428571429
0.08893601190476191
0.12000744047619047
0.17525297619047617
0.10750744047619047
0.13090773809523812
0.10161458333333334
0.0628125
0.17649553571428572
0.08203125000000001
0.10818452380952381
0.08514880952380953
0.10759672619047621
0.11950148809523813
0.10779017857142857
0.10759672619047621
0.06844494047619049
0.04941964285714286
0.14639880952380954
0.11320684523809524
0.060267857142857144
0.029880952380952387
0.1523809523809524
0.08808035714285715
0.46427827380952386
0.20124255952380954
0.06933779761904763
0.13628720238095238
0.05691220238095239
0.11575892857142858
0.13748511904761906
0.057061011904761906
0.15140625000000002
0.11542410714285715
0.06756696428571429
0.0478125
0.13287202380952381
0.08715773809523808
0.05393601190476191
0.1690104166666667
0.07886904761904762
0.06898065476190478
0.14245535714285715
0.15704613095238096
0.08289434523809523
0.02415922619047619
0.14735863095238097
0.36649553571428567
0.018921130952380953
0.20457589285714284
0.10423363095238097
0.11193452380952382
0.02941964285714286
0.16562500000000002
0.12922619047619047
0.041190476190476194
0.11684523809523811
0.07421130952380953
0.24020833333333333
0.02439732142857143
0.10043898809523809
0.08213541666666668
0.14973958333333337
0.09915178571428573
0.17895833333333333
0.1836681547619048
0.04636160714285714
0.15244791666666668
0.14652529761904762
0.045632440476190486
0.06216517857142858
0.10677083333333334
0.04456845238095238
0.16583333333333336
0.030639880952380953
0.12218005952380954
0.16465029761904762
0.04065476190476191
0.08584077380952382
0.21340029761904764
0.18677827380952383
0.08784226190476191
0.08581101190476191
0.04183035714285714
0.17688988095238095
0.10248511904761905
0.0434375
0.08912946428571429
0.1491592261904762
0.11210565476190477
0.20427827380952382
0.12427827380952382
0.1679985119047619
0.1881101190476191
0.040498511904761905
0.034040178571428575
0.024032738095238097
0.09569196428571429
0.16182291666666668
0.04855654761904762
0.039501488095238096
0.024293154761904762
0.1770684523809524
0.1411904761904762
0.0847247023809524
0.08366071428571428
0.07148065476190477
0.06039434523809524
0.02826636904761905
0.07711309523809523
0.04069940476190476
0.09973958333333334
0.13434523809523813
0.05287946428571429
0.09303571428571429
0.04729910714285714
0.10709821428571428
0.08000744047619048
0.17698660714285716
0.030446428571428572
0.0776264880952381
0.09704613095238096
0.16787946428571432
0.21885416666666668
0.09585565476190476
0.05251488095238096
0.22104910714285717
0.11065476190476192
0.07923363095238095
0.006458333333333333
0.09188988095238097
0.17825892857142858
0.2235044642857143
0.13090029761904762
0.19569940476190478
0.08715029761904763
0.09131696428571429
0.0782514880952381
0.16941220238095236
0.16399553571428574
0.09082589285714286
0.19148809523809526
0.040684523809523816
0.04743303571428571
0.05385416666666667
0.051212797619047616
0.12210565476190478
0.06636160714285715
0.05891369047619048
0.08952380952380955
0.0916592261904762
0.07476934523809524
0.024642857142857143
0.03509672619047619
0.05398065476190477
0.13264880952380953
0.08313988095238095
0.06673363095238095
0.12810267857142857
0.12081845238095239
0.09695684523809524
0.19757440476190477
0.07039434523809524
0.11941964285714286
0.0651934523809524
0.16397321428571432
0.10220982142857142
0.1634077380952381
0.11127976190476191
0.17476934523809526
0.025037202380952386
0.037529761904761906
0.05180803571428571
0.11910714285714287
0.11844494047619047
0.12326636904761905
0.07060267857142857
0.04514136904761904
0.16458333333333336
0.11253720238095238
0.011696428571428573
0.06660714285714286
0.11778273809523812
0.18077380952380953
0.12729910714285717
0.18177083333333333
0.03344494047619048
0.050014880952380956
0.1525967261904762
0.0578125
0.10936011904761905
0.02375744047619048
0.14213541666666665
0.17877232142857147
0.009479166666666667
0.07041666666666667
0.06042410714285715
0.07861607142857144
0.12615327380952382
0.10430803571428574
0.11703869047619048
0.07056547619047619
0.04164434523809524
0.1540029761904762
0.09811755952380954
0.04138392857142858
0.2361383928571429
0.07316964285714286
0.04536458333333333
0.17605654761904763
0.027157738095238096
0.10555803571428574
0.05261160714285715
0.05822916666666667
0.14547619047619048
0.20414434523809524
0.12863839285714287
0.02034970238095238
0.1007217261904762
0.12024553571428573
0.06540922619047619
0.0818452380952381
0.045401785714285714
0.029449404761904763
0.12970238095238096
0.14941964285714288
0.05586309523809524
0.04879464285714286
0.13309523809523813
0.11938988095238097
0.17540178571428572
0.1346279761904762
0.054575892857142864
0.16204613095238096
0.12912946428571428
0.1601264880952381
0.09665178571428573
0.06417410714285715
0.16677083333333337
0.06813988095238095
0.12566964285714285
0.11247767857142858
0.03295386904761905
0.05761904761904762
0.11779761904761905
0.12147321428571428
0.052157738095238104
0.09328869047619047
0.17560267857142858
0.05332589285714286
0.051257440476190484
0.08510416666666668
0.13801339285714287
0.1038467261904762
0.18880208333333331
0.0646875
0.041748511904761906
0.10215029761904763
0.11571428571428573
0.1057217261904762
0.12991815476190477
0.08842261904761906
0.12299851190476191
0.09088541666666666
0.09232886904761906
0.1614360119047619
0.2312351190476191
0.04305803571428571
0.1278125
0.13416666666666666
0.09694940476190476
0.07950892857142858
0.042157738095238095
0.049799107142857145
0.03634672619047619
0.09476190476190477
0.08683035714285715
0.2835863095238096
0.1345610119047619
0.11539434523809523
0.09697916666666666
0.10172619047619047
0.13545386904761905
0.12997767857142858
0.15351934523809524
0.2755654761904762
0.24200892857142858
0.1298809523809524
0.05822916666666667
0.1974107142857143
0.11852678571428572
0.0783110119047619
0.27289434523809525
0.018958333333333334
0.15802083333333336
0.15914434523809523
0.055952380952380955
0.09133928571428573
0.04351190476190477
0.126875
0.055721726190476197
0.05002976190476191
0.14830357142857145
0.01794642857142857
0.09991815476190476
0.12280505952380955
0.10566964285714286
0.38879464285714294
0.1430059523809524
0.11713541666666666
0.07782738095238095
0.0811607142857143
0.24181547619047625
0.10755208333333334
0.12824404761904762
0.11332589285714287
0.09459077380952381
0.11374255952380954
0.12718005952380954
0.09471726190476192
0.07645833333333334
0.23018601190476193
0.05113839285714286
0.05963541666666667
0.011927083333333333
0.1948214285714286
0.08209077380952381
0.09767857142857142
0.14528273809523812
0.08380952380952382
0.12215029761904762
0.07418154761904762
0.19358630952380954
0.06777529761904762
0.06328869047619048
0.06604910714285714
0.06188244047619049
0.19825892857142857
0.22938244047619047
0.10345238095238096
0.21257440476190478
0.10791666666666666
0.17962053571428574
0.12748511904761906
0.1285342261904762
0.07068452380952381
0.13058779761904762
0.06022321428571429
0.14063244047619047
0.017983630952380952
0.0811607142857143
0.08060267857142858
0.22657738095238095
0.08678571428571429
0.08835565476190477
0.16348214285714288
0.3677529761904762
0.12630952380952382
0.05222470238095238
0.14779017857142857
0.02134672619047619
0.09099702380952382
0.09290178571428573
0.08581845238095238
0.18858630952380953
0.03813988095238095
0.10596726190476191
0.08537946428571429
0.09761160714285716
0.08043154761904762
0.1120684523809524
0.10976934523809524
0.09309523809523808
0.09406994047619048
0.21689732142857146
0.09578125
0.03941220238095239
0.23718005952380955
0.16533482142857145
0.1112872023809524
0.11974702380952382
0.12481398809523812
0.19906994047619048
0.2425
0.12793154761904763
0.24634672619047623
0.03969494047619048
0.060267857142857144
0.10930059523809524
0.23133928571428572
0.11997767857142858
0.06835565476190478
0.10230654761904763
0.042991071428571434
0.07050595238095239
0.16402529761904763
0.02066964285714286
0.11408482142857145
0.13495535714285714
0.1331845238095238
0.05642857142857143
0.05015625
0.08088541666666668
0.058415178571428576
0.06416666666666666
0.08128720238095238
0.1009747023809524
0.06995535714285714
0.10438988095238097
0.12024553571428573
0.08296130952380952
0.10036458333333334
0.1300744047619048
0.10072916666666666
0.09434523809523808
0.2284077380952381
0.1693154761904762
0.07726190476190477
0.14313244047619048
0.053132440476190486
0.10467261904761906
0.0782514880952381
0.09723958333333334
0.0669717261904762
0.20645833333333333
0.028199404761904762
0.05459821428571429
0.12466517857142857
0.1252529761904762
0.021078869047619048
0.19770833333333332
0.2927008928571429
0.09307291666666666
0.2614806547619048
0.10540178571428573
0.09297619047619048
0.051741071428571435
0.10078125
0.15875744047619048
0.024330357142857143
0.04479910714285715
0.04470238095238096
0.10938244047619047
0.09241815476190476
0.15023065476190478
0.04799107142857143
0.056227678571428574
0.2523660714285715
0.10061011904761905
0.08342261904761905
0.15987351190476193
0.06416666666666666
0.1858184523809524
0.11413690476190479
0.07882440476190478
0.019375000000000003
0.05340029761904762
0.19595238095238096
0.04196428571428572
0.0781622023809524
0.05938988095238096
0.1598139880952381
0.07624255952380952
0.14477678571428573
0.12993303571428572
0.31261904761904763
0.02625744047619048
0.07976190476190477
0.06717261904761906
0.07145089285714286
0.11072172619047621
0.10809523809523812
0.14136160714285714
0.12119791666666666
0.008125
0.17456845238095242
0.03015625
0.07021577380952382
0.18482886904761908
0.11381696428571429
0.08465029761904763
0.030104166666666664
0.16277529761904763
0.08581845238095238
0.15008184523809523
0.07847470238095239
0.09871279761904762
0.23039434523809527
0.04864583333333333
0.07647321428571428
0.11155505952380955
0.05786458333333333
0.04192708333333334
0.13104910714285714
0.20403273809523811
0.1246875
0.12676339285714286
0.1112872023809524
0.12398065476190478
0.05712053571428572
0.03365327380952381
0.05030505952380952
0.10517113095238097
0.04604166666666667
0.17032738095238095
0.12899553571428574
0.0259375
0.042529761904761904
0.13426339285714287
0.0649107142857143
0.09661458333333334
0.038459821428571433
0.2811458333333333
0.11876488095238097
0.14817708333333335
0.14527529761904762
0.16955357142857147
0.08276041666666668
0.34360119047619053
0.16514880952380953
0.12743303571428574
0.14498511904761904
0.04389880952380953
0.040952380952380955
0.24505952380952384
0.10182291666666667
0.13709821428571428
0.24625
0.10677083333333334
0.1333110119047619
0.16774553571428574
0.033125
0.07689732142857143
0.09525297619047621
0.11791666666666666
0.041815476190476195
0.13143601190476192
0.06459077380952381
0.08077380952380953
0.14140625
0.10075892857142858
0.04572916666666667
0.05101190476190477
0.08717261904761905
0.18950892857142856
0.07474702380952382
0.04748511904761904
0.11166666666666666
0.11803571428571429
0.21963541666666667

==> pdf_figures/violin_matchlengths/matchlengths/2_2.dat <==
A
0.0996279761904762
0.04775297619047619
0.10608630952380954
0.056049107142857144
0.0736235119047619
0.061034226190476194
0.015498511904761904
0.02412202380952381
0.12871279761904764
0.08615327380952381
0.022991071428571434
0.07896577380952381
0.022834821428571433
0.06479910714285714
0.04061011904761905
0.1418452380952381
0.05182291666666667
0.07677827380952382
0.05914434523809524
0.1421875
0.06985119047619048
0.11711309523809524
0.06287202380952381
0.11678571428571428
0.06358630952380953
0.12307291666666666
0.17169642857142858
0.029486607142857144
0.058102678571428576
0.056376488095238105
0.06290922619047619
0.12880208333333334
0.16421130952380952
0.11790922619047621
0.06449404761904762
0.10536458333333334
0.08994047619047621
0.062247023809523815
0.07906994047619048
0.07618303571428572
0.04767113095238096
0.0185639880952381
0.11063244047619047
0.16129464285714287
0.02795386904761905
0.13670386904761905
0.07075892857142857
0.02074404761904762
0.07703869047619048
0.34902529761904766
0.046934523809523815
0.11391369047619047
0.08963541666666666
0.07304315476190477
0.13655505952380953
0.07313988095238096
0.2422619047619048
0.09915178571428573
0.02412202380952381
0.22105654761904764
0.061324404761904774
0.09129464285714287
0.11935267857142857
0.13372023809523811
0.058050595238095234
0.06877976190476191
0.09294642857142858
0.071875
0.06202380952380952
0.12593005952380953
0.05866071428571429
0.07463541666666668
0.022105654761904764
0.14506696428571428
0.0578125
0.08125744047619048
0.048861607142857144
0.1806919642857143
0.15546130952380954
0.07552827380952382
0.018467261904761903
0.1479092261904762
0.06267857142857143
0.14045386904761906
0.05268601190476191
0.05874255952380952
0.0883779761904762
0.05874255952380952
0.024657738095238097
0.1349404761904762
0.19073660714285715
0.07267113095238095
0.015967261904761904
0.17203869047619047
0.14185267857142858
0.29390625
0.06658482142857143
0.06388392857142858
0.02861607142857143
0.05652529761904762
0.115625
0.14014136904761906
0.0663467261904762
0.15555803571428573
0.12868303571428574
0.09680059523809524
0.08817708333333334
0.05264880952380953
0.014360119047619049
0.02752232142857143
0.06992559523809523
0.04280505952380952
0.10084821428571429
0.09690476190476191
0.05444940476190477
0.07180803571428572
0.08922619047619047
0.08037202380952381
0.2098958333333333
0.12653273809523813
0.11147321428571429
0.014308035714285716
0.09490327380952382
0.1499032738095238
0.06497767857142858
0.09441964285714287
0.09273065476190476
0.17245535714285715
0.08752232142857143
0.12651785714285715
0.08825148809523808
0.05617559523809524
0.2513913690476191
0.030885416666666665
0.21853422619047624
0.11888392857142857
0.07458333333333333
0.07576636904761906
0.03675595238095239
0.09229166666666666
0.1311235119047619
0.08376488095238095
0.09599702380952381
0.07993303571428573
0.046383928571428576
0.05182291666666667
0.1481026785714286
0.11404017857142858
0.06673363095238095
0.17484375
0.06151041666666667
0.11204613095238097
0.08174851190476191
0.026183035714285718
0.029620535714285717
0.015014880952380953
0.11957589285714286
0.10521577380952381
0.06255952380952381
0.06886904761904762
0.05323660714285714
0.22886904761904764
0.051592261904761905
0.10290178571428572
0.19068452380952383
0.0927529761904762
0.04194196428571429
0.07372767857142858
0.0582514880952381
0.027447916666666666
0.04270089285714287
0.10055059523809523
0.06285714285714286
0.14403273809523812
0.10833333333333334
0.06482886904761906
0.13098214285714285
0.10523809523809524
0.06405505952380952
0.0784077380952381
0.14305059523809524
0.12032738095238096
0.12580357142857143
0.20940476190476193
0.07710565476190477
0.09792410714285715
0.12415178571428573
0.027046130952380953
0.05826636904761906
0.06968005952380953
0.17701636904761908
0.05020089285714287
0.03005952380952381
0.1171279761904762
0.08098958333333334
0.17523065476190477
0.09372767857142858
0.13368303571428572
0.10898809523809523
0.1978497023809524
0.12502976190476192
0.028474702380952385
0.10203869047619048
0.04767857142857143
0.06517857142857143
0.05376488095238096
0.16825892857142857
0.05215029761904762
0.08405505952380952
0.06066220238095239
0.10238095238095239
0.04553571428571429
0.062388392857142864
0.14124255952380954
0.06117559523809524
0.11523065476190478
0.08305803571428573
0.04485119047619048
0.12450892857142858
0.12212053571428573
0.16395089285714287
0.16183035714285715
0.07255208333333334
0.09873511904761906
0.09726934523809523
0.08630952380952381
0.07729166666666668
0.10035714285714287
0.06208333333333333
0.16891369047619048
0.14074404761904763
0.0552827380952381
0.06741815476190477
0.10767857142857144
0.19522321428571432
0.11486607142857144
0.16034970238095236
0.021063988095238097
0.029270833333333336
0.05725446428571429
0.10387648809523808
0.3536904761904762
0.22039434523809526
0.02171875
0.16302827380952384
0.07914434523809524
0.03670386904761905
0.1696577380952381
0.11222470238095239
0.052566964285714286
0.06999255952380952
0.0765327380952381
0.06992559523809523
0.023080357142857146
0.19395833333333332
0.06308035714285715
0.05858630952380953
0.045446428571428575
0.05510416666666667
0.1281547619047619
0.041778273809523814
0.11412946428571429
0.057403273809523814
0.09133928571428573
0.011205357142857144
0.09427083333333335
0.09889880952380954
0.10157738095238096
0.03982886904761905
0.08471726190476192
0.198125
0.06800595238095239
0.07606398809523811
0.10908482142857144
0.13184523809523813
0.10804315476190478
0.058169642857142864
0.07471726190476191
0.06149553571428572
0.04670386904761904
0.09037202380952382
0.020714285714285716
0.08805803571428573
0.07334077380952381
0.1384970238095238
0.1921726190476191
0.105625
0.06808779761904762
0.06735863095238095
0.049248511904761906
0.046555059523809526
0.058028273809523814
0.05396577380952381
0.03877976190476191
0.056398809523809525
0.11771577380952382
0.10540178571428573
0.05729166666666667
0.054084821428571433
0.044069940476190485
0.09129464285714287
0.09921130952380955
0.0736309523809524
0.04549851190476191
0.03250744047619048
0.20888392857142857
0.03795386904761905
0.03931547619047619
0.10892113095238097
0.04421130952380953
0.047068452380952384
0.06799107142857143
0.07379464285714286

==> pdf_figures/violin_matchresults/verse_0_1.dat <==
A
0.1321279761904762
0.19268601190476192
0.15360863095238098
0.09514880952380954
0.09622767857142858
0.012217261904761904
0.16130952380952382
0.15561755952380954
0.18949404761904762
0.13355654761904762
0.15278273809523812
0.18061755952380953
0.11393601190476192
0.13356398809523812
0.07024553571428573
0.2136458333333333
0.07224702380952382
0.1081622023809524
0.17540922619047616
0.08554315476190476
0.1619717261904762
0.16828125000000005
0.09119791666666666
0.13789434523809524
0.10962053571428573
0.20827380952380953
0.13736607142857143
0.12797619047619047
0.1165997023809524
0.09399553571428573
0.08864583333333334
0.15866815476190477
0.15164434523809522
0.017061011904761905
0.06605654761904761
0.1305654761904762
0.14891369047619046
0.14477678571428573
0.031614583333333335
0.2149181547619048
0.15436755952380954
0.059657738095238104
0.08607886904761905
0.18710565476190477
0.12024553571428573
0.017723214285714287
0.07564732142857143
0.009255952380952382
0.09034226190476191
0.2296726190476191
0.27111607142857147
0.16375000000000003
0.10596726190476191
0.08222470238095239
0.15471726190476193
0.08922619047619047
0.08887648809523808
0.03619791666666666
0.10458333333333333
0.13133928571428574
0.11498511904761904
0.0664434523809524
0.16075892857142857
0.21618303571428574
0.04255952380952381
0.1408184523809524
0.0680952380952381
0.10260416666666666
0.11441964285714286
0.2803720238095238
0.13329613095238096
0.10012648809523808
0.16222470238095238
0.09906994047619047
0.03149553571428572
0.08781994047619048
0.18595238095238095
0.17915178571428572
0.11517857142857144
0.03426339285714286
0.12008184523809523
0.0863467261904762
0.19117559523809524
0.12456845238095239
0.040647321428571435
0.17804315476190477
0.14907738095238096
0.10246279761904763
0.08023809523809523
0.24683035714285714
0.26346726190476194
0.10138392857142858
0.0645610119047619
0.14703869047619048
0.13014880952380956
0.13670386904761905
0.11094494047619047
0.24383928571428573
0.09558779761904762
0.16166666666666668
0.1394345238095238
0.10584821428571428
0.18217261904761908
0.1525372023809524
0.07586309523809524
0.05624255952380953
0.13404761904761905
0.03020089285714286
0.3997619047619048
0.10569940476190476
0.11584077380952382
0.1295907738095238
0.08376488095238095
0.08302827380952381
0.17962797619047616
0.12014880952380955
0.4866964285714286
0.06749255952380953
0.11558779761904762
0.16930803571428574
0.14919642857142856
0.06866071428571428
0.09012648809523809
0.2334077380952381
0.06546130952380952
0.15263392857142857
0.14110863095238096
0.2786235119047619
0.04421130952380953
0.11072916666666666
0.08179315476190477
0.10383184523809524
0.2755431547619048
0.1713839285714286
0.14191964285714287
0.12849702380952382
0.10161458333333334
0.24698660714285714
0.18042410714285714
0.2752752976190476
0.11132440476190478
0.11610119047619047
0.12388392857142858
0.1618452380952381
0.11534970238095239
0.06466517857142857
0.13920386904761906
0.07311755952380952
0.09590773809523809
0.10774553571428573
0.07037946428571429
0.11922619047619047
0.11772321428571429
0.11930803571428573
0.14130208333333333
0.4025223214285715
0.24595982142857145
0.05668154761904762
0.09838541666666666
0.10033482142857142
0.16709077380952383
0.16796875000000003
0.18810267857142857
0.05697916666666667
0.08062500000000002
0.05390625
0.2436383928571429
0.13293154761904763
0.18483630952380953
0.18180803571428572
0.12404761904761905
0.2185416666666667
0.08322916666666667
0.15963541666666667
0.08605654761904763
0.10543154761904763
0.11438244047619048
0.12037946428571429
0.14886904761904762
0.14828125
0.22965029761904762
0.11425595238095239
0.04192708333333334
0.18939732142857146
0.21558779761904762
0.14566964285714287
0.058712797619047616
0.15417410714285715
0.0688467261904762
0.14447916666666666
0.11411458333333334
0.05858630952380953
0.10436011904761905
0.26697172619047627
0.15237351190476192
0.09752976190476191
0.10604910714285715
0.14688988095238098
0.11851934523809524
0.12599702380952382
0.17594494047619047
0.07927827380952382
0.08887648809523808
0.11415178571428573
0.11805059523809523
0.13090029761904762
0.1530282738095238
0.09970238095238097
0.07926339285714286
0.106875
0.23564732142857145
0.11936755952380955
0.13938988095238097
0.11673363095238097
0.03121279761904762
0.17152529761904764
0.12305059523809524
0.0834077380952381
0.20580357142857145
0.3834970238095239
0.13329613095238096
0.06682291666666668
0.2811309523809524
0.10651041666666666
0.1935044642857143
0.05757440476190477
0.07471726190476191
0.14493303571428573
0.12383184523809523
0.09000744047619047
0.13601190476190478
0.10959821428571428
0.1045982142857143
0.11895089285714286
0.10438988095238097
0.15342261904761906
0.15910714285714286
0.14561755952380953
0.21589285714285716
0.1907663690476191
0.047209821428571434
0.12645833333333334
0.09933779761904762
0.1681696428571429
0.10319196428571428
0.06961309523809524
0.2186681547619048
0.08632440476190477
0.06319940476190478
0.23354910714285715
0.09023065476190477
0.08774553571428573
0.22797619047619047
0.17355654761904762
0.33227678571428576
0.10119791666666667
0.059375
0.4130803571428572
0.1439360119047619
0.0989434523809524
0.03459077380952381
0.15561011904761904
0.11432291666666666
0.14892857142857144
0.06037202380952381
0.09055803571428572
0.25049107142857147
0.19397321428571432
0.15247767857142858
0.20635416666666667
0.1468154761904762
0.13447916666666665
0.07328869047619048
0.2342931547619048
0.16092261904761906
0.09805059523809524
0.08195684523809524
0.15712053571428572
0.17582589285714284
0.14455357142857145
0.06504464285714287
0.10173363095238097
0.12010416666666666
0.09733630952380955
0.12905505952380955
0.040014880952380955
0.10090029761904763
0.11969494047619048
0.06477678571428572
0.05534970238095239
0.20773809523809525
0.06701636904761905
0.18899553571428573
0.23221726190476194
0.09529761904761905
0.11404017857142858
0.09750744047619048
0.04647321428571429
0.11310267857142858
0.10618303571428572
0.22359375
0.11876488095238097
0.07610863095238096
0.10596726190476191
0.26759672619047625
0.01365327380952381
0.20353422619047618
0.14866815476190479
0.10723958333333333
0.13477678571428572
0.14510416666666667
0.14808035714285717
0.12023065476190478
0.05826636904761906
0.1522916666666667
0.0956622023809524
0.1325372023809524
0.005364583333333334
0.13329613095238096
0.12995535714285716
0.04840029761904762
0.1130654761904762
0.07755952380952381
0.06605654761904761
0.09476190476190477
0.3553348214285715
0.13234375
0.12435267857142858
0.11379464285714286
0.17261904761904762
0.12093005952380954
0.08713541666666666
0.08329613095238095
0.11512648809523812
0.18462053571428572
0.18530505952380952
0.019285714285714285
0.17849702380952384
0.05885416666666667
0.07788690476190477
0.14270089285714285
0.11223958333333334
0.09375744047619047
0.1125
0.06502232142857144
0.11334821428571429
0.10543154761904763
0.13140625
0.13563244047619047
0.1146875
0.07389136904761906
0.15941964285714286
0.14078869047619047
0.13869791666666667
0.1556919642857143
0.14381696428571428
0.06897321428571429
0.03172619047619048
0.2156101190476191
0.08436755952380953
0.11895833333333333
0.014136904761904765

==> pdf_figures/violin_matchresults/verse_0_2.dat <==
A
0.13714285714285715
0.1519419642857143
0.1617633928571429
0.07651041666666668
0.12169642857142858
0.03389880952380953
0.07825892857142858
0.11001488095238096
0.17840029761904763
0.14508928571428573
0.11118303571428573
0.10494791666666665
0.25470982142857146
0.10418154761904763
0.11249255952380954
0.09030505952380954
0.09248511904761905
0.14248511904761904
0.0625372023809524
0.29797619047619045
0.09536458333333334
0.31081101190476196
0.10340773809523808
0.0761904761904762
0.042425595238095234
0.09502232142857142
0.05008928571428571
0.15373511904761905
0.04376488095238096
0.10196428571428573
0.11004464285714287
0.009531250000000002
0.06572916666666667
0.15166666666666667
0.1427232142857143
0.09177827380952382
0.06080357142857143
0.041264880952380956
0.028928571428571432
0.05715029761904762
0.10855654761904762
0.18776785714285715
0.08151785714285716
0.01534970238095238
0.0769717261904762
0.13324404761904762
0.15758928571428574
0.11052827380952382
0.25383184523809527
0.10235863095238097
0.11648065476190478
0.06953869047619049
0.05749255952380952
0.16451636904761904
0.06959821428571429
0.15252232142857144
0.25688244047619047
0.15620535714285716
0.0465327380952381
0.01695684523809524
0.23972470238095242
0.04333333333333333
0.06188988095238096
0.07538690476190477
0.060930059523809525
0.10282738095238096
0.06432291666666667
0.06359375
0.0771875
0.16251488095238095
0.04038690476190476
0.05461309523809524
0.21369047619047624
0.24447172619047625
0.05101934523809524
0.04085565476190476
0.12659226190476192
0.10099702380952381
0.1409375
0.17119047619047617
0.09392857142857142
0.11413690476190479
0.018601190476190476
0.09546875
0.18985863095238095
0.03609375
0.10529017857142858
0.06758928571428573
0.07679315476190478
0.0745610119047619
0.12464285714285715
0.10709077380952381
0.05907738095238096
0.030535714285714288
0.05208333333333333
0.15083333333333335
0.10366071428571429
0.07291666666666667
0.21369791666666668
0.13691964285714286
0.32674107142857145
0.11512648809523812
0.15244791666666668
0.06404761904761906
0.06517113095238096
0.09991815476190476
0.0993154761904762
0.2563690476190476
0.08361607142857144
0.07367559523809523
0.02193452380952381
0.17484375
0.09793154761904763
0.19270833333333331
0.08115327380952381
0.12433779761904763
0.05107886904761904
0.11730654761904763
0.1554985119047619
0.0609375
0.15929315476190478
0.07798363095238096
0.050357142857142864
0.12637648809523813
0.13250744047619048
0.13570684523809523
0.11301339285714286
0.06363839285714286
0.07248511904761906
0.03823660714285714
0.1546875
0.10362351190476192
0.0813764880952381
0.08444940476190477
0.060342261904761905
0.07530505952380953
0.12046875
0.06799107142857143
0.07345238095238096
0.053184523809523813
0.14354910714285715
0.12595238095238095
0.23261160714285714
0.16608630952380954
0.17722470238095242
0.15258928571428573
0.11293154761904763
0.17471726190476194
0.18110863095238094
0.10012648809523808
0.10496279761904763
0.08901041666666666
0.16017857142857145
0.0818452380952381
0.06584821428571429
0.08047619047619048
0.12014880952380955
0.13609375
0.4866964285714286
0.06940476190476191
0.12427827380952382
0.13017113095238098
0.05441964285714287
0.04555059523809524
0.1456994047619048
0.14338541666666665
0.04052827380952381
0.20523809523809525
0.08958333333333333
0.07825892857142858
0.06505208333333333
0.20114583333333333
0.22945684523809526
0.03667410714285715
0.06174107142857143
0.08927827380952381
0.08369047619047619
0.1140625
0.06005208333333333
0.1827827380952381
0.06946428571428571
0.04223958333333334
0.10396577380952382
0.08851934523809524
0.13625744047619048
0.08520833333333334
0.13054315476190478
0.1039732142857143
0.4091964285714286
0.06068452380952381
0.1488095238095238
0.08441964285714286
0.053430059523809526
0.1563169642857143
0.2830729166666667
0.08891369047619048
0.0634375
0.2769568452380953
0.06555803571428571
0.08623511904761905
0.05891369047619048
0.08795386904761905
0.1441294642857143
0.1289434523809524
0.10577380952380955
0.10985119047619048
0.12532738095238097
0.10901041666666667
0.14248511904761904
0.07154017857142858
0.2652380952380953
0.07590029761904762
0.1859375
0.10909226190476191
0.08156994047619047
0.12203125
0.10612351190476192
0.11993303571428574
0.06277529761904761
0.09180803571428572
0.14846726190476192
0.15285714285714286
0.21898809523809526
0.10962053571428573
0.10079613095238096
0.09261904761904763
0.05826636904761906
0.035877976190476196
0.05683779761904762
0.2180952380952381
0.050863095238095235
0.15047619047619049
0.12508184523809524
0.11418154761904763
0.07811011904761905
0.06680059523809524
0.23577380952380955
0.07092261904761905
0.06225446428571429
0.2772842261904762
0.12726190476190477
0.07302083333333333
0.12529761904761905
0.14193452380952382
0.11168898809523813
0.12313244047619047
0.030959821428571434
0.26385416666666667
0.1255654761904762
0.024538690476190478
0.1421875
0.09280505952380955
0.0396577380952381
0.06707589285714287
0.19011904761904763
0.30859375000000006
0.06568452380952382
0.2411383928571429
0.09131696428571429
0.2152232142857143
0.07214285714285715
0.11951636904761904
0.10479910714285716
0.09639136904761905
0.19216517857142856
0.11428571428571428
0.1274702380952381
0.06738839285714286
0.08507440476190477
0.0680952380952381
0.09491071428571429
0.14019345238095238
0.1478199404761905
0.04974702380952381
0.1627306547619048
0.09034226190476191
0.12953125
0.26034226190476195
0.10497023809523809
0.12819196428571428
0.10436011904761905
0.15438988095238096
0.11008928571428572
0.0654389880952381
0.19388392857142858
0.12941220238095238
0.1608110119047619
0.05203125
0.12303571428571429
0.06522321428571429
0.07226190476190478
0.09073660714285715
0.20821428571428574
0.04908482142857143
0.10090773809523808
0.06899553571428572
0.13702380952380955
0.08188988095238095
0.055513392857142865
0.133125
0.08242559523809524
0.07305059523809523
0.11287202380952381
0.05686755952380953
0.09317708333333334
0.23206101190476194
0.32424107142857145
0.13686755952380955
0.06883184523809524
0.0879092261904762
0.0855654761904762
0.12645833333333334
0.04148809523809524
0.17728422619047618
0.07693452380952381
0.09192708333333334
0.07866815476190477
0.0996875
0.3734151785714286
0.1436235119047619
0.12276785714285715
0.10419642857142858
0.07196428571428572
0.018452380952380953
0.06941964285714286
0.0799107142857143
0.08755208333333334
0.10255952380952381
0.09907738095238097
0.13604166666666667
0.16712053571428573
0.11539434523809523
0.10263392857142857
0.1517857142857143
0.07280505952380953
0.07126488095238095
0.07223214285714287
0.18894345238095242
0.17079613095238094
0.23467261904761907
0.16854910714285715
0.16805059523809526

==> pdf_figures/violin_matchresults/verse_1_0.dat <==
A
0.08396577380952382
0.0809077380952381
0.16770089285714287
0.04322916666666667
0.1985788690476191
0.12924851190476191
0.1946577380952381
0.23652529761904761
0.13470238095238096
0.18357142857142858
0.3311309523809524
0.26360119047619046
0.07709077380952381
0.26613839285714286
0.04912946428571429
0.06470238095238096
0.11118303571428573
0.08918154761904763
0.21502976190476195
0.14038690476190477
0.12229166666666666
0.09733630952380955
0.19627232142857146
0.056376488095238105
0.09798363095238097
0.07380208333333332
0.05180803571428571
0.2136681547619048
0.05834821428571429
0.06459077380952381
0.17174851190476192
0.1886607142857143
0.14338541666666665
0.13136904761904764
0.04011160714285714
0.08155505952380952
0.1094122023809524
0.07872023809523811
0.07491815476190478
0.03845238095238095
0.12717261904761906
0.1303869047619048
0.20540178571428572
0.08196428571428573
0.0966592261904762
0.12223214285714286
0.1693154761904762
0.03197916666666666
0.18786458333333333
0.08933035714285716
0.174375
0.04421875
0.010877976190476193
0.26011904761904764
0.13590029761904762
0.0620014880952381
0.09612351190476191
0.14534970238095238
0.09947916666666666
0.12651041666666665
0.12305059523809524
0.08735119047619047
0.20017113095238095
0.08859375
0.12036458333333334
0.11921130952380954
0.5093154761904762
0.1670014880952381
0.046555059523809526
0.2156622023809524
0.22122767857142858
0.05824404761904762
0.16704613095238094
0.05163690476190477
0.0632217261904762
0.12302827380952382
0.1635044642857143
0.18200892857142859
0.26228422619047626
0.12295386904761905
0.09691964285714287
0.1564434523809524
0.15205357142857145
0.22865327380952383
0.11264136904761905
0.12
0.10426339285714287
0.1799107142857143
0.14465029761904763
0.214375
0.14225446428571428
0.1457514880952381
0.14464285714285716
0.04335565476190477
0.16224702380952383
0.23979910714285715
0.06773809523809524
0.30688244047619045
0.11434523809523812
0.09656994047619047
0.058690476190476196
0.21276041666666667
0.2126264880952381
0.11440476190476191
0.07720238095238095
0.027120535714285715
0.12162202380952382
0.21846726190476193
0.13165178571428574
0.10199404761904762
0.0978125
0.027537202380952384
0.14149553571428572
0.06854166666666667
0.006726190476190477
0.04784970238095238
0.04791666666666667
0.06341517857142857
0.12263392857142857
0.17287202380952382
0.04241071428571429
0.23771577380952383
0.3257812500000001
0.10746279761904763
0.16125000000000003
0.14517857142857143
0.05619791666666667
0.16595238095238096
0.12091517857142858
0.17609375
0.2760119047619048
0.18870535714285716
0.09316964285714287
0.22409970238095242
0.05392857142857143
0.06263392857142858
0.17898065476190478
0.30924851190476194
0.01884672619047619
0.1530282738095238
0.09819940476190477
0.11700892857142858
0.15576636904761906
0.2157589285714286
0.044360119047619044
0.20347470238095242
0.09125
0.09271577380952381
0.2917038690476191
0.11055803571428573
0.18649553571428573
0.10893601190476192
0.08976190476190476
0.16203125000000004
0.0729985119047619
0.03914434523809524
0.22193452380952383
0.20694196428571432
0.19046130952380952
0.20438244047619047
0.07649553571428572
0.05941220238095239
0.03265625
0.13548363095238097
0.04564732142857143
0.16281994047619047
0.12109375
0.05556547619047619
0.11654761904761905
0.06380208333333333
0.0778422619047619
0.14395833333333333
0.19523809523809527
0.08764880952380955
0.046934523809523815
0.15211309523809524
0.06766369047619049
0.18026041666666667
0.05345238095238096
0.06365327380952382
0.13868303571428572
0.1637276785714286
0.17922619047619048
0.09278273809523808
0.15235119047619047
0.047038690476190484
0.19372767857142859
0.03799851190476191
0.16604166666666667
0.10832589285714286
0.13645089285714287
0.07078125
0.10110119047619047
0.19877976190476193
0.14923363095238096
0.24607886904761908
0.08157738095238094
0.06991815476190477
0.10404017857142858
0.26281994047619045
0.07789434523809524
0.10151041666666666
0.14007440476190477
0.12144345238095239
0.23379464285714288
0.0002752976190476191
0.12101190476190478
0.15502976190476192
0.05964285714285714
0.068125
0.16446428571428573
0.06483630952380953
0.03226934523809524
0.23233630952380957
0.11451636904761905
0.10494047619047621
0.15576636904761906
0.2465997023809524
0.18212797619047616
0.034144345238095244
0.03942708333333334
0.09575892857142858
0.2696056547619048
0.027447916666666666
0.20433779761904763
0.042165178571428576
0.15776041666666668
0.16950892857142857
0.12161458333333335
0.08618303571428573
0.22802827380952384
0.04830357142857143
0.14320684523809524
0.08575892857142858
0.17930803571428572
0.16941220238095236
0.0602529761904762
0.05668154761904762
0.18151785714285715
0.14778273809523812
0.06126488095238096
0.08890625
0.13590029761904762
0.14676339285714288
0.30139880952380954
0.17882440476190478
0.12909226190476192
0.026138392857142857
0.09889880952380954
0.050349702380952384
0.09721726190476192
0.16825892857142857
0.12463541666666667
0.23021577380952382
0.037358630952380956
0.1556547619047619
0.24033482142857146
0.16021577380952384
0.04026041666666667
0.04850446428571429
0.13830357142857144
0.07287946428571429
0.21677083333333333
0.0551264880952381
0.1327232142857143
0.11807291666666667
0.12329613095238097
0.06098214285714287
0.15424107142857144
0.046309523809523814
0.07421130952380953
0.11257440476190478
0.10621279761904763
0.03412946428571429
0.0716592261904762
0.030178571428571433
0.24261904761904762
0.16617559523809525
0.05819940476190477
0.037313988095238095
0.05421130952380952
0.14077380952380955
0.18837053571428572
0.13014136904761905
0.11200892857142858
0.15389136904761905
0.023377976190476192
0.04781994047619048
0.08418154761904763
0.17944940476190477
0.04947916666666667
0.16558035714285715
0.13636904761904764
0.16619791666666667
0.11620535714285715
0.12089285714285715
0.2320014880952381
0.22697916666666668
0.0466889880952381
0.047038690476190484
0.08877976190476192
0.11944940476190478
0.09114583333333334
0.14124255952380954
0.12857886904761906
0.02466517857142857
0.1579985119047619
0.18016369047619046
0.11549851190476192
0.06427083333333333
0.13993303571428573
0.10672619047619047
0.11469494047619047
0.3124032738095238
0.10526041666666666
0.14121279761904762
0.1484747023809524
0.10235863095238097
0.1578497023809524
0.13887648809523812
0.15246279761904763
0.12061011904761905
0.13549107142857145
0.08649553571428573
0.39923363095238096
0.09729910714285715
0.27267113095238094
0.14479166666666665
0.11604166666666665
0.08103422619047619
0.25671130952380955
0.02386904761904762
0.06738839285714286
0.16904017857142858
0.17227678571428573
0.23258184523809525
0.16796875000000003
0.04519345238095238
0.2788690476190476
0.2264434523809524
0.13263392857142858
0.19531994047619047
0.15546875000000002
0.0446279761904762
0.13904761904761906
0.2888244047619048
0.16694940476190478
0.11591517857142858
0.1988169642857143
0.21964285714285714
0.04625744047619049
0.19819940476190478
0.20408482142857146
0.19412202380952384
0.1606547619047619
0.06628720238095238
0.11206101190476192
0.24744047619047624
0.08617559523809523
0.15950892857142857
0.04710565476190477
0.20805803571428572
0.05104166666666667

==> pdf_figures/violin_matchresults/verse_1_2.dat <==
A
0.23624255952380957
0.06835565476190478
0.027254464285714288
0.0696875
0.06755952380952382
0.19938244047619047
0.10538690476190476
0.04616071428571429
0.12502232142857145
0.1706547619047619
0.0689434523809524
0.09987351190476192
0.08159226190476192
0.17733630952380952
0.14760416666666665
0.06973214285714287
0.0603125
0.17485119047619047
0.08758928571428573
0.09246279761904763
0.38145833333333334
0.09258928571428574
0.12648809523809523
0.05371279761904762
0.08212797619047618
0.0498139880952381
0.06443452380952382
0.021904761904761906
0.14881696428571428
0.15293154761904762
0.048288690476190485
0.06229166666666667
0.07154017857142858
0.13625744047619048
0.09178571428571429
0.24898065476190478
0.23638392857142856
0.12692708333333333
0.051547619047619044
0.19508928571428574
0.01533482142857143
0.12108630952380954
0.06209821428571429
0.07108630952380952
0.10087053571428573
0.08657738095238096
0.21791666666666668
0.12293154761904762
0.0754092261904762
0.05918154761904762
0.05459821428571429
0.03339285714285714
0.04656994047619048
0.08893601190476191
0.12000744047619047
0.13090773809523812
0.17649553571428572
0.08203125000000001
0.10818452380952381
0.10759672619047621
0.11950148809523813
0.10759672619047621
0.06844494047619049
0.14639880952380954
0.029880952380952387
0.1523809523809524
0.08808035714285715
0.20124255952380954
0.06933779761904763
0.13748511904761906
0.057061011904761906
0.15140625000000002
0.11542410714285715
0.0478125
0.13287202380952381
0.06898065476190478
0.08289434523809523
0.14735863095238097
0.018921130952380953
0.11193452380952382
0.02941964285714286
0.16562500000000002
0.041190476190476194
0.11684523809523811
0.10043898809523809
0.08213541666666668
0.15244791666666668
0.045632440476190486
0.10677083333333334
0.04456845238095238
0.21340029761904764
0.18677827380952383
0.04183035714285714
0.10248511904761905
0.0434375
0.1881101190476191
0.040498511904761905
0.16182291666666668
0.039501488095238096
0.024293154761904762
0.1770684523809524
0.02826636904761905
0.04069940476190476
0.13434523809523813
0.05287946428571429
0.04729910714285714
0.030446428571428572
0.0776264880952381
0.09704613095238096
0.16787946428571432
0.21885416666666668
0.05251488095238096
0.07923363095238095
0.09188988095238097
0.17825892857142858
0.09131696428571429
0.16399553571428574
0.09082589285714286
0.04743303571428571
0.06636160714285715
0.08952380952380955
0.07476934523809524
0.024642857142857143
0.03509672619047619
0.05398065476190477
0.13264880952380953
0.06673363095238095
0.12081845238095239
0.19757440476190477
0.11941964285714286
0.16397321428571432
0.10220982142857142
0.1634077380952381
0.11127976190476191
0.17476934523809526
0.037529761904761906
0.05180803571428571
0.07060267857142857
0.16458333333333336
0.050014880952380956
0.1525967261904762
0.0578125
0.10936011904761905
0.14213541666666665
0.07041666666666667
0.06042410714285715
0.10430803571428574
0.04164434523809524
0.04138392857142858
0.07316964285714286
0.04536458333333333
0.027157738095238096
0.10555803571428574
0.05261160714285715
0.14547619047619048
0.02034970238095238
0.1007217261904762
0.12024553571428573
0.0818452380952381
0.045401785714285714
0.029449404761904763
0.04879464285714286
0.13309523809523813
0.17540178571428572
0.16204613095238096
0.1601264880952381
0.09665178571428573
0.12566964285714285
0.05761904761904762
0.052157738095238104
0.09328869047619047
0.05332589285714286
0.051257440476190484
0.1038467261904762
0.18880208333333331
0.041748511904761906
0.11571428571428573
0.12991815476190477
0.08842261904761906
0.09232886904761906
0.1614360119047619
0.04305803571428571
0.09694940476190476
0.042157738095238095
0.049799107142857145
0.03634672619047619
0.09476190476190477
0.08683035714285715
0.2835863095238096
0.1345610119047619
0.11539434523809523
0.12997767857142858
0.2755654761904762
0.24200892857142858
0.27289434523809525
0.018958333333333334
0.15802083333333336
0.15914434523809523
0.055952380952380955
0.09133928571428573
0.055721726190476197
0.05002976190476191
0.01794642857142857
0.12280505952380955
0.10566964285714286
0.38879464285714294
0.11713541666666666
0.10755208333333334
0.11374255952380954
0.09471726190476192
0.07645833333333334
0.05963541666666667
0.011927083333333333
0.08209077380952381
0.12215029761904762
0.19358630952380954
0.06328869047619048
0.06604910714285714
0.06188244047619049
0.10345238095238096
0.21257440476190478
0.17962053571428574
0.1285342261904762
0.13058779761904762
0.06022321428571429
0.08060267857142858
0.22657738095238095
0.16348214285714288
0.12630952380952382
0.05222470238095238
0.08581845238095238
0.03813988095238095
0.08537946428571429
0.08043154761904762
0.10976934523809524
0.09309523809523808
0.09406994047619048
0.09578125
0.23718005952380955
0.16533482142857145
0.2425
0.03969494047619048
0.060267857142857144
0.10930059523809524
0.23133928571428572
0.06835565476190478
0.10230654761904763
0.02066964285714286
0.11408482142857145
0.13495535714285714
0.1331845238095238
0.05642857142857143
0.05015625
0.08088541666666668
0.058415178571428576
0.06416666666666666
0.1009747023809524
0.08296130952380952
0.10036458333333334
0.1300744047619048
0.10072916666666666
0.09434523809523808
0.07726190476190477
0.14313244047619048
0.09723958333333334
0.028199404761904762
0.1252529761904762
0.2927008928571429
0.10540178571428573
0.09297619047619048
0.051741071428571435
0.04479910714285715
0.10938244047619047
0.04799107142857143
0.056227678571428574
0.07882440476190478
0.019375000000000003
0.05340029761904762
0.04196428571428572
0.05938988095238096
0.1598139880952381
0.07624255952380952
0.12993303571428572
0.07145089285714286
0.11072172619047621
0.14136160714285714
0.12119791666666666
0.008125
0.07021577380952382
0.11381696428571429
0.030104166666666664
0.16277529761904763
0.07847470238095239
0.04864583333333333
0.11155505952380955
0.05786458333333333
0.04192708333333334
0.20403273809523811
0.1246875
0.12676339285714286
0.1112872023809524
0.12398065476190478
0.05712053571428572
0.03365327380952381
0.05030505952380952
0.0259375
0.13426339285714287
0.038459821428571433
0.2811458333333333
0.11876488095238097
0.14527529761904762
0.16955357142857147
0.08276041666666668
0.34360119047619053
0.040952380952380955
0.24625
0.10677083333333334
0.16774553571428574
0.033125
0.07689732142857143
0.09525297619047621
0.11791666666666666
0.041815476190476195
0.13143601190476192
0.14140625
0.07474702380952382
0.04748511904761904
0.11803571428571429

==> pdf_figures/violin_matchresults/verse_2_0.dat <==
A
0.19377232142857145
0.15805803571428573
0.1828125
0.06506696428571429
0.1374032738095238
0.10958333333333334
0.1282217261904762
0.26921875
0.05237351190476191
0.1015625
0.12154761904761906
0.0540029761904762
0.20518601190476193
0.17181547619047616
0.14386904761904762
0.19083333333333333
0.07170386904761906
0.16369791666666667
0.12200892857142857
0.17252976190476194
0.0658110119047619
0.21799851190476194
0.11488095238095239
0.14066964285714287
0.09976190476190476
0.0632217261904762
0.011919642857142858
0.023154761904761907
0.28655505952380955
0.059657738095238104
0.16014136904761905
0.051257440476190484
0.0574702380952381
0.02324404761904762
0.12264136904761905
0.06792410714285714
0.05133184523809524
0.09
0.24712797619047625
0.1286607142857143
0.18379464285714284
0.25793154761904763
0.07777529761904761
0.25534226190476195
0.013229166666666667
0.07941964285714287
0.15912946428571428
0.08588541666666666
0.09588541666666667
0.034479166666666665
0.07354910714285715
0.0588764880952381
0.053258928571428575
0.043816964285714285
0.2052901785714286
0.15303571428571427
0.08724702380952382
0.10442708333333334
0.18253720238095242
0.031026785714285715
0.28609375
0.15982886904761906
0.09642113095238097
0.15059523809523812
0.11779761904761905
0.14805059523809525
0.09162202380952382
0.11739583333333334
0.1829389880952381
0.0967857142857143
0.049627976190476195
0.0474702380952381
0.12020833333333333
0.1864732142857143
0.035171130952380954
0.009233630952380951
0.08705357142857142
0.07857142857142857
0.07381696428571428
0.12851934523809525
0.16289434523809526
0.07313988095238096
0.05642857142857143
0.24495535714285716
0.08860863095238097
0.17372767857142857
0.21378720238095242
0.08895089285714286
0.13180059523809523
0.06090029761904762
0.06565476190476191
0.09068452380952381
0.06521577380952381
0.05459077380952381
0.0775297619047619
0.15250000000000002
0.08936755952380954
0.13945684523809523
0.11231398809523813
0.06316964285714287
0.15298363095238096
0.07129464285714286
0.16421130952380952
0.07891369047619048
0.15301339285714285
0.10460565476190477
0.09372767857142858
0.1786458333333333
0.056063988095238104
0.019933035714285716
0.12770833333333334
0.09604166666666666
0.1786458333333333
0.1046279761904762
0.12197916666666667
0.1421056547619048
0.11866071428571429
0.06305803571428573
0.3787648809523809
0.04881696428571429
0.20403273809523811
0.13192708333333333
0.10284226190476192
0.08557291666666667
0.36433779761904767
0.1824702380952381
0.13601934523809522
0.05101934523809524
0.021860119047619052
0.19015625
0.10436755952380955
0.17728422619047618
0.0677827380952381
0.05997767857142858
0.06401785714285714
0.08069196428571429
0.012135416666666668
0.046309523809523814
0.2506696428571429
0.2768601190476191
0.10252976190476192
0.10472470238095238
0.17143601190476193
0.08576636904761906
0.2361383928571429
0.10865327380952382
0.21970982142857146
0.11193452380952382
0.07165178571428572
0.15871279761904764
0.14788690476190477
0.046205357142857145
0.20143601190476193
0.16406994047619047
0.18549851190476194
0.20910714285714285
0.016860119047619047
0.09485863095238097
0.03128720238095239
0.11940476190476192
0.0365029761904762
0.0702827380952381
0.10382440476190476
0.12851190476190477
0.13194196428571428
0.11081845238095239
0.04252232142857143
0.14543154761904764
0.03271577380952381
0.1450297619047619
0.16998511904761904
0.0712202380952381
0.21125744047619047
0.13457589285714286
0.08502976190476191
0.05203125
0.09403273809523809
0.07170386904761906
0.19855654761904762
0.1472619047619048
0.04096726190476191
0.14742559523809523
0.19563244047619047
0.11788690476190478
0.05430059523809524
0.183125
0.5111235119047619
0.17194196428571432
0.2676339285714286
0.09861607142857143
0.05629464285714286
0.16379464285714287
0.2905877976190476
0.12183779761904763
0.1535416666666667
0.12366815476190478
0.08927083333333334
0.10433779761904763
0.0966592261904762
0.09063988095238097
0.05101190476190477
0.02679315476190476
0.1321875
0.15603422619047622
0.08172619047619048
0.09605654761904762
0.0853497023809524
0.05429315476190477
0.007916666666666666
0.03921130952380953
0.08573660714285715
0.06299851190476191
0.10450892857142857
0.10031994047619047
0.16190476190476188
0.09367559523809524
0.016785714285714286
0.047455357142857146
0.11344494047619047
0.22779017857142858
0.12054315476190477
0.20921130952380954
0.07302083333333333
0.06889880952380953
0.17766369047619046
0.17843005952380953
0.056986607142857144
0.07514136904761906
0.13760416666666667
0.09450892857142858
0.11027529761904763
0.05800595238095239
0.13492559523809525
0.21096726190476192
0.11729166666666666
0.13367559523809525
0.17199404761904763
0.17805059523809524
0.09366815476190476
0.15612351190476192
0.19619791666666667
0.1165997023809524
0.21696428571428572
0.07770089285714286
0.12483630952380954
0.16416666666666668
0.06332589285714287
0.048497023809523816
0.09854166666666667
0.0927529761904762
0.1852083333333333
0.29328125
0.09607142857142857
0.11042410714285715
0.056584821428571436
0.33343750000000005
0.08518601190476191
0.11476934523809523
0.09690476190476191
0.06197916666666667
0.15941964285714286
0.1499032738095238
0.09383928571428574
0.1992559523809524
0.15242559523809524
0.12408482142857144
0.07104910714285714
0.19825892857142857
0.29636160714285714
0.14113095238095238
0.09373511904761905
0.20984375
0.020796130952380955
0.20965029761904763
0.05695684523809524
0.10883928571428574
0.21610863095238095
0.10793898809523812
0.18293154761904762
0.05118303571428571
0.0851264880952381
0.09563244047619048
0.13589285714285715
0.10520833333333333
0.08598214285714287
0.028757440476190478
0.18663690476190478
0.18183035714285714
0.0774702380952381
0.03846726190476191
0.10235863095238097
0.13953125
0.07939732142857144
0.09848214285714287
0.24488095238095242
0.06101934523809524
0.08398809523809524
0.09850446428571429
0.18063988095238095
0.22672619047619047
0.18357142857142858
0.08896577380952381
0.1277529761904762
0.17051339285714287
0.14542410714285714
0.32845982142857144
0.06877976190476191
0.17305803571428574
0.02732886904761905
0.2010639880952381
0.21858630952380956
0.066875
0.22183035714285715
0.12944196428571428
0.17203869047619047
0.0338467261904762
0.21703125
0.07381696428571428
0.09188244047619047
0.06797619047619048
0.28548363095238094
0.10988095238095238
0.21441964285714288
0.10908482142857144
0.1169717261904762
0.09645833333333334
0.06261160714285714
0.0698735119047619
0.18627976190476192
0.22994047619047625
0.1277157738095238
0.0064434523809523804
0.20061011904761908
0.12169642857142858
0.11491071428571428
0.017328869047619048
0.13404017857142858
0.12159226190476191
0.02895089285714286
0.05089285714285714
0.06233630952380952
0.10577380952380955
0.052574404761904774
0.13167410714285716
0.12083333333333333
0.07160714285714287
0.12044642857142858
0.010967261904761905
0.12880952380952382
0.09229166666666666
0.09658482142857143
0.133125
0.16976934523809525
0.11811011904761905
0.25921130952380955
0.1316294642857143
0.07381696428571428
0.15074404761904764
0.05010416666666667
0.12266369047619047
0.1013169642857143
0.05832589285714287
0.16005208333333334
0.16068452380952383
0.16723958333333336
0.12371279761904763
0.20630952380952383
0.11430803571428573
0.061763392857142864
0.07626488095238096
0.0755952380952381
0.08903273809523808
0.03204613095238095
0.12973958333333335
0.07591517857142857
0.018132440476190476
0.15052083333333335
0.0632514880952381
0.19204613095238096
0.16701636904761905
0.09375744047619047
0.29223958333333333
0.29168154761904763
0.08949404761904763
0.027924107142857143
0.3575595238095239
0.08912946428571429
0.14713541666666666
0.04973958333333333

==> pdf_figures/violin_matchresults/verse_2_1.dat <==
A
0.02920386904761905
0.10677083333333334
0.14254464285714286
0.13104166666666667
0.09151785714285715
0.08420386904761905
0.19382440476190477
0.10979910714285715
0.15902529761904763
0.07395089285714286
0.12095238095238096
0.07192708333333334
0.18997767857142858
0.01857886904761905
0.1174404761904762
0.13741071428571427
0.14683779761904764
0.13797619047619047
0.18690476190476193
0.1457514880952381
0.10799851190476191
0.16875000000000004
0.03768601190476191
0.09246279761904763
0.07895833333333334
0.0690625
0.12955357142857143
0.10152529761904763
0.08919642857142858
0.1938541666666667
0.12012648809523813
0.07024553571428573
0.11084821428571429
0.17525297619047617
0.10750744047619047
0.10161458333333334
0.0628125
0.08514880952380953
0.10779017857142857
0.04941964285714286
0.11320684523809524
0.060267857142857144
0.46427827380952386
0.13628720238095238
0.05691220238095239
0.11575892857142858
0.06756696428571429
0.08715773809523808
0.05393601190476191
0.1690104166666667
0.07886904761904762
0.14245535714285715
0.15704613095238096
0.02415922619047619
0.36649553571428567
0.20457589285714284
0.10423363095238097
0.12922619047619047
0.07421130952380953
0.24020833333333333
0.02439732142857143
0.14973958333333337
0.09915178571428573
0.17895833333333333
0.1836681547619048
0.04636160714285714
0.14652529761904762
0.06216517857142858
0.16583333333333336
0.030639880952380953
0.12218005952380954
0.16465029761904762
0.04065476190476191
0.08584077380952382
0.08784226190476191
0.08581101190476191
0.17688988095238095
0.08912946428571429
0.1491592261904762
0.11210565476190477
0.20427827380952382
0.12427827380952382
0.1679985119047619
0.034040178571428575
0.024032738095238097
0.09569196428571429
0.04855654761904762
0.1411904761904762
0.0847247023809524
0.08366071428571428
0.07148065476190477
0.06039434523809524
0.07711309523809523
0.09973958333333334
0.09303571428571429
0.10709821428571428
0.08000744047619048
0.17698660714285716
0.09585565476190476
0.22104910714285717
0.11065476190476192
0.006458333333333333
0.13090029761904762
0.19569940476190478
0.08715029761904763
0.0782514880952381
0.16941220238095236
0.19148809523809526
0.040684523809523816
0.05385416666666667
0.051212797619047616
0.12210565476190478
0.05891369047619048
0.0916592261904762
0.08313988095238095
0.12810267857142857
0.09695684523809524
0.07039434523809524
0.0651934523809524
0.11910714285714287
0.11844494047619047
0.12326636904761905
0.04514136904761904
0.11253720238095238
0.011696428571428573
0.06660714285714286
0.11778273809523812
0.18077380952380953
0.12729910714285717
0.18177083333333333
0.03344494047619048
0.02375744047619048
0.17877232142857147
0.009479166666666667
0.07861607142857144
0.12615327380952382
0.11703869047619048
0.07056547619047619
0.1540029761904762
0.09811755952380954
0.2361383928571429
0.17605654761904763
0.05822916666666667
0.20414434523809524
0.12863839285714287
0.06540922619047619
0.12970238095238096
0.14941964285714288
0.05586309523809524
0.11938988095238097
0.1346279761904762
0.054575892857142864
0.12912946428571428
0.06417410714285715
0.16677083333333337
0.06813988095238095
0.11247767857142858
0.03295386904761905
0.11779761904761905
0.12147321428571428
0.17560267857142858
0.08510416666666668
0.13801339285714287
0.0646875
0.10215029761904763
0.1057217261904762
0.12299851190476191
0.09088541666666666
0.2312351190476191
0.1278125
0.13416666666666666
0.07950892857142858
0.09697916666666666
0.10172619047619047
0.13545386904761905
0.15351934523809524
0.1298809523809524
0.05822916666666667
0.1974107142857143
0.11852678571428572
0.0783110119047619
0.04351190476190477
0.126875
0.14830357142857145
0.09991815476190476
0.1430059523809524
0.07782738095238095
0.0811607142857143
0.24181547619047625
0.12824404761904762
0.11332589285714287
0.09459077380952381
0.12718005952380954
0.23018601190476193
0.05113839285714286
0.1948214285714286
0.09767857142857142
0.14528273809523812
0.08380952380952382
0.07418154761904762
0.06777529761904762
0.19825892857142857
0.22938244047619047
0.10791666666666666
0.12748511904761906
0.07068452380952381
0.14063244047619047
0.017983630952380952
0.0811607142857143
0.08678571428571429
0.08835565476190477
0.3677529761904762
0.14779017857142857
0.02134672619047619
0.09099702380952382
0.09290178571428573
0.18858630952380953
0.10596726190476191
0.09761160714285716
0.1120684523809524
0.21689732142857146
0.03941220238095239
0.1112872023809524
0.11974702380952382
0.12481398809523812
0.19906994047619048
0.12793154761904763
0.24634672619047623
0.11997767857142858
0.042991071428571434
0.07050595238095239
0.16402529761904763
0.08128720238095238
0.06995535714285714
0.10438988095238097
0.12024553571428573
0.2284077380952381
0.1693154761904762
0.053132440476190486
0.10467261904761906
0.0782514880952381
0.0669717261904762
0.20645833333333333
0.05459821428571429
0.12466517857142857
0.021078869047619048
0.19770833333333332
0.09307291666666666
0.2614806547619048
0.10078125
0.15875744047619048
0.024330357142857143
0.04470238095238096
0.09241815476190476
0.15023065476190478
0.2523660714285715
0.10061011904761905
0.08342261904761905
0.15987351190476193
0.06416666666666666
0.1858184523809524
0.11413690476190479
0.19595238095238096
0.0781622023809524
0.14477678571428573
0.31261904761904763
0.07976190476190477
0.06717261904761906
0.10809523809523812
0.17456845238095242
0.03015625
0.18482886904761908
0.08465029761904763
0.08581845238095238
0.15008184523809523
0.09871279761904762
0.23039434523809527
0.07647321428571428
0.13104910714285714
0.10517113095238097
0.04604166666666667
0.17032738095238095
0.12899553571428574
0.042529761904761904
0.0649107142857143
0.09661458333333334
0.14817708333333335
0.16514880952380953
0.12743303571428574
0.14498511904761904
0.04389880952380953
0.24505952380952384
0.10182291666666667
0.13709821428571428
0.1333110119047619
0.06459077380952381
0.08077380952380953
0.10075892857142858
0.04572916666666667
0.05101190476190477
0.08717261904761905
0.18950892857142856
0.11166666666666666
0.21963541666666667

==> pdf_figures/win_lengths/win_lengths_0.dat <==
A
0.13714285714285715
0.1519419642857143
0.08091517857142858
0.18993303571428574
0.09168898809523808
0.054181547619047615
0.1617633928571429
0.07651041666666668
0.09307291666666666
0.1321279761904762
0.19268601190476192
0.14851934523809524
0.12169642857142858
0.03389880952380953
0.07825892857142858
0.15360863095238098
0.09805059523809524
0.11001488095238096
0.17840029761904763
0.14508928571428573
0.11118303571428573
0.10494791666666665
0.09514880952380954
0.25470982142857146
0.2539136904761905
0.10418154761904763
0.1768229166666667
0.25117559523809524
0.11249255952380954
0.09622767857142858
0.06049851190476191
0.05555059523809524
0.09030505952380954
0.012217261904761904
0.16130952380952382
0.15561755952380954
0.09987351190476192
0.18949404761904762
0.09248511904761905
0.04716517857142857
0.08787946428571429
0.14248511904761904
0.0625372023809524
0.13355654761904762
0.0
0.08501488095238095
0.15278273809523812
0.18061755952380953
0.29797619047619045
0.10857142857142858
0.1859747023809524
0.07594494047619048
0.025081845238095243
0.11393601190476192
0.1523809523809524
0.09536458333333334
0.31081101190476196
0.13356398809523812
0.06855654761904761
0.10340773809523808
0.033095238095238094
0.0761904761904762
0.2731994047619048
0.042425595238095234
0.07024553571428573
0.2136458333333333
0.07224702380952382
0.1081622023809524
0.18870535714285716
0.11302083333333333
0.17540922619047616
0.15546130952380954
0.08554315476190476
0.09502232142857142
0.05008928571428571
0.1619717261904762
0.4750372023809525
0.15373511904761905
0.16828125000000005
0.2334821428571429
0.09926339285714286
0.04376488095238096
0.09119791666666666
0.10196428571428573
0.13789434523809524
0.10962053571428573
0.2001934523809524
0.11004464285714287
0.09960565476190476
0.054747023809523815
0.21726934523809527
0.06758184523809524
0.009531250000000002
0.06572916666666667
0.15370535714285716
0.19813988095238094
0.22463541666666667
0.15166666666666667
0.1427232142857143
0.20827380952380953
0.13736607142857143
0.12797619047619047
0.09177827380952382
0.1165997023809524
0.05061755952380952
0.09399553571428573
0.06080357142857143
0.14313244047619048
0.041264880952380956
0.026517857142857145
0.028928571428571432
0.05722470238095239
0.05715029761904762
0.3148511904761905
0.08864583333333334
0.1870089285714286
0.04942708333333333
0.026979166666666665
0.19721726190476194
0.10713541666666666
0.1072842261904762
0.15866815476190477
0.10855654761904762
0.07636160714285714
0.15164434523809522
0.18776785714285715
0.017061011904761905
0.15825148809523812
0.06605654761904761
0.1305654761904762
0.04428571428571429
0.14891369047619046
0.11473958333333334
0.08151785714285716
0.2510788690476191
0.01534970238095238
0.14477678571428573
0.0769717261904762
0.031614583333333335
0.2149181547619048
0.03290178571428572
0.05707589285714287
0.43269345238095247
0.15436755952380954
0.13324404761904762
0.10034226190476192
0.059657738095238104
0.07864583333333335
0.06808779761904762
0.09653273809523809
0.15758928571428574
0.08607886904761905
0.18710565476190477
0.12024553571428573
0.07760416666666668
0.11052827380952382
0.25383184523809527
0.10235863095238097
0.11648065476190478
0.017723214285714287
0.06953869047619049
0.05749255952380952
0.07564732142857143
0.16451636904761904
0.06959821428571429
0.15252232142857144
0.1768452380952381
0.009255952380952382
0.16423363095238094
0.2221651785714286
0.08406250000000001
0.11813244047619048
0.06709821428571429
0.09034226190476191
0.2296726190476191
0.27111607142857147
0.1729389880952381
0.0693452380952381
0.11360119047619048
0.10069940476190477
0.16375000000000003
0.25688244047619047
0.0928794642857143
0.10596726190476191
0.05226190476190477
0.08222470238095239
0.15471726190476193
0.15620535714285716
0.08922619047619047
0.18958333333333333
0.0465327380952381
0.01695684523809524
0.23972470238095242
0.08887648809523808
0.04333333333333333
0.06188988095238096
0.11020833333333334
0.07538690476190477
0.060930059523809525
0.05513392857142858
0.03619791666666666
0.10458333333333333
0.1003125
0.18775297619047618
0.13133928571428574
0.22235119047619048
0.09307291666666666
0.024933035714285717
0.11498511904761904
0.1271279761904762
0.05029761904761904
0.0664434523809524
0.10282738095238096
0.06432291666666667
0.06359375
0.13104166666666667
0.0771875
0.1964806547619048
0.16075892857142857
0.07250744047619048
0.42802083333333335
0.21618303571428574
0.026540178571428572
0.05203869047619048
0.16251488095238095
0.04038690476190476
0.17603422619047618
0.09178571428571429
0.06549107142857143
0.04255952380952381
0.20555803571428574
0.05461309523809524
0.1686011904761905
0.29808035714285713
0.09071428571428573
0.05359375
0.21369047619047624
0.11399553571428572
0.24447172619047625
0.1408184523809524
0.05101934523809524
0.0680952380952381
0.10260416666666666
0.1007217261904762
0.04085565476190476
0.08077380952380953
0.1279092261904762
0.049248511904761906
0.12659226190476192
0.04711309523809524
0.11441964285714286
0.10099702380952381
0.03327380952380953
0.2803720238095238
0.13831101190476192
0.07569196428571429
0.09651785714285716
0.1409375
0.13329613095238096
0.08262648809523811
0.17119047619047617
0.10012648809523808
0.09392857142857142
0.11413690476190479
0.16222470238095238
0.03273065476190476
0.018601190476190476
0.9466517857142859
0.09906994047619047
0.20872767857142857
0.09546875
0.13133184523809524
0.18985863095238095
0.03149553571428572
0.08781994047619048
0.18595238095238095
0.05071428571428571
0.03609375
0.17915178571428572
0.031175595238095242
0.04294642857142858
0.11517857142857144
0.03426339285714286
0.058444940476190484
0.30274553571428575
0.03989583333333334
0.12008184523809523
0.10730654761904762
0.10235863095238097
0.10529017857142858
0.0863467261904762
0.06758928571428573
0.19117559523809524
0.07679315476190478
0.05752232142857143
0.13250744047619048
0.03326636904761905
0.12456845238095239
0.0745610119047619
0.12345982142857144
0.040647321428571435
0.0745610119047619
0.12464285714285715
0.10709077380952381
0.05907738095238096
0.030535714285714288
0.17804315476190477
0.10428571428571429
0.09194940476190476
0.07248511904761906
0.14907738095238096
0.05208333333333333
0.15083333333333335
0.11298363095238097
0.041845238095238095
0.10246279761904763
0.10366071428571429
0.07291666666666667
0.21369791666666668
0.10555059523809524
0.06298363095238096
0.07139136904761906
0.02866071428571429
0.08023809523809523
0.13691964285714286
0.11159226190476192
0.20072916666666668
0.09329613095238097
0.16165178571428573
0.05235119047619048
0.21756696428571431
0.32674107142857145
0.24683035714285714
0.26346726190476194
0.10138392857142858
0.0645610119047619
0.21225446428571432
0.21128720238095242
0.11512648809523812
0.15244791666666668
0.08956101190476191
0.05139880952380953
0.046651785714285715
0.06404761904761906
0.06517113095238096
0.09991815476190476
0.24377232142857147
0.14703869047619048
0.11796130952380954
0.0993154761904762
0.2563690476190476
0.08361607142857144
0.08260416666666667
0.06040178571428572
0.13014880952380956
0.07367559523809523
0.14941964285714288
0.03572172619047619
0.04679315476190477
0.13670386904761905
0.11094494047619047
0.07374255952380952
0.02193452380952381
0.11176339285714286
0.24383928571428573
0.09558779761904762
0.16166666666666668
0.1394345238095238
0.10584821428571428
0.18217261904761908
0.17484375
0.1525372023809524
0.09575148809523809
0.07586309523809524
0.09793154761904763
0.19270833333333331
0.08115327380952381
0.12433779761904763
0.05107886904761904
0.11730654761904763
0.13577380952380955
0.1554985119047619
0.05624255952380953
0.0609375
0.13404761904761905
0.03020089285714286
0.15929315476190478
0.1246875
0.07855654761904762
0.3997619047619048
0.0377827380952381
0.07798363095238096
0.10569940476190476
0.050357142857142864
0.11537946428571429
0.02703125
0.06212053571428572
0.12637648809523813
0.13250744047619048
0.6367113095238096
0.13570684523809523
0.1786458333333333
0.12487351190476191
0.17062500000000003
0.11584077380952382
0.1295907738095238
0.08376488095238095
0.02351190476190476
0.11301339285714286
0.08302827380952381
0.15541666666666668
0.06363839285714286
0.07248511904761906
0.03823660714285714
0.1546875
0.06680059523809524
0.10362351190476192
0.11389136904761905
0.17962797619047616
0.12014880952380955
0.11878720238095239
0.0813764880952381
0.4866964285714286
0.06749255952380953
0.08651785714285715
0.209375
0.08670386904761905
0.10224702380952382
0.11558779761904762
0.09714285714285716
0.08444940476190477
0.05383928571428572
0.16930803571428574
0.14919642857142856
0.03890625
0.06866071428571428
0.060342261904761905
0.09012648809523809
0.07530505952380953
0.034761904761904765
0.2334077380952381
0.12046875
0.06546130952380952
0.06799107142857143
0.07886160714285714
0.15263392857142857
0.14110863095238096
0.2786235119047619
0.07345238095238096
0.053184523809523813
0.04421130952380953
0.17133928571428572
0.14104166666666665
0.14354910714285715
0.11072916666666666
0.12595238095238095
0.08179315476190477
0.006071428571428572
0.16484375000000004
0.10029761904761905
0.10383184523809524
0.2755431547619048
0.23261160714285714
0.1713839285714286
0.16608630952380954
0.11476934523809523
0.17722470238095242
0.09293154761904762
0.15258928571428573
0.050669642857142864
0.2101413690476191
0.14191964285714287
0.11293154761904763
0.2556101190476191
0.12849702380952382
0.12305803571428572
0.21235863095238094
0.10161458333333334
0.08145089285714287
0.13526041666666666
0.24698660714285714
0.18042410714285714
0.17471726190476194
0.2752752976190476
0.18110863095238094
0.11132440476190478
0.10012648809523808
0.030193452380952387
0.11610119047619047
0.10496279761904763
0.04364583333333333
0.08901041666666666
0.16017857142857145
0.12388392857142858
0.2059895833333333
0.1618452380952381
0.23905505952380957
0.11534970238095239
0.0818452380952381
0.10207589285714286
0.31734375000000004
0.06584821428571429
0.08047619047619048
0.12976190476190477
0.06466517857142857
0.13920386904761906
0.12014880952380955
0.07311755952380952
0.13819196428571429
0.13609375
0.09590773809523809
0.17462797619047618
0.10526041666666666
0.10774553571428573
0.4866964285714286
0.026808035714285715
0.2503199404761905
0.06940476190476191
0.15497767857142858
0.07037946428571429
0.11922619047619047
0.12427827380952382
0.06851190476190477
0.12488839285714287
0.13017113095238098
0.11772321428571429
0.07792410714285715
0.0946875
0.11930803571428573
0.05441964285714287
0.20752232142857147
0.04555059523809524
0.11075148809523812
0.14130208333333333
0.4025223214285715
0.1704985119047619
0.1752827380952381
0.1456994047619048
0.24595982142857145
0.05668154761904762
0.14338541666666665
0.26514880952380954
0.09838541666666666
0.10033482142857142
0.16709077380952383
0.04052827380952381
0.16796875000000003
0.08679315476190476
0.20523809523809525
0.18810267857142857
0.05697916666666667
0.08062500000000002
0.03270833333333333
0.08958333333333333
0.06868303571428572
0.05390625
0.2436383928571429
0.13293154761904763
0.18483630952380953
0.07825892857142858
0.18180803571428572
0.06505208333333333
0.19409226190476192
0.13446428571428573
0.12404761904761905
0.056101190476190485
0.24868303571428574
0.20114583333333333
0.22945684523809526
0.07686755952380953
0.1449404761904762
0.2185416666666667
0.08322916666666667
0.03667410714285715
0.05625744047619048
0.06174107142857143
0.08927827380952381
0.15963541666666667
0.08133184523809524
0.09901785714285716
0.08369047619047619
0.08605654761904763
0.1140625
0.10543154761904763
0.14116071428571428
0.17151041666666667
0.06005208333333333
0.08998511904761905
0.10711309523809524
0.11438244047619048
0.12037946428571429
0.06058779761904762
0.14886904761904762
0.14828125
0.22965029761904762
0.1827827380952381
0.05783482142857143
0.06946428571428571
0.17372767857142857
0.15388392857142857
0.17084077380952384
0.11425595238095239
0.04192708333333334
0.18939732142857146
0.1419122023809524
0.11979166666666666
0.04223958333333334
0.10396577380952382
0.21558779761904762
0.04041666666666667
0.19197916666666667
0.14723214285714287
0.14566964285714287
0.08851934523809524
0.058712797619047616
0.07302083333333333
0.02834821428571429
0.13625744047619048
0.15417410714285715
0.052008928571428574
0.08520833333333334
0.0688467261904762
0.2000372023809524
0.13054315476190478
0.1039732142857143
0.10833333333333334
0.1684077380952381
0.4091964285714286
0.14447916666666666
0.07901041666666668
0.06068452380952381
0.1488095238095238
0.1985788690476191
0.08441964285714286
0.053430059523809526
0.09246279761904763
0.1563169642857143
0.2830729166666667
0.08891369047619048
0.0634375
0.2769568452380953
0.11411458333333334
0.18574404761904761
0.07005208333333333
0.34902529761904766
0.05858630952380953
0.2523883928571429
0.10436011904761905
0.06555803571428571
0.26697172619047627
0.15237351190476192
0.08623511904761905
0.09752976190476191
0.05891369047619048
0.08167410714285715
0.0625372023809524
0.08795386904761905
0.14469494047619047
0.0711235119047619
0.10604910714285715
0.14688988095238098
0.08290922619047619
0.11851934523809524
0.33333333333333337
0.12599702380952382
0.1441294642857143
0.10999255952380954
0.1289434523809524
0.17594494047619047
0.07927827380952382
0.2108854166666667
0.10577380952380955
0.10985119047619048
0.12532738095238097
0.08887648809523808
0.10901041666666667
0.14248511904761904
0.11415178571428573
0.07154017857142858
0.11805059523809523
0.10293898809523809
0.1991369047619048
0.13090029761904762
0.038221726190476195
0.1530282738095238
0.2652380952380953
0.13533482142857145
0.01609375
0.07590029761904762
0.2103794642857143
0.09970238095238097
0.1859375
0.07926339285714286
0.106875
0.0955654761904762
0.18651785714285715
0.050357142857142864
0.23564732142857145
0.11936755952380955
0.13938988095238097
0.06907738095238096
0.11673363095238097
0.10909226190476191
0.13747767857142856
0.08156994047619047
0.03121279761904762
0.17152529761904764
0.16770833333333335
0.12305059523809524
0.12203125
0.10612351190476192
0.11797619047619047
0.0834077380952381
0.11993303571428574
0.14035714285714287
0.06277529761904761
0.1827232142857143
0.09180803571428572
0.20580357142857145
0.13513392857142859
0.14846726190476192
0.27706101190476196
0.08866815476190476
0.1953869047619048
0.3834970238095239
0.15285714285714286
0.13329613095238096
0.06682291666666668
0.21898809523809526
0.27088541666666666
0.10962053571428573
0.10079613095238096
0.09261904761904763
0.05826636904761906
0.1640029761904762
0.2811309523809524
0.10651041666666666
0.035877976190476196
0.05683779761904762
0.26371279761904765
0.1935044642857143
0.05757440476190477
0.07471726190476191
0.2180952380952381
0.14493303571428573
0.08021577380952381
0.13031994047619047
0.12383184523809523
0.050863095238095235
0.24055803571428572
0.09000744047619047
0.13601190476190478
0.10959821428571428
0.1045982142857143
0.15047619047619049
0.12508184523809524
0.11895089285714286
0.10438988095238097
0.11418154761904763
0.15342261904761906
0.07811011904761905
0.15910714285714286
0.1703794642857143
0.06680059523809524
0.23577380952380955
0.07092261904761905
0.14561755952380953
0.21589285714285716
0.06225446428571429
0.031339285714285715
0.1340625
0.06241815476190477
0.2772842261904762
0.013258928571428573
0.2693824404761905
0.1907663690476191
0.12726190476190477
0.047209821428571434
0.16104910714285714
0.16882440476190477
0.07302083333333333
0.12645833333333334
0.08676339285714287
0.11930803571428573
0.09933779761904762
0.1681696428571429
0.2146875
0.10319196428571428
0.06961309523809524
0.18692708333333333
0.0779389880952381
0.15188988095238096
0.059754464285714286
0.19880208333333332
0.08366815476190476
0.20421875
0.2165476190476191
0.22424851190476194
0.12529761904761905
0.14193452380952382
0.14386160714285715
0.11168898809523813
0.03229910714285714
0.12313244047619047
0.2186681547619048
0.08632440476190477
0.030959821428571434
0.26385416666666667
0.06309523809523811
0.22453125
0.1255654761904762
0.19075892857142857
0.024538690476190478
0.06319940476190478
0.1421875
0.09280505952380955
0.23354910714285715
0.059754464285714286
0.09023065476190477
0.0396577380952381
0.06707589285714287
0.08774553571428573
0.19011904761904763
0.30859375000000006
0.06197916666666667
0.22797619047619047
0.12950892857142857
0.17355654761904762
0.24768601190476194
0.048236607142857144
0.06568452380952382
0.33227678571428576
0.16177827380952384
0.2411383928571429
0.15186011904761906
0.10119791666666667
0.06341517857142857
0.03529017857142857
0.09131696428571429
0.2152232142857143
0.059375
0.07214285714285715
0.06487351190476191
0.1517857142857143
0.4130803571428572
0.1439360119047619
0.14611607142857144
0.05005208333333333
0.0989434523809524
0.03229166666666666
0.03459077380952381
0.09453869047619047
0.14489583333333333
0.15561011904761904
0.11951636904761904
0.11432291666666666
0.14892857142857144
0.10479910714285716
0.09639136904761905
0.19216517857142856
0.11428571428571428
0.4644047619047619
0.1274702380952381
0.06738839285714286
0.06037202380952381
0.09055803571428572
0.25049107142857147
0.5652306547619048
0.19397321428571432
0.15247767857142858
0.06009672619047619
0.02910714285714286
0.19068452380952383
0.619717261904762
0.20635416666666667
0.1468154761904762
0.06877976190476191
0.13447916666666665
0.17109375
0.07328869047619048
0.09097470238095239
0.2342931547619048
0.08507440476190477
0.16092261904761906
0.0680952380952381
0.09805059523809524
0.2220014880952381
0.08195684523809524
0.15712053571428572
0.03881696428571429
0.09491071428571429
0.14019345238095238
0.037046130952380955
0.02408482142857143
0.17582589285714284
0.05033482142857143
0.048891369047619045
0.14455357142857145
0.04168154761904762
0.1478199404761905
0.06504464285714287
0.1977604166666667
0.10173363095238097
0.12010416666666666
0.18779017857142857
0.04974702380952381
0.035275297619047616
0.1627306547619048
0.08927827380952381
0.09034226190476191
0.12953125
0.26034226190476195
0.10497023809523809
0.12819196428571428
0.10436011904761905
0.1401339285714286
0.09733630952380955
0.15438988095238096
0.23968005952380955
0.11008928571428572
0.16300595238095236
0.12905505952380955
0.0654389880952381
0.07511904761904761
0.04399553571428571
0.03616071428571429
0.19388392857142858
0.12941220238095238
0.040014880952380955
0.012797619047619049
0.21902529761904763
0.043087797619047616
0.10090029761904763
0.1608110119047619
0.11969494047619048
0.05203125
0.06477678571428572
0.05534970238095239
0.03694940476190476
0.20773809523809525
0.06701636904761905
0.10654761904761906
0.12303571428571429
0.13913690476190477
0.17235119047619046
0.06522321428571429
0.11960565476190478
0.07226190476190478
0.08154761904761905
0.11355654761904763
0.08415178571428573
0.09073660714285715
0.0700669642857143
0.18899553571428573
0.17563988095238095
0.09412202380952381
0.20821428571428574
0.23221726190476194
0.04908482142857143
0.05566220238095239
0.09529761904761905
0.11404017857142858
0.10090773809523808
0.09750744047619048
0.06348214285714286
0.04647321428571429
0.11310267857142858
0.06899553571428572
0.14096726190476191
0.18593005952380953
0.10618303571428572
0.09542410714285715
0.22359375
0.11876488095238097
0.17608630952380952
0.1294345238095238
0.06700148809523811
0.13702380952380955
0.16419642857142858
0.03999255952380953
0.08188988095238095
0.2319419642857143
0.07610863095238096
0.055513392857142865
0.23895833333333333
0.028102678571428574
0.05316220238095238
0.10596726190476191
0.26759672619047625
0.06170386904761906
0.04710565476190477
0.01365327380952381
0.133125
0.08242559523809524
0.13910714285714287
0.07305059523809523
0.05786458333333333
0.11287202380952381
0.21010416666666668
0.20353422619047618
0.14866815476190479
0.10723958333333333
0.11831845238095239
0.10594494047619048
0.13477678571428572
0.2555580357142857
0.12661458333333334
0.10560267857142858
0.14510416666666667
0.14808035714285717
0.05686755952380953
0.12023065476190478
0.05826636904761906
0.09317708333333334
0.23318452380952384
0.058050595238095234
0.0526264880952381
0.23206101190476194
0.32424107142857145
0.09465773809523809
0.05362351190476191
0.027715773809523808
0.1522916666666667
0.13686755952380955
0.06883184523809524
0.0956622023809524
0.06835565476190478
0.0879092261904762
0.0928794642857143
0.03584821428571429
0.14867559523809523
0.0855654761904762
0.05206101190476191
0.12645833333333334
0.04148809523809524
0.1325372023809524
0.005364583333333334
0.15985863095238095
0.0974404761904762
0.13329613095238096
0.12995535714285716
0.17728422619047618
0.14611607142857144
0.07693452380952381
0.08213541666666668
0.08646577380952382
0.09192708333333334
0.07866815476190477
0.18631696428571431
0.0996875
0.04840029761904762
0.3734151785714286
0.1130654761904762
0.07755952380952381
0.1436235119047619
0.06605654761904761
0.12276785714285715
0.09476190476190477
0.015163690476190476
0.1174404761904762
0.04973958333333333
0.3553348214285715
0.08127232142857144
0.10419642857142858
0.021495535714285717
0.13234375
0.20148809523809524
0.0720014880952381
0.07196428571428572
0.12435267857142858
0.03610119047619048
0.08505208333333333
0.11379464285714286
0.018452380952380953
0.28563244047619046
0.17261904761904762
0.08654761904761905
0.06941964285714286
0.1715327380952381
0.0799107142857143
0.12093005952380954
0.08331101190476192
0.08713541666666666
0.08329613095238095
0.11512648809523812
0.08755208333333334
0.18462053571428572
0.18530505952380952
0.019285714285714285
0.30208333333333337
0.17849702380952384
0.10255952380952381
0.36023809523809525
0.09907738095238097
0.05885416666666667
0.07788690476190477
0.14270089285714285
0.13604166666666667
0.11223958333333334
0.09776041666666666
0.05880952380952381
0.09375744047619047
0.20674851190476193
0.01680059523809524
0.16712053571428573
0.1125
0.11539434523809523
0.12717261904761906
0.0571577380952381
0.1784077380952381
0.10263392857142857
0.08613095238095239
0.03819196428571429
0.1782291666666667
0.1517857142857143
0.07280505952380953
0.08293154761904763
0.06502232142857144
0.11334821428571429
0.11598958333333334
0.07426339285714287
0.10543154761904763
0.13172619047619047
0.13140625
0.13563244047619047
0.07126488095238095
0.27790922619047626
0.4866071428571429
0.07223214285714287
0.054806547619047616
0.1146875
0.07598958333333333
0.18894345238095242
0.07389136904761906
0.09266369047619047
0.15983630952380953
0.15471726190476193
0.15941964285714286
0.03882440476190476
0.14078869047619047
0.10578125
0.13869791666666667
0.09205357142857143
0.037142857142857144
0.13409226190476192
0.1556919642857143
0.14381696428571428
0.17079613095238094
0.23467261904761907
0.16854910714285715
0.14679315476190477
0.06897321428571429
0.03172619047619048
0.16805059523809526
0.2156101190476191
0.14946428571428572
0.06738839285714286
0.08436755952380953
0.11895833333333333
0.014136904761904765

==> pdf_figures/win_lengths/win_lengths_1.dat <==
A
0.06835565476190478
0.08396577380952382
0.0809077380952381
0.16770089285714287
0.23624255952380957
0.06835565476190478
0.04322916666666667
0.04828125
0.006175595238095239
0.027254464285714288
0.1985788690476191
0.12924851190476191
0.0696875
0.1946577380952381
0.08125744047619048
0.23652529761904761
0.13470238095238096
0.06755952380952382
0.18357142857142858
0.19938244047619047
0.10538690476190476
0.3311309523809524
0.26360119047619046
0.04616071428571429
0.12502232142857145
0.100625
0.1706547619047619
0.0689434523809524
0.0754092261904762
0.09987351190476192
0.07709077380952381
0.26613839285714286
0.04912946428571429
0.08159226190476192
0.08252232142857144
0.17733630952380952
0.06470238095238096
0.14760416666666665
0.21308779761904761
0.09754464285714287
0.11118303571428573
0.06973214285714287
0.19455357142857146
0.08918154761904763
0.0603125
0.10429315476190476
0.023988095238095242
0.11970982142857144
0.21502976190476195
0.17485119047619047
0.27923363095238096
0.20702380952380953
0.08758928571428573
0.14038690476190477
0.12229166666666666
0.11511160714285715
0.09733630952380955
0.08047619047619048
0.19627232142857146
0.09246279761904763
0.056376488095238105
0.09798363095238097
0.38145833333333334
0.07380208333333332
0.09258928571428574
0.12648809523809523
0.05371279761904762
0.05180803571428571
0.2136681547619048
0.05834821428571429
0.13926339285714287
0.06459077380952381
0.08212797619047618
0.17174851190476192
0.16090029761904762
0.1886607142857143
0.0498139880952381
0.14338541666666665
0.06443452380952382
0.15305803571428572
0.021904761904761906
0.13136904761904764
0.04011160714285714
0.14881696428571428
0.08155505952380952
0.1094122023809524
0.05427083333333333
0.15293154761904762
0.07872023809523811
0.048288690476190485
0.06229166666666667
0.07491815476190478
0.03845238095238095
0.17072916666666668
0.07154017857142858
0.11598958333333334
0.12717261904761906
0.1303869047619048
0.031517857142857146
0.20540178571428572
0.17297619047619048
0.10598958333333335
0.08196428571428573
0.1971726190476191
0.0966592261904762
0.13625744047619048
0.09178571428571429
0.04288690476190477
0.24898065476190478
0.04155505952380953
0.12223214285714286
0.23638392857142856
0.1693154761904762
0.12692708333333333
0.09392857142857142
0.051547619047619044
0.19508928571428574
0.14136160714285714
0.03197916666666666
0.18786458333333333
0.2530729166666667
0.11981398809523812
0.08933035714285716
0.174375
0.15227678571428574
0.01533482142857143
0.10851190476190478
0.13274553571428574
0.11270089285714287
0.12108630952380954
0.1828794642857143
0.04421875
0.010877976190476193
0.26011904761904764
0.13590029761904762
0.0620014880952381
0.09612351190476191
0.06209821428571429
0.00646577380952381
0.14534970238095238
0.07108630952380952
0.09947916666666666
0.10087053571428573
0.12651041666666665
0.12305059523809524
0.08657738095238096
0.04218005952380952
0.21791666666666668
0.15917410714285715
0.12293154761904762
0.08735119047619047
0.0754092261904762
0.20017113095238095
0.08778273809523808
0.05918154761904762
0.08859375
0.12036458333333334
0.09488839285714286
0.05459821428571429
0.03339285714285714
0.06294642857142857
0.04656994047619048
0.11921130952380954
0.026086309523809522
0.08893601190476191
0.12000744047619047
0.13090773809523812
0.16784970238095237
0.5093154761904762
0.09304315476190476
0.07818452380952381
0.11069940476190478
0.1670014880952381
0.17649553571428572
0.08203125000000001
0.10818452380952381
0.10901785714285715
0.10759672619047621
0.13027529761904763
0.11950148809523813
0.22120535714285716
0.0737202380952381
0.046555059523809526
0.2156622023809524
0.22122767857142858
0.10759672619047621
0.06844494047619049
0.05824404761904762
0.14639880952380954
0.12152529761904762
0.0764360119047619
0.16704613095238094
0.05163690476190477
0.0632217261904762
0.12302827380952382
0.029880952380952387
0.1523809523809524
0.08808035714285715
0.20124255952380954
0.1635044642857143
0.08535714285714287
0.06933779761904763
0.18200892857142859
0.26228422619047626
0.12295386904761905
0.10028273809523808
0.06389880952380952
0.07177083333333333
0.16302827380952384
0.13748511904761906
0.057061011904761906
0.15140625000000002
0.11542410714285715
0.09691964285714287
0.1564434523809524
0.15205357142857145
0.0478125
0.14170386904761906
0.22865327380952383
0.11264136904761905
0.12
0.13287202380952381
0.11430803571428573
0.10426339285714287
0.1799107142857143
0.06898065476190478
0.08289434523809523
0.14735863095238097
0.04043898809523809
0.018921130952380953
0.14465029761904763
0.214375
0.11193452380952382
0.02941964285714286
0.09209821428571428
0.16562500000000002
0.0674702380952381
0.041190476190476194
0.14225446428571428
0.1457514880952381
0.11684523809523811
0.04752976190476191
0.11074404761904763
0.09988095238095239
0.10043898809523809
0.08213541666666668
0.14464285714285716
0.11069940476190478
0.07182291666666667
0.04335565476190477
0.16224702380952383
0.23979910714285715
0.15244791666666668
0.09745535714285715
0.045632440476190486
0.10677083333333334
0.04456845238095238
0.06773809523809524
0.13696428571428573
0.30688244047619045
0.11434523809523812
0.12028273809523812
0.08450148809523811
0.09656994047619047
0.058690476190476196
0.21276041666666667
0.2126264880952381
0.11440476190476191
0.07720238095238095
0.027120535714285715
0.12162202380952382
0.1813913690476191
0.21846726190476193
0.11778273809523812
0.0448139880952381
0.04595982142857143
0.21340029761904764
0.18677827380952383
0.03193452380952381
0.06409970238095239
0.13165178571428574
0.08819940476190476
0.10199404761904762
0.04183035714285714
0.0978125
0.10248511904761905
0.027537202380952384
0.0434375
0.14149553571428572
0.17952380952380953
0.06854166666666667
0.006726190476190477
0.04784970238095238
0.045282738095238105
0.04791666666666667
0.06341517857142857
0.06745535714285715
0.12263392857142857
0.1881101190476191
0.13775297619047622
0.06701636904761905
0.040498511904761905
0.16182291666666668
0.17287202380952382
0.15497767857142858
0.039501488095238096
0.04241071428571429
0.024293154761904762
0.1770684523809524
0.23771577380952383
0.3257812500000001
0.10746279761904763
0.16125000000000003
0.11343005952380954
0.02826636904761905
0.14517857142857143
0.05327380952380953
0.05983630952380953
0.04435267857142858
0.04069940476190476
0.1458184523809524
0.06171130952380952
0.05619791666666667
0.13434523809523813
0.04162946428571429
0.10916666666666666
0.05287946428571429
0.16595238095238096
0.18765625
0.04729910714285714
0.12091517857142858
0.11408482142857145
0.011889880952380954
0.17609375
0.2760119047619048
0.10426339285714287
0.030446428571428572
0.18870535714285716
0.09316964285714287
0.22409970238095242
0.0640327380952381
0.0776264880952381
0.05392857142857143
0.04645833333333333
0.06263392857142858
0.09704613095238096
0.17898065476190478
0.16787946428571432
0.21885416666666668
0.05251488095238096
0.037946428571428575
0.09166666666666666
0.07923363095238095
0.019107142857142857
0.09034970238095238
0.09188988095238097
0.05330357142857143
0.17825892857142858
0.11362351190476191
0.30924851190476194
0.03900297619047619
0.05432291666666667
0.01884672619047619
0.1530282738095238
0.09819940476190477
0.11700892857142858
0.09131696428571429
0.15576636904761906
0.2157589285714286
0.06572916666666667
0.044360119047619044
0.10146577380952382
0.17913690476190477
0.16399553571428574
0.09082589285714286
0.06122767857142858
0.15941964285714286
0.04743303571428571
0.20347470238095242
0.09125
0.06636160714285715
0.0994419642857143
0.07024553571428573
0.08952380952380955
0.09271577380952381
0.2917038690476191
0.05037946428571429
0.1072544642857143
0.11055803571428573
0.18649553571428573
0.11172619047619048
0.11090029761904763
0.07476934523809524
0.024642857142857143
0.03509672619047619
0.10893601190476192
0.11920386904761905
0.05398065476190477
0.13264880952380953
0.08162202380952381
0.08976190476190476
0.06673363095238095
0.12081845238095239
0.2530952380952381
0.16203125000000004
0.006354166666666666
0.19757440476190477
0.04526041666666667
0.0729985119047619
0.03902529761904762
0.03914434523809524
0.22193452380952383
0.20694196428571432
0.11941964285714286
0.19046130952380952
0.16397321428571432
0.10220982142857142
0.1634077380952381
0.11127976190476191
0.20438244047619047
0.17476934523809526
0.07649553571428572
0.037529761904761906
0.05941220238095239
0.05180803571428571
0.03265625
0.0533779761904762
0.19359375
0.13548363095238097
0.10155505952380954
0.09330357142857143
0.07060267857142857
0.04564732142857143
0.054248511904761904
0.16281994047619047
0.12109375
0.05556547619047619
0.11654761904761905
0.09421875
0.16458333333333336
0.06380208333333333
0.0778422619047619
0.06449404761904762
0.050014880952380956
0.14395833333333333
0.19523809523809527
0.08764880952380955
0.1525967261904762
0.0578125
0.10936011904761905
0.046934523809523815
0.14213541666666665
0.15211309523809524
0.06766369047619049
0.18026041666666667
0.05345238095238096
0.07041666666666667
0.06365327380952382
0.06042410714285715
0.10430803571428574
0.20229166666666668
0.13868303571428572
0.1637276785714286
0.04164434523809524
0.04138392857142858
0.07316964285714286
0.17922619047619048
0.09278273809523808
0.04536458333333333
0.027157738095238096
0.10555803571428574
0.15956845238095238
0.07492559523809524
0.05261160714285715
0.14547619047619048
0.02034970238095238
0.08700148809523808
0.1007217261904762
0.12024553571428573
0.10578125
0.0818452380952381
0.045401785714285714
0.029449404761904763
0.1774107142857143
0.11934523809523812
0.06554315476190477
0.025007440476190478
0.04879464285714286
0.13309523809523813
0.15235119047619047
0.058712797619047616
0.047038690476190484
0.17540178571428572
0.16204613095238096
0.19372767857142859
0.10828125
0.1601264880952381
0.03838541666666667
0.027738095238095242
0.09683035714285715
0.09665178571428573
0.03799851190476191
0.11829613095238097
0.021354166666666664
0.16604166666666667
0.12566964285714285
0.10832589285714286
0.05761904761904762
0.052157738095238104
0.13645089285714287
0.09328869047619047
0.05332589285714286
0.11031994047619048
0.07078125
0.05625
0.051257440476190484
0.25158482142857147
0.10110119047619047
0.1038467261904762
0.18880208333333331
0.17496279761904762
0.19877976190476193
0.14923363095238096
0.041748511904761906
0.05574404761904762
0.11571428571428573
0.24607886904761908
0.08157738095238094
0.12991815476190477
0.08842261904761906
0.06991815476190477
0.13665178571428574
0.10404017857142858
0.26281994047619045
0.09232886904761906
0.1614360119047619
0.04305803571428571
0.09694940476190476
0.042157738095238095
0.11366815476190478
0.049799107142857145
0.07789434523809524
0.03634672619047619
0.09476190476190477
0.10151041666666666
0.14007440476190477
0.08683035714285715
0.12144345238095239
0.23379464285714288
0.2835863095238096
0.12514880952380955
0.1345610119047619
0.0002752976190476191
0.11539434523809523
0.13110119047619048
0.04023809523809524
0.12101190476190478
0.05831845238095239
0.15502976190476192
0.14659970238095238
0.05964285714285714
0.12911458333333334
0.09507440476190476
0.11441964285714286
0.068125
0.12997767857142858
0.16446428571428573
0.3092708333333334
0.12100446428571429
0.06945684523809524
0.2755654761904762
0.0737797619047619
0.24200892857142858
0.24788690476190478
0.03529761904761905
0.06227678571428572
0.09819940476190477
0.27289434523809525
0.018958333333333334
0.10860119047619048
0.32507440476190474
0.06483630952380953
0.07833333333333334
0.03226934523809524
0.23233630952380957
0.15802083333333336
0.15914434523809523
0.11451636904761905
0.10494047619047621
0.055952380952380955
0.15576636904761906
0.09133928571428573
0.2465997023809524
0.05586309523809524
0.055721726190476197
0.05002976190476191
0.01794642857142857
0.18212797619047616
0.034144345238095244
0.12280505952380955
0.10566964285714286
0.38879464285714294
0.03942708333333334
0.061875
0.11713541666666666
0.07008928571428572
0.1879538690476191
0.09239583333333334
0.09575892857142858
0.2696056547619048
0.027447916666666666
0.10755208333333334
0.20433779761904763
0.042165178571428576
0.15776041666666668
0.16950892857142857
0.11374255952380954
0.05719494047619048
0.09471726190476192
0.07645833333333334
0.07642113095238096
0.12161458333333335
0.08618303571428573
0.07530505952380953
0.22802827380952384
0.04830357142857143
0.14320684523809524
0.05963541666666667
0.08575892857142858
0.011927083333333333
0.04426339285714286
0.17930803571428572
0.16941220238095236
0.08209077380952381
0.0602529761904762
0.12
0.18163690476190478
0.12215029761904762
0.19900297619047616
0.19358630952380954
0.06328869047619048
0.024174107142857143
0.05014136904761904
0.05668154761904762
0.06604910714285714
0.07983630952380953
0.18151785714285715
0.06188244047619049
0.039360119047619054
0.14778273809523812
0.10345238095238096
0.21257440476190478
0.06126488095238096
0.08890625
0.13590029761904762
0.06879464285714286
0.14676339285714288
0.30139880952380954
0.17962053571428574
0.17882440476190478
0.12909226190476192
0.026138392857142857
0.11113095238095239
0.014508928571428572
0.1285342261904762
0.13058779761904762
0.06022321428571429
0.08060267857142858
0.03843005952380953
0.23652529761904761
0.03658482142857143
0.22657738095238095
0.09889880952380954
0.16348214285714288
0.10196428571428573
0.050349702380952384
0.07064732142857143
0.12630952380952382
0.11377232142857144
0.05222470238095238
0.09721726190476192
0.16825892857142857
0.09229166666666666
0.03802827380952381
0.12463541666666667
0.23021577380952382
0.037358630952380956
0.1556547619047619
0.24033482142857146
0.00824404761904762
0.16021577380952384
0.04026041666666667
0.08581845238095238
0.04165178571428572
0.15710565476190477
0.03813988095238095
0.08537946428571429
0.08043154761904762
0.04850446428571429
0.10976934523809524
0.13830357142857144
0.07287946428571429
0.17493303571428573
0.09309523809523808
0.09406994047619048
0.09578125
0.23718005952380955
0.16533482142857145
0.15482886904761906
0.21677083333333333
0.12505208333333334
0.04649553571428571
0.2425
0.03969494047619048
0.060267857142857144
0.0551264880952381
0.1327232142857143
0.10930059523809524
0.11807291666666667
0.23133928571428572
0.06835565476190478
0.10230654761904763
0.11834821428571429
0.12329613095238097
0.06098214285714287
0.14084821428571428
0.02066964285714286
0.12180803571428572
0.15424107142857144
0.046309523809523814
0.11408482142857145
0.13495535714285714
0.16265625000000003
0.11950148809523813
0.07421130952380953
0.1331845238095238
0.11257440476190478
0.05642857142857143
0.0823139880952381
0.05015625
0.10752232142857145
0.08088541666666668
0.10621279761904763
0.058415178571428576
0.03412946428571429
0.03499255952380953
0.0716592261904762
0.030178571428571433
0.04679315476190477
0.24261904761904762
0.04971726190476191
0.06416666666666666
0.16617559523809525
0.1009747023809524
0.05819940476190477
0.037313988095238095
0.05421130952380952
0.03494791666666666
0.08296130952380952
0.14077380952380955
0.04279761904761904
0.10036458333333334
0.1300744047619048
0.18837053571428572
0.10072916666666666
0.09434523809523808
0.13014136904761905
0.11200892857142858
0.07726190476190477
0.08220982142857144
0.14313244047619048
0.15389136904761905
0.023377976190476192
0.04890625
0.04781994047619048
0.09723958333333334
0.08418154761904763
0.17944940476190477
0.028199404761904762
0.04947916666666667
0.16558035714285715
0.13636904761904764
0.1252529761904762
0.16619791666666667
0.04107142857142858
0.11620535714285715
0.12089285714285715
0.2927008928571429
0.2320014880952381
0.0615327380952381
0.12404761904761905
0.10540178571428573
0.22697916666666668
0.0466889880952381
0.036941964285714286
0.05383928571428572
0.047038690476190484
0.10757440476190477
0.08877976190476192
0.09297619047619048
0.051741071428571435
0.11944940476190478
0.040282738095238094
0.04479910714285715
0.10938244047619047
0.09114583333333334
0.04542410714285714
0.14124255952380954
0.12857886904761906
0.056063988095238104
0.04799107142857143
0.15669642857142857
0.056227678571428574
0.16509672619047622
0.09899553571428572
0.10487351190476192
0.05932291666666667
0.02466517857142857
0.07882440476190478
0.019375000000000003
0.04173363095238096
0.1579985119047619
0.09824404761904763
0.05340029761904762
0.0632514880952381
0.18016369047619046
0.11549851190476192
0.04196428571428572
0.06427083333333333
0.05938988095238096
0.13993303571428573
0.10002232142857143
0.09029017857142857
0.10672619047619047
0.1598139880952381
0.07624255952380952
0.11469494047619047
0.3124032738095238
0.12993303571428572
0.10526041666666666
0.14121279761904762
0.1484747023809524
0.10235863095238097
0.06680803571428572
0.1578497023809524
0.13887648809523812
0.15246279761904763
0.10172619047619047
0.13182291666666665
0.13002232142857145
0.10098958333333334
0.12061011904761905
0.13549107142857145
0.07145089285714286
0.11072172619047621
0.08649553571428573
0.39923363095238096
0.09729910714285715
0.03389880952380953
0.14136160714285714
0.12119791666666666
0.27267113095238094
0.008125
0.08172619047619048
0.07021577380952382
0.11381696428571429
0.030104166666666664
0.13186011904761905
0.09321428571428574
0.14479166666666665
0.16277529761904763
0.11604166666666665
0.07847470238095239
0.06968005952380953
0.08103422619047619
0.07962053571428572
0.15654017857142857
0.25671130952380955
0.02386904761904762
0.04864583333333333
0.11155505952380955
0.05786458333333333
0.04192708333333334
0.06738839285714286
0.16904017857142858
0.17227678571428573
0.20403273809523811
0.1246875
0.12676339285714286
0.1112872023809524
0.23258184523809525
0.16796875000000003
0.04519345238095238
0.2788690476190476
0.2264434523809524
0.13263392857142858
0.12398065476190478
0.16297619047619047
0.05712053571428572
0.03365327380952381
0.04349702380952381
0.08235863095238095
0.05030505952380952
0.19531994047619047
0.15546875000000002
0.0259375
0.13426339285714287
0.23078125
0.0446279761904762
0.030178571428571433
0.07901041666666668
0.038459821428571433
0.2811458333333333
0.11876488095238097
0.13904761904761906
0.2888244047619048
0.14527529761904762
0.16955357142857147
0.08276041666666668
0.16694940476190478
0.34360119047619053
0.05244791666666667
0.11591517857142858
0.1988169642857143
0.07821428571428572
0.10194940476190477
0.21964285714285714
0.040952380952380955
0.04625744047619049
0.08101934523809523
0.19819940476190478
0.09590029761904763
0.06246279761904762
0.24625
0.10677083333333334
0.16774553571428574
0.14070684523809524
0.06301339285714286
0.033125
0.20408482142857146
0.11742559523809523
0.19412202380952384
0.1606547619047619
0.05494047619047619
0.06628720238095238
0.07689732142857143
0.11206101190476192
0.24744047619047624
0.09525297619047621
0.11791666666666666
0.041815476190476195
0.03212053571428572
0.08617559523809523
0.13143601190476192
0.039501488095238096
0.035386904761904765
0.14140625
0.1425297619047619
0.15254464285714286
0.09909970238095239
0.07474702380952382
0.04748511904761904
0.15950892857142857
0.03461309523809524
0.1333110119047619
0.12700148809523812
0.11803571428571429
0.07789434523809524
0.04710565476190477
0.20805803571428572
0.05104166666666667
0.14616815476190478

==> pdf_figures/win_lengths/win_lengths_2.dat <==
A
0.02920386904761905
0.0996279761904762
0.10677083333333334
0.19377232142857145
0.15805803571428573
0.04775297619047619
0.1828125
0.10608630952380954
0.056049107142857144
0.06506696428571429
0.14254464285714286
0.1374032738095238
0.0736235119047619
0.10958333333333334
0.1282217261904762
0.26921875
0.05237351190476191
0.13104166666666667
0.1015625
0.061034226190476194
0.12154761904761906
0.0540029761904762
0.20518601190476193
0.015498511904761904
0.02412202380952381
0.12871279761904764
0.08615327380952381
0.022991071428571434
0.17181547619047616
0.14386904761904762
0.19083333333333333
0.09151785714285715
0.07896577380952381
0.07170386904761906
0.08420386904761905
0.16369791666666667
0.19382440476190477
0.022834821428571433
0.12200892857142857
0.17252976190476194
0.10979910714285715
0.0658110119047619
0.06479910714285714
0.04061011904761905
0.21799851190476194
0.1418452380952381
0.05182291666666667
0.11488095238095239
0.15902529761904763
0.07677827380952382
0.14066964285714287
0.09976190476190476
0.05914434523809524
0.0632217261904762
0.1421875
0.07395089285714286
0.06985119047619048
0.11711309523809524
0.12095238095238096
0.011919642857142858
0.06287202380952381
0.07192708333333334
0.11678571428571428
0.18997767857142858
0.023154761904761907
0.28655505952380955
0.06358630952380953
0.12307291666666666
0.01857886904761905
0.059657738095238104
0.1174404761904762
0.17169642857142858
0.029486607142857144
0.13741071428571427
0.14683779761904764
0.058102678571428576
0.056376488095238105
0.16014136904761905
0.13797619047619047
0.06290922619047619
0.051257440476190484
0.0574702380952381
0.18690476190476193
0.12880208333333334
0.02324404761904762
0.16421130952380952
0.11790922619047621
0.12264136904761905
0.1457514880952381
0.10799851190476191
0.16875000000000004
0.06792410714285714
0.06449404761904762
0.05133184523809524
0.03768601190476191
0.09246279761904763
0.09
0.10536458333333334
0.08994047619047621
0.07895833333333334
0.24712797619047625
0.062247023809523815
0.07906994047619048
0.1286607142857143
0.07618303571428572
0.04767113095238096
0.18379464285714284
0.0185639880952381
0.0690625
0.25793154761904763
0.07777529761904761
0.11063244047619047
0.25534226190476195
0.16129464285714287
0.12955357142857143
0.013229166666666667
0.02795386904761905
0.13670386904761905
0.07941964285714287
0.15912946428571428
0.10152529761904763
0.07075892857142857
0.08588541666666666
0.09588541666666667
0.034479166666666665
0.08919642857142858
0.1938541666666667
0.07354910714285715
0.02074404761904762
0.0588764880952381
0.07703869047619048
0.053258928571428575
0.34902529761904766
0.046934523809523815
0.12012648809523813
0.11391369047619047
0.043816964285714285
0.2052901785714286
0.15303571428571427
0.08724702380952382
0.10442708333333334
0.08963541666666666
0.18253720238095242
0.07024553571428573
0.07304315476190477
0.13655505952380953
0.031026785714285715
0.07313988095238096
0.11084821428571429
0.28609375
0.15982886904761906
0.09642113095238097
0.15059523809523812
0.17525297619047617
0.10750744047619047
0.10161458333333334
0.0628125
0.11779761904761905
0.14805059523809525
0.2422619047619048
0.09915178571428573
0.09162202380952382
0.02412202380952381
0.08514880952380953
0.11739583333333334
0.10779017857142857
0.1829389880952381
0.0967857142857143
0.049627976190476195
0.04941964285714286
0.0474702380952381
0.22105654761904764
0.11320684523809524
0.12020833333333333
0.061324404761904774
0.060267857142857144
0.09129464285714287
0.1864732142857143
0.46427827380952386
0.11935267857142857
0.13372023809523811
0.058050595238095234
0.06877976190476191
0.13628720238095238
0.035171130952380954
0.09294642857142858
0.05691220238095239
0.009233630952380951
0.11575892857142858
0.06756696428571429
0.071875
0.08705357142857142
0.06202380952380952
0.07857142857142857
0.07381696428571428
0.12851934523809525
0.12593005952380953
0.05866071428571429
0.07463541666666668
0.022105654761904764
0.16289434523809526
0.08715773809523808
0.05393601190476191
0.14506696428571428
0.0578125
0.1690104166666667
0.07886904761904762
0.07313988095238096
0.05642857142857143
0.14245535714285715
0.08125744047619048
0.24495535714285716
0.048861607142857144
0.15704613095238096
0.1806919642857143
0.02415922619047619
0.08860863095238097
0.36649553571428567
0.15546130952380954
0.17372767857142857
0.20457589285714284
0.10423363095238097
0.21378720238095242
0.07552827380952382
0.12922619047619047
0.08895089285714286
0.13180059523809523
0.06090029761904762
0.06565476190476191
0.018467261904761903
0.09068452380952381
0.06521577380952381
0.07421130952380953
0.1479092261904762
0.24020833333333333
0.06267857142857143
0.02439732142857143
0.14045386904761906
0.05268601190476191
0.05874255952380952
0.0883779761904762
0.14973958333333337
0.05459077380952381
0.09915178571428573
0.05874255952380952
0.0775297619047619
0.024657738095238097
0.15250000000000002
0.17895833333333333
0.1836681547619048
0.08936755952380954
0.04636160714285714
0.13945684523809523
0.1349404761904762
0.14652529761904762
0.19073660714285715
0.11231398809523813
0.06316964285714287
0.06216517857142858
0.07267113095238095
0.015967261904761904
0.17203869047619047
0.15298363095238096
0.07129464285714286
0.14185267857142858
0.16421130952380952
0.07891369047619048
0.15301339285714285
0.10460565476190477
0.16583333333333336
0.29390625
0.030639880952380953
0.12218005952380954
0.09372767857142858
0.16465029761904762
0.1786458333333333
0.056063988095238104
0.04065476190476191
0.019933035714285716
0.06658482142857143
0.12770833333333334
0.06388392857142858
0.09604166666666666
0.1786458333333333
0.02861607142857143
0.1046279761904762
0.08584077380952382
0.12197916666666667
0.1421056547619048
0.11866071428571429
0.05652529761904762
0.08784226190476191
0.115625
0.08581101190476191
0.14014136904761906
0.06305803571428573
0.0663467261904762
0.3787648809523809
0.15555803571428573
0.12868303571428574
0.17688988095238095
0.04881696428571429
0.09680059523809524
0.08912946428571429
0.08817708333333334
0.1491592261904762
0.20403273809523811
0.13192708333333333
0.10284226190476192
0.11210565476190477
0.20427827380952382
0.08557291666666667
0.36433779761904767
0.12427827380952382
0.1824702380952381
0.1679985119047619
0.05264880952380953
0.034040178571428575
0.024032738095238097
0.09569196428571429
0.04855654761904762
0.014360119047619049
0.02752232142857143
0.06992559523809523
0.1411904761904762
0.13601934523809522
0.05101934523809524
0.0847247023809524
0.08366071428571428
0.04280505952380952
0.021860119047619052
0.07148065476190477
0.06039434523809524
0.19015625
0.07711309523809523
0.10084821428571429
0.10436755952380955
0.09973958333333334
0.09303571428571429
0.17728422619047618
0.0677827380952381
0.05997767857142858
0.10709821428571428
0.06401785714285714
0.09690476190476191
0.08000744047619048
0.05444940476190477
0.17698660714285716
0.07180803571428572
0.08069196428571429
0.012135416666666668
0.046309523809523814
0.09585565476190476
0.22104910714285717
0.2506696428571429
0.11065476190476192
0.006458333333333333
0.2768601190476191
0.08922619047619047
0.13090029761904762
0.08037202380952381
0.2098958333333333
0.10252976190476192
0.12653273809523813
0.19569940476190478
0.11147321428571429
0.014308035714285716
0.10472470238095238
0.17143601190476193
0.08715029761904763
0.08576636904761906
0.2361383928571429
0.10865327380952382
0.09490327380952382
0.0782514880952381
0.21970982142857146
0.11193452380952382
0.16941220238095236
0.1499032738095238
0.06497767857142858
0.07165178571428572
0.09441964285714287
0.15871279761904764
0.19148809523809526
0.09273065476190476
0.17245535714285715
0.14788690476190477
0.040684523809523816
0.05385416666666667
0.046205357142857145
0.08752232142857143
0.051212797619047616
0.12651785714285715
0.08825148809523808
0.12210565476190478
0.05891369047619048
0.20143601190476193
0.05617559523809524
0.2513913690476191
0.16406994047619047
0.18549851190476194
0.20910714285714285
0.0916592261904762
0.016860119047619047
0.09485863095238097
0.03128720238095239
0.11940476190476192
0.0365029761904762
0.0702827380952381
0.08313988095238095
0.10382440476190476
0.12851190476190477
0.13194196428571428
0.11081845238095239
0.12810267857142857
0.030885416666666665
0.04252232142857143
0.09695684523809524
0.21853422619047624
0.11888392857142857
0.07039434523809524
0.0651934523809524
0.07458333333333333
0.07576636904761906
0.14543154761904764
0.03271577380952381
0.03675595238095239
0.1450297619047619
0.09229166666666666
0.16998511904761904
0.1311235119047619
0.08376488095238095
0.0712202380952381
0.09599702380952381
0.07993303571428573
0.046383928571428576
0.21125744047619047
0.05182291666666667
0.11910714285714287
0.13457589285714286
0.11844494047619047
0.12326636904761905
0.1481026785714286
0.11404017857142858
0.08502976190476191
0.05203125
0.04514136904761904
0.11253720238095238
0.09403273809523809
0.011696428571428573
0.06673363095238095
0.06660714285714286
0.11778273809523812
0.18077380952380953
0.17484375
0.07170386904761906
0.12729910714285717
0.18177083333333333
0.03344494047619048
0.19855654761904762
0.1472619047619048
0.06151041666666667
0.04096726190476191
0.11204613095238097
0.02375744047619048
0.14742559523809523
0.17877232142857147
0.009479166666666667
0.08174851190476191
0.026183035714285718
0.07861607142857144
0.12615327380952382
0.029620535714285717
0.19563244047619047
0.11703869047619048
0.07056547619047619
0.11788690476190478
0.015014880952380953
0.05430059523809524
0.1540029761904762
0.09811755952380954
0.2361383928571429
0.11957589285714286
0.183125
0.17605654761904763
0.10521577380952381
0.05822916666666667
0.06255952380952381
0.5111235119047619
0.06886904761904762
0.20414434523809524
0.17194196428571432
0.12863839285714287
0.06540922619047619
0.2676339285714286
0.09861607142857143
0.12970238095238096
0.14941964285714288
0.05586309523809524
0.05629464285714286
0.11938988095238097
0.1346279761904762
0.16379464285714287
0.054575892857142864
0.12912946428571428
0.2905877976190476
0.12183779761904763
0.05323660714285714
0.22886904761904764
0.051592261904761905
0.1535416666666667
0.10290178571428572
0.19068452380952383
0.06417410714285715
0.16677083333333337
0.06813988095238095
0.11247767857142858
0.03295386904761905
0.0927529761904762
0.11779761904761905
0.12147321428571428
0.04194196428571429
0.12366815476190478
0.08927083333333334
0.17560267857142858
0.08510416666666668
0.07372767857142858
0.10433779761904763
0.0966592261904762
0.09063988095238097
0.13801339285714287
0.0646875
0.05101190476190477
0.10215029761904763
0.1057217261904762
0.0582514880952381
0.02679315476190476
0.027447916666666666
0.1321875
0.15603422619047622
0.12299851190476191
0.04270089285714287
0.10055059523809523
0.08172619047619048
0.09088541666666666
0.06285714285714286
0.14403273809523812
0.10833333333333334
0.2312351190476191
0.09605654761904762
0.06482886904761906
0.13098214285714285
0.1278125
0.13416666666666666
0.10523809523809524
0.06405505952380952
0.0784077380952381
0.0853497023809524
0.07950892857142858
0.05429315476190477
0.14305059523809524
0.12032738095238096
0.007916666666666666
0.03921130952380953
0.08573660714285715
0.12580357142857143
0.20940476190476193
0.06299851190476191
0.09697916666666666
0.10450892857142857
0.10172619047619047
0.13545386904761905
0.07710565476190477
0.09792410714285715
0.10031994047619047
0.16190476190476188
0.09367559523809524
0.12415178571428573
0.016785714285714286
0.15351934523809524
0.027046130952380953
0.047455357142857146
0.11344494047619047
0.22779017857142858
0.05826636904761906
0.12054315476190477
0.20921130952380954
0.07302083333333333
0.06968005952380953
0.1298809523809524
0.17701636904761908
0.05822916666666667
0.1974107142857143
0.11852678571428572
0.06889880952380953
0.17766369047619046
0.0783110119047619
0.17843005952380953
0.056986607142857144
0.05020089285714287
0.07514136904761906
0.13760416666666667
0.03005952380952381
0.1171279761904762
0.08098958333333334
0.17523065476190477
0.09450892857142858
0.11027529761904763
0.05800595238095239
0.09372767857142858
0.13368303571428572
0.04351190476190477
0.13492559523809525
0.126875
0.14830357142857145
0.21096726190476192
0.10898809523809523
0.11729166666666666
0.13367559523809525
0.09991815476190476
0.17199404761904763
0.1978497023809524
0.17805059523809524
0.09366815476190476
0.12502976190476192
0.1430059523809524
0.028474702380952385
0.07782738095238095
0.0811607142857143
0.15612351190476192
0.24181547619047625
0.10203869047619048
0.04767857142857143
0.12824404761904762
0.11332589285714287
0.09459077380952381
0.12718005952380954
0.19619791666666667
0.06517857142857143
0.05376488095238096
0.16825892857142857
0.23018601190476193
0.05113839285714286
0.05215029761904762
0.08405505952380952
0.1165997023809524
0.1948214285714286
0.06066220238095239
0.21696428571428572
0.09767857142857142
0.07770089285714286
0.14528273809523812
0.12483630952380954
0.16416666666666668
0.08380952380952382
0.07418154761904762
0.06777529761904762
0.06332589285714287
0.048497023809523816
0.09854166666666667
0.19825892857142857
0.0927529761904762
0.22938244047619047
0.10238095238095239
0.04553571428571429
0.10791666666666666
0.062388392857142864
0.14124255952380954
0.06117559523809524
0.1852083333333333
0.29328125
0.12748511904761906
0.09607142857142857
0.11523065476190478
0.08305803571428573
0.07068452380952381
0.14063244047619047
0.017983630952380952
0.11042410714285715
0.056584821428571436
0.0811607142857143
0.04485119047619048
0.12450892857142858
0.12212053571428573
0.08678571428571429
0.33343750000000005
0.16395089285714287
0.08835565476190477
0.08518601190476191
0.16183035714285715
0.3677529761904762
0.11476934523809523
0.07255208333333334
0.14779017857142857
0.02134672619047619
0.09873511904761906
0.09690476190476191
0.09726934523809523
0.08630952380952381
0.09099702380952382
0.09290178571428573
0.06197916666666667
0.15941964285714286
0.1499032738095238
0.09383928571428574
0.1992559523809524
0.18858630952380953
0.07729166666666668
0.10596726190476191
0.15242559523809524
0.12408482142857144
0.09761160714285716
0.10035714285714287
0.1120684523809524
0.06208333333333333
0.16891369047619048
0.14074404761904763
0.0552827380952381
0.07104910714285714
0.21689732142857146
0.03941220238095239
0.19825892857142857
0.29636160714285714
0.14113095238095238
0.09373511904761905
0.20984375
0.06741815476190477
0.1112872023809524
0.11974702380952382
0.10767857142857144
0.020796130952380955
0.12481398809523812
0.19522321428571432
0.19906994047619048
0.20965029761904763
0.11486607142857144
0.05695684523809524
0.12793154761904763
0.24634672619047623
0.10883928571428574
0.21610863095238095
0.16034970238095236
0.021063988095238097
0.11997767857142858
0.10793898809523812
0.029270833333333336
0.18293154761904762
0.042991071428571434
0.07050595238095239
0.05725446428571429
0.10387648809523808
0.05118303571428571
0.16402529761904763
0.0851264880952381
0.3536904761904762
0.22039434523809526
0.02171875
0.09563244047619048
0.13589285714285715
0.10520833333333333
0.16302827380952384
0.07914434523809524
0.08598214285714287
0.028757440476190478
0.18663690476190478
0.18183035714285714
0.03670386904761905
0.1696577380952381
0.0774702380952381
0.11222470238095239
0.052566964285714286
0.03846726190476191
0.06999255952380952
0.10235863095238097
0.13953125
0.08128720238095238
0.07939732142857144
0.0765327380952381
0.09848214285714287
0.06995535714285714
0.10438988095238097
0.24488095238095242
0.12024553571428573
0.06101934523809524
0.08398809523809524
0.06992559523809523
0.09850446428571429
0.18063988095238095
0.22672619047619047
0.2284077380952381
0.023080357142857146
0.18357142857142858
0.08896577380952381
0.19395833333333332
0.1693154761904762
0.1277529761904762
0.053132440476190486
0.10467261904761906
0.17051339285714287
0.0782514880952381
0.06308035714285715
0.0669717261904762
0.05858630952380953
0.14542410714285714
0.045446428571428575
0.05510416666666667
0.1281547619047619
0.32845982142857144
0.06877976190476191
0.041778273809523814
0.20645833333333333
0.11412946428571429
0.05459821428571429
0.17305803571428574
0.057403273809523814
0.09133928571428573
0.011205357142857144
0.12466517857142857
0.02732886904761905
0.021078869047619048
0.2010639880952381
0.21858630952380956
0.19770833333333332
0.066875
0.09427083333333335
0.09307291666666666
0.2614806547619048
0.22183035714285715
0.12944196428571428
0.17203869047619047
0.0338467261904762
0.09889880952380954
0.10078125
0.21703125
0.15875744047619048
0.024330357142857143
0.10157738095238096
0.04470238095238096
0.07381696428571428
0.03982886904761905
0.09241815476190476
0.09188244047619047
0.08471726190476192
0.15023065476190478
0.06797619047619048
0.198125
0.2523660714285715
0.10061011904761905
0.28548363095238094
0.08342261904761905
0.06800595238095239
0.10988095238095238
0.15987351190476193
0.06416666666666666
0.07606398809523811
0.10908482142857144
0.1858184523809524
0.11413690476190479
0.19595238095238096
0.13184523809523813
0.21441964285714288
0.10908482142857144
0.1169717261904762
0.0781622023809524
0.09645833333333334
0.10804315476190478
0.06261160714285714
0.058169642857142864
0.0698735119047619
0.07471726190476191
0.18627976190476192
0.22994047619047625
0.1277157738095238
0.14477678571428573
0.0064434523809523804
0.06149553571428572
0.20061011904761908
0.12169642857142858
0.31261904761904763
0.11491071428571428
0.04670386904761904
0.09037202380952382
0.017328869047619048
0.07976190476190477
0.06717261904761906
0.13404017857142858
0.020714285714285716
0.12159226190476191
0.02895089285714286
0.10809523809523812
0.05089285714285714
0.06233630952380952
0.10577380952380955
0.052574404761904774
0.08805803571428573
0.17456845238095242
0.07334077380952381
0.03015625
0.1384970238095238
0.18482886904761908
0.08465029761904763
0.13167410714285716
0.1921726190476191
0.12083333333333333
0.08581845238095238
0.15008184523809523
0.09871279761904762
0.07160714285714287
0.105625
0.06808779761904762
0.23039434523809527
0.06735863095238095
0.12044642857142858
0.07647321428571428
0.010967261904761905
0.13104910714285714
0.12880952380952382
0.049248511904761906
0.09229166666666666
0.046555059523809526
0.058028273809523814
0.05396577380952381
0.03877976190476191
0.09658482142857143
0.133125
0.056398809523809525
0.11771577380952382
0.16976934523809525
0.10517113095238097
0.04604166666666667
0.17032738095238095
0.12899553571428574
0.042529761904761904
0.0649107142857143
0.10540178571428573
0.09661458333333334
0.11811011904761905
0.05729166666666667
0.25921130952380955
0.054084821428571433
0.044069940476190485
0.09129464285714287
0.14817708333333335
0.09921130952380955
0.16514880952380953
0.1316294642857143
0.12743303571428574
0.0736309523809524
0.07381696428571428
0.04549851190476191
0.14498511904761904
0.15074404761904764
0.05010416666666667
0.12266369047619047
0.1013169642857143
0.04389880952380953
0.05832589285714287
0.24505952380952384
0.03250744047619048
0.20888392857142857
0.16005208333333334
0.03795386904761905
0.10182291666666667
0.16068452380952383
0.13709821428571428
0.16723958333333336
0.1333110119047619
0.12371279761904763
0.20630952380952383
0.03931547619047619
0.11430803571428573
0.10892113095238097
0.061763392857142864
0.07626488095238096
0.0755952380952381
0.08903273809523808
0.03204613095238095
0.04421130952380953
0.12973958333333335
0.07591517857142857
0.018132440476190476
0.15052083333333335
0.047068452380952384
0.0632514880952381
0.06459077380952381
0.08077380952380953
0.06799107142857143
0.19204613095238096
0.10075892857142858
0.04572916666666667
0.16701636904761905
0.09375744047619047
0.05101190476190477
0.08717261904761905
0.18950892857142856
0.29223958333333333
0.29168154761904763
0.08949404761904763
0.027924107142857143
0.3575595238095239
0.11166666666666666
0.07379464285714286
0.08912946428571429
0.14713541666666666
0.21963541666666667
0.04973958333333333

==> serializer-comparison/alphastar_4217sec.csv <==
CPU[Core],MEM[MB]
2.8253933873986274,160.74752
0.5757921299188008,397.160448
0.37985577043044294,593.354752
0.8200284466625078,685.62944
2.019057644110276,1456.615424
1.4815040599625233,1492.041728
1.9504572145545798,2257.44896
1.822961648969394,2305.015808
1.0433138576779026,2344.353792
1.043304,2365.218816
1.0246503740648378,2391.912448
1.0212024968789013,2419.236864
1.025969461827284,2445.76256
1.024524,2470.428672
1.0494751560549314,2492.444672
1.023523595505618,2517.131264
1.030512,2540.58496
1.040973,2562.117632
1.0199270911360798,2585.686016
1.022529,2606.604288
1.045303370786517,2631.958528
1.0616749063670412,2655.330304
1.0365895261845386,2675.007488
1.0188617886178861,2695.725056
1.0439128911138924,2715.471872
1.0429546134663341,2734.301184
1.0304139476961396,2752.34816
1.0422855715178014,2775.527424
1.0595992514036183,2791.489536
1.022971,2809.737216
1.066749154664997,2834.37056
1.0464758577666875,2857.537536
1.032243695380774,2875.723776
1.0152348692403488,2894.471168
1.024469,2911.899648
1.0533373283395755,2928.37376
1.0178871794871795,2946.711552
1.0176669581511555,2964.692992
1.0303760598503742,2980.51584
1.02866191369606,2995.728384
1.0202633354153654,3013.779456
1.0323603243917654,3029.303296
1.011859762944479,3046.383616
1.0355297938788257,3062.738944
1.041449188514357,3079.733248
1.01918,3097.116672
1.0529691056910568,3110.596608
1.0330033728919426,3127.083008
1.026296,3143.278592
1.063281449094316,3158.102016
1.0392204871955029,3173.53984
1.0180664169787765,3188.822016
1.0813103620474407,3204.816896
1.058954307116105,3219.656704
1.0627994993742178,3235.536896
1.062231,3252.211712
1.075563,3265.417216
1.0821896314803248,3280.2816
1.066672670419012,3294.236672
1.0823028785982478,3306.811392
1.1065607990012485,3320.528896
1.126692634207241,3339.739136
1.066354,3354.832896
1.0253573033707866,3369.074688
1.0320299438552714,3384.81152
1.0459425717852684,3399.33184
1.1733393370856786,3413.438464
1.0499412132582864,3427.81952
1.0343316281971304,3444.457472
1.0835094198378041,3458.27328
1.2399440699126092,3473.518592
1.0661956277326672,3486.507008
1.0310073796122576,3502.157824
1.0620255319148937,3518.169088
1.0592559650218614,3532.222464
1.0992818465377416,3545.780224
1.0743041198501873,3558.95296
1.0467106117353309,3574.124544
1.1252321896444166,3587.833856
1.0496399750156153,3603.29216
1.0141731417863835,3618.574336
1.0402506866416978,3634.737152
1.1402723297938788,3647.36512
1.0545818863210494,3660.86144
1.02847240948814,3675.930624
1.067525593008739,3689.14432
1.0350911360799002,3705.2416
1.084999,3720.413184
1.020441121495327,3734.634496
1.016898753117207,3750.93248
1.0571133041848844,3765.940224
1.0601787765293382,3779.473408
1.026741,3795.582976
1.0148943089430895,3811.627008
1.0596866082603253,3824.668672
1.2643265917602997,3838.861312
1.08907265917603,3853.053952
1.0345097256857856,3869.282304
1.04589,3882.975232
1.041248,3898.617856
1.0175799874921827,3914.473472
1.0269005614472864,3929.8048
1.0768660412757973,3944.480768
1.097297,3958.042624
1.038506,3974.586368
1.0851433562071118,3988.127744
1.1049014366021237,4001.562624
1.019474656679151,4018.868224
1.1487730841121495,4032.565248
1.0141043695380774,4045.303808
1.0171268870867125,4060.99968
1.063274812967581,4078.456832
1.039066583385384,4094.48448
1.0448837905236907,4110.573568
1.023795,4123.353088
1.0181180286961946,4140.302336
1.0574990630855716,4155.24864
1.0415049405878674,4170.91584
1.0800938826466917,4187.803648
1.0407625234228608,4202.860544
1.0175990018714909,4217.946112
0.8827304672897196,4687.519744
0.9993603997501561,4933.103616
1.0018484658735127,4933.103616
1.0026187265917603,4019.666944
1.003187008119925,4063.322112
0.9973546134663341,4324.036608
1.0046859287054408,4055.003136
1.0004002501563478,5300.89984
1.0013386533665836,8240.76288
0.9993264209868832,6797.508608
0.9986466916354557,6753.419264
1.0055373825923606,6774.390784
0.8891718028696195,4097.519616
0.3821151780137414,4293.98016
0.5115657285803628,4385.427456
1.8171617260787993,5126.197248
1.878809,5181.632512
1.6059003123048095,5483.126784
1.8355335830212234,5982.072832
1.0333133583021223,5994.463232
1.0359195502810743,5994.582016
1.0198651685393259,5994.344448
1.030622582657517,5993.836544
1.027027108057464,5994.070016
1.0172217092950717,5994.0864
1.029552,5996.2368
1.0586490660024908,5995.524096
1.0331662710805747,5996.453888
1.0201208489388265,5996.21632
1.021039,5996.466176
1.0166356027482824,5998.559232
1.0634077403245943,6001.348608
1.025797,6004.400128
1.0571683489096573,6005.28896
1.0871474671669794,6007.312384
1.0207108886107634,6007.652352
1.021277,6007.496704
1.1398262172284643,6008.180736
1.016747132169576,6010.744832
1.0191250936329588,6010.22464
1.029632958801498,6010.748928
1.0161127182044887,6015.438848
1.0556412242348532,6019.514368
1.0274928169893816,6020.3008
1.0242460772104607,6019.756032
1.052270331043098,6020.288512
1.0438938673341678,6019.960832
1.0213360050093927,6020.145152
1.025588986232791,6020.050944
1.0337278401997503,6020.415488
1.024948,6020.141056
1.0716216552582452,6020.059136
1.0497646912039924,6020.112384
1.0274543178973716,6020.272128
1.095539,6020.067328
1.0833349156777015,6019.85024
1.062473769470405,6019.887104
1.068732,6020.36224
1.056139,6020.120576
1.103446,6020.186112
1.0168320400500626,6020.304896
1.1064124921923797,6019.907584
1.0317461586508432,6020.345856
1.036967895065584,6019.866624
1.0878173424828446,6020.194304
1.03094,6019.825664
1.0552604622111181,6020.153344
1.0682990607388854,6019.91168
1.045305735660848,6019.833856
1.0758435977514054,6020.096
1.0694611735330837,6021.648384
1.103915,6021.410816
1.028325296689569,6021.34528
1.069434,6021.439488
1.0690841121495327,6021.87776
1.174834456928839,6021.402624
1.0791340823970037,6021.582848
1.2658768269831355,6025.105408
1.1240831038798498,6024.896512
1.0745048689138577,6025.035776
1.0692341859014347,6024.589312
1.1562983135540288,6024.613888
1.019154,6024.822784
1.014816,6024.749056
1.106263585259213,6024.736768
1.072605,6024.736768
1.0927810118675827,6024.675328
1.065715927545284,6024.609792
1.024776514678326,6024.572928
1.0507947598253276,6024.531968
1.017638902743142,6024.851456
1.026919,6024.62208
1.0449676855895196,6025.101312
1.0223360399750157,6024.781824
1.0727785402370555,6024.802304
1.0562281425891182,6024.704
1.0150346033728919,6024.830976
1.0293499688084842,6024.572928
1.0605403245942573,6024.66304
1.0376115216030057,6024.15104
1.018155,6024.802304
1.018573,6024.6016
1.041972301933874,6024.617984
1.0284865876481597,6024.695808
1.1664850531582238,6024.503296
1.023217,6024.900608
1.039013,6024.6016
1.024193,6024.757248
1.044909931292942,6024.880128
1.142443,6025.027584
1.0570033728919426,6024.568832
1.0722988792029888,6024.585216
1.0337702127659574,6024.630272
1.0362213616489695,6025.015296
1.0409178526841447,6024.597504
1.0623479674796747,6024.704
1.027564772017489,6024.790016
1.0355243917654398,6025.056256
1.0757406620861962,6024.855552
1.17081,6024.634368
1.0194894572676232,6024.94976
1.0348833957553059,6026.248192
1.0301958724202627,6026.555392
1.0259927725856697,6026.092544
1.0210783042394016,6026.289152
1.040733917396746,6026.031104
1.0947772925764192,6026.305536
1.0688720450281426,6026.010624
1.115784827586207,6026.3424
1.0505973766396002,6026.276864
1.0703650655021835,6036.168704
1.0005623514696687,4956.749824
0.998683645443196,4956.749824
1.003955,4052.553728
0.999905,4052.619264
1.000574358974359,4353.990656
0.9987225967540574,4353.974272
0.999302435977514,4764.069888
1.0020471615720523,6360.301568
1.003341911305434,13097.791488
1.003957,7516.209152
1.0007955140186915,7503.52384
1.000817445482866,7458.574336
0.35882953692115144,2460.2624
0.3627815230961298,2655.326208
1.0197393370856787,2743.15264
1.4886868535825546,3662.450688
1.0267862585883822,3746.598912
1.6816509681449094,4669.390848
1.0484404494382022,4692.082688
1.0217773891317927,4691.693568
1.0218826466916355,4692.160512
1.028592,4692.201472
1.0237992509363296,4691.755008
1.0308704119850187,4693.487616
1.033459,4694.003712
1.0295655645664379,4694.515712
1.0358598247809763,4693.97504
1.067177,4694.75328
1.04216,4695.793664
1.0366660836976889,4696.12544
1.0336499375780275,4698.2144
1.0303221459762943,4699.090944
1.0317185277604493,4704.74752
1.0821496564647095,4704.768
1.069798,4705.636352
1.0800908296943232,4709.568512
1.039756152404747,4710.490112
1.071414,4713.435136
1.1254284289276808,4713.984
1.086466,4713.959424
1.074219774718398,4714.627072
1.0334888610763455,4715.17184
1.077358,4728.418304
1.1284755140186915,4728.496128
1.028953,4736.786432
1.0592938240798502,4736.827392
1.1411915106117354,4738.330624
1.058784,4738.740224
1.0661043695380774,4738.265088
1.1083003123048094,4741.558272
1.090304,4741.255168
1.085081351689612,4741.40672
1.1681811131957474,4741.648384
1.1347737663960025,4741.234688
1.058083,4741.210112
1.0398048780487805,4749.058048
1.0559340412242348,4752.03584
1.292809,4752.0768
1.1101213483146068,4751.876096
1.112805496564647,4751.286272
1.054513,4751.622144
1.187698245614035,4751.68768
1.1410191369606004,4751.261696
1.2077553058676653,4751.327232
1.133928,4753.248256
1.1293881324172392,4752.859136
1.1050183635227981,4753.010688
1.2971892567145533,4753.375232
1.022936335209506,4753.26464
1.2964266666666666,4753.494016
1.1544284112149532,4753.1008
1.1319824890556598,4753.219584
1.0179058088694566,4753.055744
1.1159865084322298,4753.36704
1.047444,4753.063936
1.132949719276357,4752.891904
1.1433388264669164,4753.104896
1.0480030037546935,4753.36704
1.0579113892365457,4753.555456
1.0717236907730674,4752.846848
1.1133093632958801,4753.281024
1.1130043722673328,4753.05984
1.0418818238600875,4753.403904
1.177105617977528,4753.465344
1.1978783479349187,4753.14176
1.3315024329382408,4753.371136
1.100571,4752.822272
1.1368891113892365,4753.391616
1.1079065584009993,4753.268736
1.0322008744534665,4753.506304
1.146893,4752.719872
1.0655610729881473,4753.084416
1.174251,4752.887808
1.0906101060511542,4753.28512
1.0481957553058676,4752.9984
1.0549356695869838,4753.03936
1.0906389480275516,4753.645568
1.157327680798005,4753.379328
1.083298,4753.227776
1.0627692307692307,4753.055744
1.2160619612742036,4753.010688
1.079013616489694,4753.260544
1.084927,4753.055744
1.0653624454148471,4753.104896
1.155794,4753.235968
1.1310181136789506,4753.539072
1.0897901188242651,4753.088512
1.1311610486891386,4753.104896
1.0827902560899438,4753.436672
1.0744485303314573,4752.896
1.038954,4753.3056
1.062672829481574,4753.117184
1.0568831038798499,4753.293312
1.1274886804252657,4752.723968
1.01883391521197,4753.129472
0.942441973766396,2271.37536
1.0046148843026892,4291.457024
0.9993793878825734,3618.0992
0.9993494066208619,3616.989184
1.002106051154086,3842.486272
0.9992964397251718,3918.995456
1.0004803001876172,5198.88896
1.0014044887780549,5038.014464
1.0026916354556803,5371.338752
1.0005833646028768,7232.434176
0.3881208489388265,3794.276352
0.38850118675827605,3990.614016
1.018442,4127.834112
1.6923227016885554,4968.820736
1.0276946908182385,5125.107712
1.4627644555694619,5938.634752
1.0419932626325639,5963.14112
1.029563,5963.075584
1.1113643972517178,5963.534336
1.0305597005614473,5963.411456
1.0278066208619612,5964.689408
1.0332886107634542,5964.51328
1.0334700811992505,5966.39744
1.0217762202753442,5966.389248
1.0732027517198248,5966.061568
1.040466708307308,5967.794176
1.0631500624219725,5967.446016
1.0909748592870545,5970.829312
1.0491682698313554,5970.948096
1.1371505617977529,5977.665536
1.0769722152690864,5977.284608
1.0381864004990642,5978.714112
1.079607735495945,5978.882048
1.074547183979975,5983.739904
1.0167296319401122,5983.694848
1.029396,5984.37888
1.0230474046278923,5984.649216
1.0299747342088805,5988.6592
1.1162910457107076,5997.060096
1.058823,5996.961792
1.2472623830318152,6003.859456
1.1112389513108614,6005.858304
1.058947263681592,6006.214656
1.0965023720349563,6006.284288
1.069793,6007.11168
1.337237,6006.992896
1.1651393636930756,6006.66112
1.372401,6007.300096
1.1146945794392524,6009.5488
1.174643543356207,6017.171456
1.2255598997493735,6019.301376
1.1223885071830106,6019.375104
1.1339275905118602,6019.526656
1.18242301438399,6019.592192
1.100387289719626,6019.50208
1.069946283572767,6019.969024
1.1358620861961275,6019.772416
1.117063670411985,6019.063808
1.103241,6019.899392
1.123133,6021.808128
1.1939205992509363,6021.787648
1.1962250779787897,6021.681152
1.155425717852684,6021.935104
1.3852504369538077,6022.127616
1.2632618453865336,6021.767168
1.14808,6022.238208
1.0741546933667083,6022.209536
1.0252049875311722,6021.718016
1.152181,6021.697536
1.0623451029320026,6021.701632
1.0730013741411617,6021.81632
1.1431161048689138,6021.820416
1.0540027448534,6021.799936
1.258279,6022.074368
1.0920015009380863,6022.291456
1.0476356830941984,6021.820416
1.1049705735660849,6022.094848
1.221054,6022.135808
1.0995556668753914,6021.763072
1.098877201748907,6021.81632
1.0323237976264834,6022.049792
1.0756943820224718,6021.623808
1.099002,6021.783552
1.1905268414481898,6022.086656
1.1382907049282596,6021.5296
1.0536583905177792,6021.808128
1.1236976889444097,6021.730304
1.129599,6021.799936
1.141516,6021.861376
1.2189413233458177,6021.992448
1.1505051972448341,6021.812224
1.057073,6021.791744
1.0517116801998752,6021.849088
1.0663456697819316,6021.808128
1.0306067415730338,6022.02112
1.079909170305677,6021.779456
1.1368595372107568,6021.767168
1.1093413233458178,6022.361088
1.2624019987507809,6021.722112
1.1099527204502815,6022.262784
1.096736079900125,6021.435392
1.017619975031211,6022.254592
1.055409631019387,6021.5296
1.1076511540860885,6021.668864
1.083657855361596,6021.98016
1.1515238927011853,6022.08256
1.1843615480649188,6021.804032
1.0513958775765146,6022.336512
0.9498258706467662,4170.981376
1.0006033771106941,4170.932224
0.9987325842696629,3546.2144
0.9987355805243445,3754.487808
1.002701622971286,3746.562048
1.0014693266832917,5112.205312
0.999909,5920.21504
0.9974054862842893,4806.402048
0.9996562148657089,2428.25216
0.3936149625935162,2624.55296
0.416057855361596,2716.073984
1.5833764411027569,2972.717056
1.3501087281795512,3438.424064
1.8420337289194253,4147.994624
1.1562994357366772,4158.947328
1.08099,4159.545344
1.1545208489388266,4159.823872
1.0574542732376793,4159.705088
1.100186616635397,4160.094208
1.051501622971286,4159.987712
1.17465315822389,4159.819776
1.0913422667501564,4161.499136
1.173646,4163.03104
1.1495047975077881,4162.678784
1.2025161451814768,4162.748416
1.2830591760299626,4162.760704
1.2161455451713397,4163.198976
1.15548247036806,4163.158016
1.1946093691442847,4163.137536
1.3075108057464084,4163.506176
1.155892567145534,4163.29728
1.0774146158650844,4164.472832
1.2348376793512166,4163.899392
1.291367895065584,4165.357568
1.2389781094527363,4166.152192
1.1983460337289193,4166.176768
1.1918086412022542,4166.209536
1.0806415990006246,4166.377472
1.055211,4165.992448
1.1733596502186134,4166.324224
1.198643847595253,4165.558272
1.086221,4166.209536
1.1750835727670206,4166.320128
1.28363917654398,4166.721536
1.0572646288209606,4166.033408
1.14252,4166.275072
1.2257668956901937,4166.176768
1.2197177057356607,4166.500352
1.2018128669581511,4165.660672
1.2196339152119702,4166.00064
1.1588517176764521,4166.066176
1.048294631710362,4166.590464
1.2956973782771535,4165.791744
1.407219,4165.783552
1.0238889305816135,4166.08256
1.112482698313554,4166.504448
1.1002053716427234,4166.549504
1.1057001251564456,4166.057984
1.2399028785982478,4165.791744
1.0877394884591391,4166.086656
1.0563552220137586,4166.479872
1.0391984990619136,4166.549504
1.1572032439176545,4166.193152
1.1112724547158026,4166.115328
1.2506443890274315,4166.025216
1.0905204247345408,4166.135808
1.2552934415990007,4166.578176
1.0643193992490614,4166.098944
1.1644604244694132,4166.033408
1.328610618363523,4166.541312
1.4498606741573035,4166.303744
1.330551,4165.853184
1.2276351840299438,4166.63552
1.1931026217228464,4166.066176
1.245619,4165.77536
1.2794909544603867,4165.718016
1.103723,4166.131712
1.1751900124843946,4166.283264
1.0956224719101124,4166.217728
0.9987455680399501,3297.210368
0.9993623985009369,2883.260416
1.003982,3056.889856
0.999985,7144.538112
0.9992834478450968,4246.880256
0.3652950717404866,3083.952128
0.37957153558052437,3280.355328
1.017950561797753,3366.780928
1.4167320848938827,3995.97568
1.0332172392254841,4135.948288
1.3383589486858574,4722.208768
1.069274406991261,4723.408896
1.114861,4723.85536
1.13811,4725.49376
1.0500127420362273,4725.78048
1.0846313162819714,4725.264384
1.078922,4725.53472
1.1031496573208723,4725.940224
1.160472,4726.173696
1.090331,4726.771712
1.2474313554028733,4727.959552
1.21341,4727.808
1.2346244389027432,4728.508416
1.1484032561051973,4728.713216
1.136368,4728.786944
1.0528249687890137,4728.85248
1.2291023779724657,4728.983552
1.2771497813866333,4730.7776
1.0710026233603998,4730.847232
1.1328980612883053,4731.088896
1.119394,4730.96192
1.1147785268414483,4731.027456
1.1647180512179887,4730.855424
1.146350530918176,4731.14624
1.2528738615096693,4731.604992
1.2021219787100814,4731.14624
1.0170453466583385,4731.6992
1.183042401500938,4731.12576
1.4002162703379224,4731.670528
1.2222920674578388,4731.068416
1.1192139825218477,4731.6992
1.1748846970643347,4731.179008
1.1591770287141074,4731.179008
1.2691166042446942,4731.265024
1.300865,4731.150336
1.1983659574468084,4731.26912
1.181746,4731.273216
1.0969793878825733,4731.498496
1.1732387257963772,4731.232256
1.0848499064254522,4731.265024
1.1523221945137156,4731.629568
1.2521883822610869,4731.150336
1.2704099937539037,4731.26912
1.0779305867665419,4731.219968
1.1577391739674594,4731.219968
1.4321267623206488,4731.809792
1.1284745932415519,4731.604992
1.078048658764816,4731.498496
1.094960700876095,4731.33056
1.2944500312695435,4731.437056
1.0148047470331043,4731.293696
1.0245752808988764,4731.305984
1.133734167709637,4731.047936
1.1684192139737992,4731.670528
1.1951440699126092,4730.966016
1.0869323327079425,4730.9824
1.1156534332084893,4731.301888
1.1126032459425719,4731.625472
1.0353578027465669,4731.531264
1.3738862842892767,4731.305984
1.1483,4731.441152
1.1417266832917705,4731.33056
1.158089968847352,4731.26912
1.2188482198625858,4731.338752
1.1105711069418387,4731.527168
1.1719151061173534,4731.600896
1.0587153942428036,4731.219968
1.2068142589118198,4732.0064
1.195711680199875,4731.06432
1.3084303068252974,4731.71968
0.9802083697688945,3481.206784
1.0026746566791511,3016.25344
0.9986736579275906,3190.5792
0.9981235184029944,3483.336704
0.999218488444722,3945.119744
1.0020192139737991,4671.582208
0.34650630068621335,2749.689856
0.36044544319600497,2946.482176
1.0180094881398252,3026.202624
1.6431508155583439,3808.395264
1.0274413965087281,3950.186496
1.9677032581453635,4711.563264
1.051577,4758.904832
1.1173783614759225,4759.6544
1.1068823970037454,4759.560192
1.0424828963795256,4759.851008
1.0795492816989383,4760.940544
1.034322,4760.82176
1.051814694894147,4768.99328
1.074321,4769.30048
1.0576808988764046,4769.01376
1.054528,4769.202176
1.142701376720901,4769.906688
1.0632954403497814,4770.320384
1.0561715710723192,4770.26304
1.021456768558952,4771.84
1.025330168644597,4791.390208
1.1157296689569018,4800.954368
1.0689525233644859,4800.479232
1.018458390517779,4800.999424
1.3344689569019363,4800.425984
1.0271191515907674,4800.475136
1.107696379525593,4802.469888
1.0337216957605986,4802.4576
1.0705656893325015,4802.781184
1.1573916302311056,4802.449408
1.0913178526841447,4802.994176
1.0657988757026857,4802.883584
1.1560825515947468,4803.05152
1.0680279650436955,4802.748416
1.037817636022514,4803.264512
1.1207126637554585,4802.932736
1.0870176139912555,4803.248128
1.023747,4802.772992
1.0171647279549718,4802.768896
1.0316325406758449,4803.05152
1.021608988764045,4802.879488
1.023034396497811,4802.965504
1.017856,4802.797568
1.0400050062578223,4802.699264
1.016921,4803.305472
1.015990031152648,4803.231744
1.133565478424015,4802.973696
1.0619623676012462,4803.002368
1.0482147315855181,4802.895872
1.1059402126328957,4803.137536
1.1178366479049406,4812.918784
1.1728599625234228,4813.131776
1.11352,4812.517376
1.0209227698066126,4813.47584
1.231043402126329,4813.14816
1.1838312109862672,4812.791808
1.031464665415885,4813.258752
1.0179927545284198,4813.398016
1.025010106051154,4813.488128
1.0293067331670822,4814.258176
1.0759004377736086,4814.802944
1.2330343535290444,4814.6432
1.046966645846346,4814.434304
1.0806424015009382,4814.331904
1.0264764522173642,4814.364672
1.0661293308317699,4814.630912
1.0409214241099314,4814.249984
1.0137951341235183,4814.344192
1.0298233603997502,4814.393344
1.0551430711610488,4814.548992
1.0172927680798005,4814.553088
1.056003992514036,4814.626816
1.0353551939924905,4814.823424
1.0210086088583905,4814.278656
1.0226535246412976,4814.7456
1.0248591478696742,4814.76608
1.0539752035065748,4814.516224
0.935889207735496,3969.744896
1.0005873671044403,3969.683456
1.0011854818523154,3378.180096
1.0026646691635455,3599.99488
0.999582,4555.34592
0.998827732667083,4994.297856
1.0021862671660424,4717.932544
0.8247611457036115,3508.195328
0.385036,3704.79104
0.5811383655645664,3795.959808
1.9338826466916355,4575.420416
1.4897646912039926,4640.264192
1.990406991260924,5507.964928
1.4499041901188243,5579.886592
1.128218590143481,5581.246464
1.030248,5581.201408
1.055794,5581.266944
1.0338626716604244,5581.008896
1.0296433644859813,5582.057472
1.037268,5584.125952
1.047814116177389,5589.819392
1.031919050593379,5590.204416
1.0458102628285357,5590.50752
1.0835607745159275,5590.44608
1.087503620474407,5591.10144
1.0941862671660425,5591.605248
1.0713155722326455,5591.580672
1.2566774233896185,5609.746432
1.0406798498122654,5612.662784
1.1031261845386533,5621.940224
1.117299,5622.194176
1.03465,5622.669312
1.0597549594510294,5622.730752
1.0451805243445693,5623.353344
1.029427392120075,5623.369728
1.0465040650406503,5623.115776
1.0889841547099188,5623.27552
1.05102,5623.31648
1.0534352059925094,5622.939648
1.257144,5623.517184
1.0956017467248909,5623.599104
1.119444,5623.566336
1.1742949343339588,5623.353344
1.051351473354232,5623.328768
1.0915317926296064,5623.304192
1.032844055068836,5623.791616
1.138063,5623.730176
1.201573,5623.33696
1.0246047322540472,5623.68512
1.124245692883895,5623.93088
1.022406991260924,5623.68512
1.03835397123202,5623.525376
1.2353140712945592,5623.586816
1.0326617592014973,5623.525376
1.070604,5623.513088
1.1808030037546933,5623.390208
1.1262301061836353,5634.179072
1.0873374141161773,5633.667072
1.1290066291432146,5633.794048
1.0522496560350219,5633.671168
1.0409132875857767,5633.589248
1.054173,5633.90464
1.0961687890137328,5633.855488
1.1870830730793254,5634.359296
1.0689417342482845,5635.6864
1.1703136618839676,5640.134656
1.05185536159601,5642.149888
1.1163245942571784,5642.059776
1.338868621334997,5642.46528
1.1642166353971233,5641.760768
1.2009164272329793,5642.010624
1.0896340212632896,5642.4448
1.0762146341463414,5642.489856
1.0569088639200999,5642.432512
1.1308182386008745,5642.084352
1.039487,5642.350592
1.1499285892634208,5641.965568
0.927231,3825.524736
0.9993584009993753,3314.917376
1.003333916302311,3506.311168
1.0046038774233896,3657.322496
1.000605378361476,7324.34432
0.999928,4070.449152
0.9993262632563943,2616.311808
0.40183914946841776,2812.628992
0.4208807980049875,2904.35072
1.5989866333541536,3295.236096
2.5517622971285894,3687.97696
1.6192810506566604,3989.74976
2.5487269543464666,4462.604288
1.0225159275452842,4464.386048
1.055929088639201,4468.002816
1.0552,4468.154368
1.023326579111945,4470.734848
1.0304639600249843,4470.607872
1.033890181363352,4470.349824
1.0237514660012477,4472.291328
1.028452,4472.582144
1.0249711790393012,4473.470976
1.0652704119850187,4483.514368
1.0263365396627109,4484.03456
1.03471,4486.500352
1.0424319600499377,4487.458816
1.088786983729662,4487.561216
1.0630891385767791,4488.351744
1.057463829787234,4495.552512
1.0434225826575172,4496.24064
1.042296,4496.338944
1.0515445692883896,4498.915328
1.078349,4500.570112
1.020638,4502.126592
1.02542,4502.482944
1.1091895131086142,4518.117376
1.060007495315428,4523.507712
1.0322894572676231,4523.298816
1.073649,4523.7248
1.070465,4523.917312
1.043687,4523.409408
1.060478401997503,4523.753472
1.0496099937539038,4523.667456
1.064457855361596,4524.130304
1.0435917551530294,4523.462656
1.0818738288569645,4525.428736
1.0700375469336671,4526.546944
1.082806,4526.850048
1.14462,4526.57152
1.0228946908182386,4529.876992
1.026541,4531.134464
1.0128359550561798,4530.97472
1.063103,4531.26144
1.094539650872818,4531.228672
1.1091285892634206,4531.388416
1.233367290886392,4533.850112
1.1945953778888194,4533.714944
1.1429236545682102,4534.19008
1.0596137414116178,4533.886976
1.1633616968184655,4533.837824
1.1045423220973782,4541.607936
1.1193188514357053,4541.526016
1.146282,4547.469312
1.0438854283927455,4547.411968
1.0400971822166563,4547.7888
1.1329693648816936,4548.509696
1.1023281795511222,4547.690496
1.237462,4549.61152
1.0614012484394506,4549.709824
1.07289144284822,4549.677056
1.069648,4550.168576
1.0329514053716427,4549.98016
1.146373,4550.057984
1.0365211285266458,4550.12352
1.029542,4550.238208
0.9366985633978764,3751.85408
1.0052295369211515,3225.624576
0.9993434103685197,3422.973952
0.9987245942571785,3355.779072
0.9993424109931293,6421.704704
0.9993194253591505,4554.190848
1.003423699059561,3138.297856
0.4190989368355222,3334.463488
0.4254752339363693,3504.672768
1.0559880224578915,3637.153792
2.525261288305191,4273.082368
1.0613556527170518,4414.988288
2.611357393483709,5065.232384
1.0563066167290887,5066.899456
1.1099143035602748,5066.838016
1.0571382885696439,5073.252352
1.0230398003742982,5072.715776
1.0285313358302122,5072.801792
1.0316624219725343,5072.789504
1.0335051186017479,5074.399232
1.022793,5078.388736
1.063273,5084.327936
1.026283,5087.055872
1.0459465667915107,5087.752192
1.0322087390761547,5087.98976
1.071719175515303,5090.607104
1.0417590994371482,5091.356672
1.102337039350406,5094.2976
1.046051217988757,5097.28768
1.1089266043613708,5097.7792
1.0170780212899186,5098.614784
1.041821138211382,5098.962944
1.0558441947565542,5100.003328
1.0169997503121098,5103.06304
1.0350428035043804,5103.456256
1.148941911305434,5120.917504
1.0796572142410994,5120.233472
1.0761027431421446,5126.08256
1.028462,5125.890048
1.056995622263915,5125.914624
1.105909,5126.004736
1.0338896379525593,5126.406144
1.0640809494066208,5125.971968
1.0602743285446596,5128.368128
1.0190258911819887,5129.854976
1.056452,5129.924608
1.077854341036852,5133.336576
1.1369445903689805,5134.0288
1.1067271820448878,5133.934592
1.1181476309226932,5133.770752
1.0758078602620087,5133.418496
1.2199426076107298,5136.818176
1.037463585259213,5136.646144
1.0474306441525953,5136.633856
1.0550597629444791,5136.900096
1.194320099875156,5136.863232
1.1298048719550282,5136.822272
1.057744,5136.470016
1.077188,5136.580608
1.2408668329177057,5142.233088
1.1056860537836148,5145.296896
1.0147417863835102,5145.755648
1.101216219588272,5145.903104
1.024272,5146.083328
1.091950530918176,5146.161152
1.05769088639201,5145.993216
1.115178,5145.76384
1.035272,5145.698304
1.0380678304239401,5148.708864
1.0403297938788256,5148.483584
1.0289745635910224,5149.04064
1.093621,5148.635136
1.0710978723404256,5148.4672
1.2176489388264669,5148.647424
1.0232355222013758,5148.717056
0.9987365792759051,3822.411776
0.9987405742821474,3309.17888
0.9993753903810119,3501.723648
1.001184480600751,3762.507776
1.0033589006870707,8129.277952
0.9987166042446941,4049.178624
0.7458433041301628,2767.925248
0.39105137157107234,2964.197376
0.6625871169480926,3055.730688
2.0674120603015074,4042.358784
2.070302695924765,4105.519104
1.7829556109725686,4947.968
2.3738272841051313,4864.458752
1.0623840199750312,4866.318336
1.1437231730168644,4866.400256
1.1434160948222083,4872.830976
1.0424389027431422,4873.039872
1.0661933708567854,4873.814016
1.061573516552155,4877.549568
1.0165150343106675,4879.101952
1.0458973141786383,4879.122432
1.0159930174563592,4878.92992
1.0193715710723192,4879.392768
1.0434568394753279,4879.978496
1.1087659574468085,4881.559552
1.0827452841973766,4881.895424
1.1326616541353383,4882.284544
1.0711101123595506,4882.501632
1.1043735330836455,4884.365312
1.074053716427233,4891.058176
1.1086032459425719,4891.164672
1.0445355040701314,4896.64512
1.0701253433208489,4896.722944
1.0641237679351216,4898.041856
1.0399570268582137,4902.801408
1.0915782907049283,4904.931328
1.0512139825218476,4905.013248
1.044226641651032,4909.543424
1.0347163023110555,4909.867008
1.0522453066332915,4909.551616
1.0281388264669165,4909.125632
1.018148,4909.309952
1.030559900062461,4909.502464
1.016524,4909.473792
1.1698668332292317,4909.71136
1.0197771962616822,4909.568
1.0192789013732835,4909.744128
1.0263250936329589,4909.481984
1.036855,4909.73184
1.1613333333333333,4909.309952
1.138171,4909.928448
1.0203036898061288,4909.678592
1.144268,4909.592576
1.0163872420262665,4909.809664
1.1237423220973783,4909.432832
1.1920469706433479,4909.346816
1.3192426867545513,4910.473216
1.1146353529044348,4910.53056
1.142933,4911.157248
1.0177441802252816,4910.61248
1.1631960024984385,4912.25088
1.1190262172284644,4911.874048
1.0571622735790132,4912.263168
1.1805741411617738,4911.915008
0.9987186017478152,3392.282624
1.00206013724267,2972.504064
1.0032849469081824,3349.74976
0.9980217092950717,3706.843136
1.0004913070669168,3708.747776
0.3652032439176544,3180.146688
0.3806074812967581,3376.16896
1.018730293566521,3470.163968
1.4491000626174075,4380.13952
1.0236342286071205,4485.50912
1.5322322257053291,5433.655296
1.0472887780548628,5478.760448
1.036148813982522,5478.887424
1.107631,5481.791488
1.0253921299188007,5481.885696
1.0447689612015019,5482.2912
1.0319460674157304,5482.295296
1.0613133956386294,5486.526464
1.0342143839899938,5486.936064
1.067149,5491.6096
1.024906,5491.392512
1.0397125389893949,5491.89632
1.0211295880149813,5491.85536
1.0745017456359103,5495.320576
1.0463960024984384,5496.090624
1.111446346033729,5495.783424
1.087655,5496.573952
1.076835910224439,5496.365056
1.097063664790494,5498.769408
1.108062,5503.168512
1.059985,5505.96608
1.0363046192259675,5510.303744
1.1073941213258287,5511.364608
1.0620694132334583,5513.355264
1.0617867665418228,5518.106624
1.0885323345817728,5519.413248
1.1289686053783614,5524.29568
1.129855,5523.7632
1.139239024390244,5524.13184
1.0162138663335416,5523.615744
1.0154663341645884,5523.820544
1.0514791744840526,5523.664896
1.0319890479153702,5523.59936
1.0656399251403619,5523.566592
1.136197506234414,5523.668992
1.0210281425891181,5523.591168
1.05776379525593,5523.582976
1.1389942571785268,5523.656704
1.2221371642723298,5523.308544
1.035153,5523.922944
1.1292782011242972,5523.730432
1.1988077451592754,5524.115456
1.0809637952559301,5523.685376
1.085459762944479,5523.677184
1.2553953778888194,5523.685376
1.103463,5524.267008
1.0625038053649407,5524.721664
1.1951830106183636,5526.1184
1.168337,5526.224896
1.2240180112570356,5526.040576
1.1886730793254217,5525.991424
1.003375890068707,3350.519808
0.9981105427323768,2953.37984
0.999944,3171.459072
0.9987385767790262,3515.387904
1.0045408380237648,4083.15904
0.3809981238273921,2614.431744
0.38166828660436136,2810.781696
1.0179755305867666,2939.301888
1.1102308943089432,3590.352896
1.027705368289638,3719.163904
1.166907634543179,4394.233856
1.070923383084577,4411.57632
1.0175590256089944,4411.301888
1.0259407870081199,4411.2896
1.0238559099437148,4412.12928
1.05678,4412.0064
1.016667,4411.691008
1.12196984423676,4412.321792
1.0483237976264834,4413.353984
1.2922706691682302,4413.517824
1.11228927680798,4413.7472
1.143217,4415.967232
1.10483947532792,4416.512
1.0192019937694705,4416.835584
1.0362573391630232,4417.060864
1.0839810237203495,4416.417792
1.1463305434103686,4417.024
1.0910282147315855,4417.552384
1.2246411985018726,4417.265664
1.2715342910680825,4417.695744
1.2346723297938789,4419.784704
1.1578102117061022,4420.067328
1.0866961851156973,4420.775936
1.0175430356027484,4420.616192
1.119853091817614,4420.534272
1.082049,4421.648384
1.1073538077403247,4422.88128
1.106530836454432,4427.3664
1.3813476577139288,4427.595776
1.255047191011236,4428.787712
1.1006351030605872,4428.611584
1.3074488444722048,4431.880192
1.1019692692067458,4432.1792
1.1072119850187265,4432.187392
1.134331129132876,4432.338944
1.1725933873986276,4432.355328
1.0859063085571519,4432.2816
1.1596399002493765,4433.289216
1.0675215980024968,4433.494016
1.3847052369077306,4433.125376
1.0280838951310862,4433.170432
1.125311680199875,4433.309696
1.421964,4433.12128
1.351341411617739,4434.296832
1.0764052467207994,4434.362368
1.3179620947630923,4434.00192
1.5067328758577667,3428.675584
0.9987927545284198,2860.68736
1.003291942535915,2981.142528
1.0016731371321228,3302.436864
0.9989383270911361,2957.361152
0.40650793254216117,3153.625088
0.4332,3271.51616
1.1121686837180287,3429.695488
1.7683461346633416,4077.09696
1.0603287054409005,4209.135616
1.8360004996876953,4869.853184
1.0336189881324171,4871.569408
1.042174282147316,4871.59808
1.0785267623206487,4872.15104
1.08378,4871.970816
1.0223469336670838,4872.564736
1.1678261086820736,4874.231808
1.0751920199501246,4874.072064
1.1176603115264798,4874.133504
1.027582478097622,4875.53024
1.211208,4878.307328
1.110069,4878.35648
1.0557293383270911,4878.876672
1.031694572676232,4878.979072
1.1602008744534666,4881.375232
1.259738327091136,4881.412096
1.2729236907730674,4881.698816
1.0890333541536539,4881.98144
1.0558138836772983,4882.214912
1.0750447088290545,4882.16576
1.0661409856519026,4882.67776
1.2243775280898876,4882.632704
1.262568789013733,4882.468864
1.1994813516896121,4883.12832
1.1965764411027568,4883.615744
1.0278414008755472,4884.922368
1.1722713304184884,4886.462464
1.11730205864005,4891.574272
1.078709,4893.30688
1.1728149906308558,4893.405184
1.0897292423293676,4896.432128
1.2638068792995623,4896.636928
1.3321222707423581,4896.530432
1.1718741573033709,4896.382976
1.1430711610486892,4896.456704
1.2298267166042447,4896.333824
1.2486188396756082,4896.74752
1.1505420888055033,4897.161216
1.2766921348314606,4896.751616
1.117367,4897.15712
1.440676846057572,4896.980992
1.14193,4897.603584
1.1670133833646028,4898.05824
1.1520139650872818,4897.763328
1.1294630855715178,4898.304
1.209531,4897.792
1.2267129132875858,4897.406976
1.000003,2864.009216
1.0006023764853034,2982.89152
1.0032899437851344,3546.853376
1.003627732667083,2549.747712
0.40713008739076156,2745.942016
0.417582,2837.409792
1.5406562694946975,3092.11136
1.516522305764411,3684.958208
1.7021504678727386,4191.735808
1.5067625468164794,4516.196352
1.070396,4516.384768
1.018322,4515.92192
1.1820843945068664,4516.020224
1.0316225281602003,4516.405248
1.083405,4516.179968
1.126556413449564,4516.22912
1.0239599499374217,4516.61824
1.0549956057752667,4516.360192
1.249685053158224,4516.626432
1.0474097378277154,4516.143104
1.1332714107365793,4516.53632
1.3158739485247959,4516.601856
1.0686698372966208,4516.732928
1.0722361809045227,4517.19168
1.020417239225484,4516.876288
1.0735141609482222,4519.0144
1.192729544034978,4520.935424
1.1758685893416927,4521.30816
1.1743269086357948,4521.218048
1.0587242973141786,4521.111552
1.1711929912390489,4521.070592
1.039640775484678,4521.2672
1.0929454545454544,4521.541632
1.0963118051217988,4521.279488
1.408130081300813,4521.394176
1.134979,4521.49248
1.3346603015075378,4521.209856
1.0228127420362274,4521.291776
1.15847,4521.066496
1.285679,4521.136128
1.0664916718847839,4521.177088
1.268180677540778,4521.467904
1.1089938480853736,4520.98048
1.116736802507837,4521.172992
1.0828824045084533,4521.18528
1.2282560199625703,4521.168896
1.198368,4521.422848
1.0527359599749844,4521.20576
1.140733,4521.725952
1.0708059850374065,4521.721856
1.1066676672920575,4521.18528
1.079680199875078,4521.136128
1.3178986866791744,4521.1648
1.142743785134291,4520.853504
1.0872514678326046,4521.418752
0.943159,3211.444224
1.001180475594493,3007.246336
1.002652684144819,3487.694848
1.0005043151969981,3655.892992
0.35217521902377974,3072.90112
0.37869825436408977,3270.20544
1.0235984981226534,3339.259904
1.6461958724202628,4103.80288
1.0217987515605493,4195.2256
1.4529546134663343,4946.665472
1.1200588528678304,4957.831168
1.0151330836454433,4957.802496
1.181796,4958.224384
1.0204428927680798,4958.035968
1.0249355847404629,4958.445568
1.0662634146341463,4959.268864
1.101519,4959.649792
1.07618315658141,4959.842304
1.0218986267166041,4959.760384
1.118088194878201,4959.019008
1.06861822721598,4959.358976
1.0968659176029962,4960.13312
1.0423790262172286,4960.07168
1.1630422956955708,4960.141312
1.0688957605985037,4959.985664
1.1956778054862842,4960.27648
1.1519418910457107,4959.870976
1.0511570268582136,4962.05824
1.122153,4962.11968
1.018468457214241,4962.316288
1.074683,4962.26304
1.043525,4961.95584
1.142980274656679,4961.910784
1.0943289555972482,4962.28352
1.1386171855541718,4962.18112
1.0740059850374064,4962.32448
1.0823136618839675,4962.336768
1.073628,4962.025472
1.0709006870705808,4962.308096
1.209630961298377,4962.238464
1.17665559025609,4962.484224
1.0935186525265128,4962.033664
1.0432718204488778,4962.32448
1.3243291770573566,4961.5872
1.101028,4962.471936
1.0729931378665003,4962.07872
1.0131547782635852,4962.054144
1.2662210591900311,4962.492416
1.361406121174266,4962.361344
1.2183375390381013,4961.75104
1.1453091817613992,4962.484224
1.1537424657534248,4962.562048
1.017520851596744,4962.045952
1.182411013767209,4962.111488
1.3224389513108614,4962.025472
1.08129,4961.980416
1.07144,4961.984512
0.9360899437851343,3295.289344
0.9987305867665418,2936.958976
0.999973,3200.282624
1.001288778054863,3429.564416
0.9980746101060511,2541.088768
0.3914474175482265,2737.688576
0.41524405506883605,2855.268352
1.183365396627108,3033.767936
1.7367959949937422,3718.43072
1.7272356112852665,4500.66432
1.3836258307210032,4573.831168
1.0719910224438902,4573.51168
1.0274714909544604,4574.359552
1.0289942428035044,4574.019584
1.1040368847352025,4574.662656
1.0994628357276701,4575.318016
1.107643277048155,4574.973952
1.1780257339163023,4575.174656
1.144550343964978,4574.916608
1.1806445828144458,4575.342592
1.1173216957605985,4575.727616
1.1068212367270456,4575.584256
1.192678848560701,4575.490048
1.1918999374609132,4575.473664
1.231907,4576.19456
1.2107204984423676,4576.825344
1.3749727158948686,4576.825344
1.283375,4577.554432
1.340547315855181,4578.152448
1.440017966313163,4579.278848
1.2957897371714644,4578.807808
1.346153,4580.847616
1.477874,4582.350848
1.386011742660837,4583.399424
1.4258964441671864,4582.735872
1.3691342910680824,4583.636992
1.3007940149625936,4583.419904
1.4107354192740926,4583.05536
1.3789041848844472,4583.030784
1.3834746716697937,4583.907328
1.2970117353308364,4583.399424
1.4745755610972568,4583.370752
1.321199,4583.964672
1.334550811485643,4583.591936
1.1106294264339152,4584.09984
1.2296754528419738,4584.480768
1.0005943714821763,2721.656832
0.999957,4493.799424
0.68660986883198,2840.989696
0.3933711430356027,3037.229056
0.714778,3128.287232
2.0749023720349564,3990.36416
1.022296,4027.449344
2.0385580988117575,4868.980736
1.0330756722951846,4891.787264
1.108933916302311,4892.008448
1.1081662077596997,4893.753344
1.183309,4897.263616
1.193155722326454,4897.685504
1.1996507817385866,4897.792
1.229300687070581,4897.959936
1.347705,4897.447936
1.0880720901126408,4900.08576
1.2658128669581512,4900.544512
1.0657076635514018,4900.634624
1.129521,4903.460864
1.1005211742660836,4903.047168
1.1052474406991262,4902.912
1.228317698561601,4904.398848
1.0790831460674157,4906.610688
1.2661026282853567,4906.573824
1.1978586766541823,4908.204032
1.2868785046728972,4908.412928
1.123136119775421,4908.732416
1.140239700374532,4909.613056
1.193041697877653,4909.228032
1.2777534041224234,4910.260224
1.8031500935745477,4911.747072
1.1538778263585259,4911.480832
1.4519166562694947,4911.611904
1.2371533374922021,4911.325184
1.3400774515927545,4912.078848
1.131725343320849,4912.275456
1.411710087173101,4912.377856
1.388992,4912.140288
1.6509511555277951,4911.312896
1.2709306633291615,4911.874048
1.461640897755611,4913.020928
1.177925,4912.713728
1.399512304809494,4916.424704
1.239995,2764.88192
0.9993504059962524,2823.766016
1.0023528822055139,3253.32992
0.41947183010618366,2576.781312
0.389058,2773.110784
0.9855810237203496,2864.607232
2.015085570890841,3656.21248
1.3251781818181818,3683.885056
2.0046623441396507,4484.97664
1.6475042394014963,4505.546752
1.0598083802376486,4505.76384
1.0193009369144286,4505.944064
1.023457,4506.17344
1.0286322097378278,4506.46016
1.0317708567854909,4506.791936
1.0485486858573216,4506.382336
1.033669,4506.619904
1.0750588235294118,4508.049408
1.024489388264669,4508.44672
1.062195128044972,4507.983872
1.0434188632104935,4508.831744
1.046389,4509.585408
1.054138,4512.641024
1.0375116656269494,4512.722944
1.131021,4514.009088
1.0806196127420362,4517.175296
1.0192810506566603,4517.490688
1.0912609618988132,4517.101568
1.083005243445693,4517.748736
1.0814212234706617,4519.624704
1.062887,4521.029632
1.259756608478803,4520.804352
1.0591310430980636,4521.14432
1.1472830519074422,4521.84064
1.0239020612117427,4522.205184
1.14590337922403,4522.868736
1.1104978776529337,4524.326912
1.0653992509363295,4525.400064
1.107729,4526.276608
1.0957081823860086,4526.1824
1.094518,4526.71488
1.073679098873592,4526.460928
1.1437498436522826,4530.110464
1.09705468164794,4532.248576
1.013961370716511,4532.38784
1.1884037523452158,4532.002816
1.0634113678950656,4531.798016
1.0646537741734248,4533.16608
1.0444002504696306,4533.579776
1.1072510638297872,4536.004608
1.1368599250936329,4536.262656
1.0428921923797627,4536.119296
1.0548765957446808,4536.090624
1.053985259212992,4536.430592
1.1163381340012524,4536.475648
1.1593938634940513,4537.2416
1.035947532792005,4537.352192
1.0720210262828536,4536.868864
1.123397,4536.819712
1.0266760175328742,4537.114624
1.103028,4536.897536
1.0006153846153847,3492.1472
1.0052405506883604,3058.655232
1.0018294301815904,3221.159936
1.0049950974230044,4334.219264
1.0032609618988133,4472.078336
0.929859324155194,3184.459776
0.40489906191369607,3380.793344
0.5010174076393238,3472.027648
1.7348726587052168,4072.034304
1.7062173149309912,4280.426496
1.0542195638629284,4421.853184
1.3319338345864662,5084.196864
1.0423544145272385,5104.779264
1.0497969849246231,5104.156672
1.0939076923076922,5104.78336
1.0271990024937656,5104.656384
1.1235730673316708,5105.037312
1.2389410144020037,5106.8928
1.2529987515605494,5107.11808
1.0991829787234042,5108.38784
1.1724734082397004,5109.837824
1.100954,5111.472128
1.1432284821986258,5111.455744
1.211222,5111.31648
1.1971967520299813,5111.27552
1.4763196998123826,5112.532992
1.2520844472204873,5112.434688
1.195347,5112.56576
1.1741991255465334,5112.573952
1.1703885071830107,5113.647104
1.1727659787367104,5114.417152
1.100194,5118.431232
1.0868631316281971,5118.414848
1.0971242973141786,5119.65184
1.313224765478424,5119.63136
1.149621,5121.376256
1.1854669168230143,5121.683456
1.092280025046963,5122.985984
1.168487390761548,5125.726208
1.1205819089207736,5126.619136
1.3192555347091932,5127.008256
1.2967084427767355,5127.22944
0.8892786026200873,2942.0544
1.0006073796122577,2941.841408
0.998247286338116,2566.88128
0.401439,2763.124736
0.4293632958801498,2880.933888
1.0776841051314143,3038.978048
1.3567549154664997,3741.10208
1.039923952470294,3882.274816
1.0716122423485321,4593.7664
1.0605608505315822,4602.458112
1.080031,4602.658816
1.0700714107365792,4603.424768
1.022776,4603.867136
1.047384,4604.68224
1.0621881324172393,4607.000576
1.0237621486570894,4606.210048
1.0321858838226108,4606.410752
1.12538,4606.447616
1.1015166562694947,4607.717376
1.0736089943785134,4608.02048
1.07824,4608.380928
1.0335331670822943,4608.59392
1.0747502810743286,4609.810432
1.1170448469706433,4611.162112
1.0213816364772017,4611.121152
1.1351415365396627,4613.98016
1.0772685358255452,4613.730304
1.0896979387882573,4613.77536
1.153294382022472,4613.791744
1.01899,4613.644288
1.156347,4613.410816
1.029499,4613.81632
1.013498816199377,4613.480448
1.053811,4613.382144
1.0606679174484053,4613.394432
1.0406258265751716,4613.730304
1.050738423028786,4613.500928
1.0617702127659574,4613.75488
1.0751520599250937,4613.931008
1.072012991880075,4613.885952
1.2366218886804252,4614.18496
1.2941642946317105,4614.217728
1.0161608994378513,4613.881856
1.0665656035021889,4614.017024
1.0220909657320871,4614.045696
1.0294012484394506,4614.049792
1.0221368355222014,3259.486208
0.9987415730337079,2930.724864
1.000620387742339,3091.714048
0.9993554028732042,3472.248832
0.989967270455965,3054.727168
0.40102735790131167,3250.909184
0.4154766729205754,3342.409728
1.638752,3837.50144
1.294331,4246.020096
1.254664,4452.962304
1.3657051314142679,5143.486464
1.0516896939412868,5144.379392
1.0241614953271028,5144.395776
1.0386438475952529,5145.022464
1.0426823529411764,5145.993216
1.0398347934918648,5146.591232
1.0650786516853932,5147.787264
1.0590601747815231,5147.635712
1.141144,5148.868608
1.0442403497813866,5149.343744
1.1492644194756554,5149.786112
1.043778277153558,5149.884416
1.080829592476489,5150.3104
1.0826413016270338,5150.896128
1.034567209011264,5152.09216
1.0572117280099813,5152.01024
1.089371285892634,5153.488896
1.081017,5155.606528
1.0338338538413492,5155.278848
1.106012,5155.405824
1.0636032479700188,5155.262464
1.22078,5154.807808
1.070876,5155.770368
1.1836362273579013,5155.282944
1.086336079900125,5155.700736
1.0229059486537257,5155.741696
1.0727839799749688,5154.930688
1.074712,5155.270656
1.140370731707317,5156.052992
1.014756777014366,5156.16768
1.0565862671660424,5156.073472
1.1540389027431421,5155.315712
1.0164936914428482,5155.569664
1.2296868913857677,5155.65568
0.9993164272329794,2857.254912
1.0052215269086358,3029.188608
1.0026666666666666,3224.522752
0.34981310043668123,2636.017664
0.36408644597126794,2831.781888
1.019144,2917.376
2.0466786967418544,3780.837376
1.2480149906308557,3819.864064
2.009081647940075,4661.506048
1.695971108343711,4684.414976
1.155884572142411,4684.566528
1.0558502807236432,4684.959744
1.022775234521576,4684.910592
1.064709,4684.763136
1.1169207735495945,4685.471744
1.0787403618215845,4685.111296
1.103891,4685.512704
1.114543820224719,4685.238272
1.0964237351655215,4688.478208
1.150085393258427,4689.77664
1.235205,4690.735104
1.1062509657320871,4690.771968
1.341659,4691.206144
1.207903,4691.357696
1.229223470661673,4696.797184
1.1672050062578223,4697.317376
1.223794,4701.560832
1.315277096370463,4703.404032
1.420110861423221,4703.080448
1.1378581613508443,4704.526336
1.2381781386633355,4706.996224
1.2187665418227216,4706.811904
1.0436597126795752,4707.201024
1.141866,4706.758656
1.213562,4707.033088
1.1567200998751561,4707.303424
1.0806705808869457,4707.295232
1.1283987476518471,4709.691392
1.0482563591022445,4709.302272
1.156885839051778,4709.777408
1.186876,4709.404672
1.0523086142322098,4686.614528
1.0030680824484697,2788.2496
0.998092576419214,4947.74272
0.7247210986267166,2908.831744
0.381803,3105.144832
0.6751610486891386,3196.329984
1.956681778334377,4031.782912
1.6998445971267957,4074.86464
1.6313931034482758,4464.787456
1.685298753117207,4947.603456
1.0794446941323346,4948.549632
1.062763,4948.647936
1.0565998752339363,4948.84864
1.0368199875078077,4949.21728
1.1044535825545172,4949.409792
1.100206113537118,4949.590016
1.1548752179327522,4949.79072
1.1590487835308796,4949.528576
1.1072539325842696,4953.796608
1.177178054862843,4954.116096
1.173127795128045,4954.423296
1.1136909431605246,4955.492352
1.1947952529668957,4955.762688
1.166485,4960.534528
1.2054805746408495,4960.84992
1.283214953271028,4960.813056
1.1628712054965646,4966.916096
1.3521460913070669,4967.419904
1.4381661461586508,4968.194048
1.107023889931207,4968.972288
1.2037603502188867,4968.804352
1.1944050125313284,4971.085824
1.1595537210756723,4971.04896
1.191829213483146,4971.372544
1.2394423485321675,4971.331584
1.150627,4974.354432
1.1303890137328338,4975.017984
1.159967,4974.538752
1.1655645221736415,4974.403584
1.003998,2754.06848
1.0020880848409233,4195.414016
0.6353110694183864,2621.026304
0.37801322520274483,2817.302528
0.7602153271028037,2908.717056
2.0729519749216303,3730.8416
1.0214565896314802,3756.453888
2.0643837194740136,4601.094144
1.028305617977528,4611.088384
1.019483645443196,4610.465792
1.0336600375234521,4611.096576
1.0210104738154613,4610.613248
1.019550248756219,4610.527232
1.0222364890282132,4611.301376
1.029272590738423,4611.571712
1.0467982532751092,4611.821568
1.036187,4613.357568
1.1005116395494368,4614.467584
1.04470911360799,4615.696384
1.0256069912609238,4616.372224
1.0482871794871795,4616.364032
1.0348444444444445,4618.346496
1.044217543859649,4617.945088
1.074209,4620.066816
1.0339955056179775,4619.943936
1.054462,4620.423168
1.04350337922403,4620.128256
1.023960049937578,4620.644352
1.0611712320200124,4620.283904
1.0448939412866958,4620.783616
1.018599375390381,4620.57472
1.021319675202998,4620.259328
1.0184924422236104,4620.173312
1.029478152309613,4620.509184
1.014940662086196,4620.173312
1.0027355805243445,2908.192768
1.002703620474407,3018.043392
0.999788,3309.400064
0.6474613466334165,3029.000192
0.38322046163443546,3225.399296
0.763954,3316.44928
2.1005176470588234,4155.695104
1.030736420525657,4204.56448
2.055359201497193,5017.407488
1.0767529411764707,5024.813056
1.0522156347717324,5024.722944
1.1007350405996252,5024.595968
1.036916,5024.567296
1.026805493133583,5024.980992
1.0249751715533375,5025.357824
1.070359,5025.411072
1.026439,5025.624064
1.0472269662921347,5025.476608
1.024349,5026.03776
1.0355054273237678,5026.226176
1.034852651278852,5027.139584
1.0509612983770287,5027.528704
1.024865540963102,5027.0208
1.0247260923845194,5027.934208
1.0266853216739538,5028.155392
1.053688,5027.782656
1.0522856429463172,5027.713024
1.0707767645221737,5027.958784
1.109451186017478,5027.954688
1.024891,5027.508224
1.0243396368190356,5028.0448
1.0846812227074236,5027.659776
0.998135495945103,3075.76832
0.9975002493765586,3075.874816
0.998092576419214,3519.598592
0.3935780548628429,2714.935296
0.38400896637608967,2911.121408
1.023159,3035.77088
1.8235317073170731,3768.487936
1.02779,3909.439488
1.6553486284289276,4634.447872
1.0262545908806995,4635.19744
1.0342828535669586,4636.83584
1.11976,4638.113792
1.0209868831980013,4640.21504
1.1080995622263914,4639.952896
1.0635046904315197,4640.161792
1.0294941323345819,4641.32096
1.0194431519699811,4641.95584
1.160048938826467,4644.233216
1.1337967540574283,4644.089856
1.1673817727840199,4647.202816
1.0259352095059413,4648.448
1.033558,4649.279488
1.109677902621723,4649.20576
1.145298188632105,4648.955904
0.999838,2648.133632
1.0031050593379138,2651.0336
0.37394057428214733,2846.400512
0.411148,3042.680832
1.0483188044831881,3185.528832
1.6525476846057572,3957.178368
1.3978770194113963,4193.046528
1.6862006261740763,4853.755904
1.0170646691635457,4854.099968
1.110187,4854.419456
1.021373923892701,4855.68512
1.0244926920674577,4856.000512
1.0261149655604258,4856.467456
1.0221782771535581,4855.877632
1.030489,4856.393728
1.025309181761399,4856.58624
1.1028903870162297,4856.860672
1.0369098626716604,4858.933248
1.042435,4861.042688
1.0288510318949344,4863.758336
1.0962378513429107,4865.212416
1.0430888610763454,4868.112384
1.047567270455965,4868.591616
1.0998376014990632,4868.665344
1.0686288930581613,4869.021696
1.0589333333333333,4869.513216
1.0471995009357455,4869.783552
1.0554606741573034,4870.557696
0.9501113607990013,3007.373312
1.003986,3083.6736
1.0048210131332083,2615.02976
0.3985417342482845,2811.260928
0.42401498127340825,2929.184768
1.0857165728580362,3087.069184
1.7849983760149906,3846.733824
1.642639,4116.45952
1.7887318295739347,4708.069376
1.155687695190506,4708.53632
1.063501622971286,4708.605952
1.0207411104179662,4708.458496
1.020864,4708.655104
1.14512319201995,4708.22912
1.0994735128365685,4708.605952
1.0664593886462883,4708.880384
1.0237313358302123,4709.986304
1.0283502810743286,4709.875712
1.0197792759051185,4710.05184
1.0668406737367435,4710.567936
1.047904,4710.367232
1.0227625468164794,4710.158336
1.0174737633061992,4710.391808
1.0260307307932541,4712.218624
1.0294589408099688,4713.94304
1.131375,4715.204608
1.154288430268918,4715.184128
1.0227837601499064,4716.35968
1.016853,4716.785664
1.031822,4716.806144
1.003325921299188,2821.165056
0.9987425717852684,3256.58624
1.000235,2940.223488
0.39983720349563046,3136.475136
0.445154556803995,3227.7504
1.677624030037547,3490.7136
1.758947,4093.07136
1.7374680824484696,4861.165568
1.5314401500938086,4955.918336
1.0815008760951188,4956.79488
1.0172646766169153,4956.049408
1.0227395755305868,4956.741632
1.042187,4957.167616
1.0620032398753894,4957.2864
1.03564572142411,4956.848128
1.031559825327511,4958.02368
1.0753807740324595,4958.490624
1.0227737663960026,4958.9248
1.0553616010006255,4959.35488
1.064538673341677,4959.084544
1.1138986267166042,4959.21152
1.0532294631710362,4959.096832
1.0363555555555555,4959.571968
1.0947026217228464,4961.804288
1.0158542732376794,4961.079296
1.0834571607254535,4961.366016
1.0278641697877653,4965.433344
1.0828354556803994,4965.998592
1.0058499686912963,2801.614848
0.9981035558328135,3318.02624
0.9450270742358079,2649.890816
0.3801041301627034,2845.96224
0.4543060587133042,2937.294848
1.7039639774859288,3524.845568
1.630390024937656,3820.843008
2.022125343320849,4642.390016
1.2800089943785133,4700.65152
1.145943,4702.28992
1.0750960649594004,4701.659136
1.022494,4702.007296
1.018418,4701.753344
1.0276002501563477,4704.313344
1.0314689956331877,4703.891456
1.0195041901188242,4703.9488
1.0692557151780138,4704.493568
1.0235284735202492,4705.492992
1.019701,4705.222656
1.019858411507192,4705.599488
1.029910611735331,4705.538048
1.019749,4705.288192
1.0221213483146068,4705.533952
1.0283385767790263,4706.77504
1.027016,4707.053568
1.007095,2995.396608
0.9987375780274657,2995.392512
0.9976498753117207,2841.690112
0.39497585991244527,3038.162944
0.418753,3208.00768
1.0519735165521549,3340.435456
2.0670888610763454,4089.966592
1.541755,4337.344512
2.054317310087173,4962.729984
1.054116354556804,4962.848768
1.01972467207995,4963.516416
1.0562805259862242,4964.089856
1.023609,4963.5328
1.0366830730793255,4965.064704
1.0234526579111944,4965.92896
1.020888,4965.752832
1.0687480324797003,4965.74464
1.0482031269543464,4965.53984
1.0203405742821474,4966.526976
1.0238502807236431,4965.855232
1.0260229426433916,4966.11328
1.0235063085571519,4966.5024
1.0215864915572233,4966.182912
1.0226902743142146,4966.42048
1.016057927590512,4966.182912
1.0191020612117427,4967.60832
1.0236354556803995,4967.886848
1.0005147132169576,3062.96832
0.99999,2979.987456
0.9986077403245942,3361.247232
0.36964688279301744,2740.396032
0.38400399251403616,2936.75008
1.019661711430356,3049.316352
1.1513821584529007,3723.18208
1.0258408494690818,3844.608
1.202003,4520.98048
1.031896129837703,4551.368704
1.0749361648969393,4551.225344
1.0373016864459712,4552.368128
1.0244794007490636,4552.695808
1.0478860712054965,4553.60512
1.02956,4554.797056
1.0217468164794008,4554.764288
1.0748172824045084,4557.316096
1.0446712414223331,4558.225408
1.056989,4559.597568
1.1092949279899813,4562.563072
1.0508181931464176,4562.681856
1.0527860174781523,4563.255296
1.057871,4563.94752
1.1301793621013134,4567.281664
1.080602,4567.625728
1.2085656464709555,4567.662592
0.9993404122423485,2803.01568
0.999934,3222.54848
0.38373183239524705,2963.238912
0.38497260787992493,3159.494656
1.021389893948846,3285.549056
1.1250027603513175,3898.486784
1.024828,4031.97952
1.1772575719649563,4706.304
1.0267153029356653,4731.572224
1.0237648530331458,4731.379712
1.0212800998128508,4731.65824
1.0280912280701755,4732.096512
1.0264344784509682,4732.547072
1.0223750467872739,4732.801024
1.0285772784019975,4734.468096
1.023412367270456,4734.865408
1.0262904109589042,4737.134592
1.018078,4736.806912
1.0397892634207242,4738.162688
1.0389263289555972,4742.459392
1.015561821584529,4742.36928
1.0225742177722152,4742.311936
1.0335730168644597,4746.141696
1.034202493765586,4749.611008
1.062156,4749.795328
1.059974,4754.00192
1.057067332916927,4757.843968
1.052138172715895,4758.605824
1.0337767790262171,4759.49056
1.0407255465334166,4760.690688
1.0286201124297314,4760.461312
1.0157539227895391,4760.870912
1.0754248594628357,4761.636864
1.00274556803995,2918.813696
0.999962,3375.69792
1.0005023139462164,3288.96512
0.3522828232354778,2736.644096
0.3664359326263256,2932.228096
1.0221305053025578,3010.793472
1.781081472239551,3917.922304
1.026796,4000.82944
1.7005421611492817,4945.371136
1.041431421446384,4960.653312
1.0484787008119925,4961.1776
1.0359604752970606,4961.390592
1.0925556946182728,4962.59072
1.0649304184884447,4962.701312
1.028199,4962.881536
1.043455,4962.914304
1.0652224719101124,4963.479552
1.0182525921299188,4963.438592
1.1973343339587241,4963.835904
1.105667,4966.653952
1.030062789243277,4969.181184
1.0190241099312929,4970.450944
1.1654734744707347,4974.350336
1.036657445482866,4975.63648
1.0590921348314606,4975.7184
1.073499,4975.599616
1.13657855361596,4976.553984
1.054663505926388,4977.913856
1.0438192259675405,4978.376704
1.0620154806491886,4978.692096
1.121143,4982.038528
1.0555392879450343,4982.272
1.0027425717852685,2840.707072
0.998026699937617,3230.302208
0.51807,2960.191488
0.3842297128589263,3156.729856
0.8768948813982522,3247.783936
2.1250864628820962,4215.697408
1.038840724547158,4244.078592
2.1545459119496857,5231.120384
1.0602753117206982,5249.183744
1.1226340611353711,5249.953792
1.022539,5249.806336
1.0500704119850188,5250.473984
1.0702971927635683,5252.354048
1.0573657071339173,5252.64896
1.170631355402873,5254.053888
1.0953262632563943,5254.209536
1.0819556662515566,5254.606848
1.101337,5256.613888
1.0243667707682698,5256.495104
1.2077973799126638,5256.081408
1.0746503740648379,5257.732096
1.1647018773466833,5261.94688
1.0869396627108057,5262.041088
1.2238920674578389,5262.04928
1.0582497816593885,5262.024704
1.0052565707133918,2690.052096
0.8773127182044888,2677.874688
0.3834779787897692,2874.18368
0.5200521630094044,2965.204992
1.792290093457944,3835.744256
1.6657590994371483,3961.217024
2.0028146857498443,4840.390656
1.526201,4869.861376
1.0293573483427143,4870.406144
1.0267023110555902,4870.586368
1.0431090568394754,4871.155712
1.024088,4870.811648
1.0281315822388992,4871.897088
1.0318733167082295,4871.663616
1.042347132169576,4871.688192
1.038354114713217,4871.622656
1.0319409631019387,4871.94624
1.0955277048155097,4878.29504
1.15556823014384,4879.204352
1.0246465958775766,4879.179776
1.044112858926342,4879.44192
1.0344855534709194,4879.622144
1.0350374064837906,2711.30624
1.003312929419113,2800.668672
0.9979917654398004,2804.736
0.3728239550842171,3000.102912
0.394279,3196.514304
1.050195,3338.919936
1.72303,4212.174848
1.0648640801001252,4344.999936
1.7403468496568932,5228.404736
1.0262088583905178,5229.285376
1.0193268414481897,5229.21984
1.0260262664165103,5229.666304
1.0257866500311916,5230.03904
1.026043,5229.498368
1.03963,5229.477888
1.026828927680798,5230.252032
1.0195315855181024,5230.12096
1.0186034912718205,5230.309376
1.022552,5229.71136
1.1359280898876405,5239.312384
1.0223350811485643,5238.706176
1.0529775561097257,5239.119872
1.021404755944931,5238.960128
1.0374417966313163,5238.820864
1.0235635455680399,5238.956032
1.0267775280898876,5238.861824
1.0213133208255158,5238.90688
1.058470911360799,5239.328768
1.034734,5239.816192
0.9659063085571518,3171.033088
0.9987186017478152,3012.28032
1.0003131957473421,3520.233472
0.412049,2687.512576
0.39354107365792756,2883.76832
0.9898309329993739,2974.920704
2.059161,3824.840704
1.5014717404865876,3848.290304
1.958894382022472,4684.095488
1.7171785268414481,4703.199232
1.0241146417445484,4703.453184
1.016894440974391,4702.90432
1.0877103620474406,4703.178752
1.023504,4703.780864
1.0281384134915679,4704.595968
1.0219922548407245,4704.833536
1.0267338739862757,4704.874496
1.0180910792264504,4706.091008
1.031569,4705.6896
1.0256,4706.086912
1.0254700811992505,4706.004992
1.0488554653341662,4708.933632
1.0773789145352464,4709.285888
1.0388792995622265,4709.19168
1.0303330418488446,4712.329216
1.0194398500936914,4712.943616
1.0307048094940663,4715.941888
1.0665184259837601,4715.413504
1.093418,4718.362624
1.0861461586508432,4720.156672
1.030967,4720.054272
0.9987485642946317,2903.642112
0.9993673953778888,3301.53984
1.00206013724267,3233.746944
0.4038447910168434,3105.476608
0.38620961898813244,3301.781504
1.0189013732833958,3442.15552
1.0279905177791642,4164.337664
1.0324662914321452,4288.356352
1.3780185231539424,5044.064256
1.042101,5059.801088
1.0608779512804498,5060.165632
1.0903296319401123,5061.648384
1.13145315822389,5063.72096
1.128832958801498,5064.142848
1.0387535580524345,5063.860224
1.0721456359102244,5064.359936
1.0573811367895065,5064.679424
1.0501190268247036,5064.74496
1.0343965021861337,5065.35936
1.003503620474407,2910.384128
0.9980364544319601,2581.93408


==> serializer-comparison/alphastar_t.csv <==
,Time[sec],CPU[Core],MEM[MB]
0,0.0,2.018181818181818,161.5872
1,2.003199338912964,0.846735,411.373568
2,4.006471633911133,0.4047889862327909,607.563776
3,6.010497331619263,0.5723517198248905,699.936768
4,8.013347387313843,1.6605596009975063,1379.319808
5,10.016374826431274,1.8308418952618453,1495.77728
6,12.01988673210144,1.075354096310194,1644.3392
7,14.022783279418945,2.000909,2283.880448
8,16.025839805603027,1.0399061759201498,2337.46432
9,18.02959704399109,1.093578,2351.43168
10,20.03231120109558,1.0211041901188245,2374.569984
11,22.035492420196533,1.0244886945658964,2398.67904
12,24.038949728012085,1.0187049282595133,2422.263808
13,26.041831016540527,1.0276200501253132,2446.024704
14,28.04495620727539,1.0183379224030038,2468.61824
15,30.049200534820557,1.067218045112782,2488.795136
16,32.053252935409546,1.0224449718925672,2511.23712
17,34.05659818649292,1.0319929912390489,2533.015552
18,36.05946397781372,1.050697570093458,2551.595008
19,38.062288999557495,1.023366,2572.5952
20,40.06658458709717,1.0161856519026824,2592.768
21,42.06877517700195,1.0187749373433583,2612.178944
22,44.070932388305664,1.048811507191995,2638.241792
23,46.07389521598816,1.0331582760774516,2656.21504
24,48.077067375183105,1.0411595505617977,2674.900992
25,50.08111929893494,1.0237708592777086,2694.053888
26,52.084070444107056,1.060582407985028,2710.798336
27,54.08684992790222,1.0165902621722849,2728.845312
28,56.08994722366333,1.0734957393483708,2744.213504
29,58.093225717544556,1.0182508135168962,2762.559488
30,60.09634971618652,1.060010986267166,2782.294016
31,62.09998178482056,1.048153,2796.961792
32,64.10302209854126,1.0370846441947563,2813.898752
33,66.10687780380249,1.043825218476904,2836.156416
34,68.11004900932312,1.0157477881619938,2854.326272
35,70.11356520652771,1.032182,2871.56224
36,72.116370677948,1.017568,2888.572928
37,74.11936545372009,1.0130456928838951,2904.39168
38,76.12220883369446,1.0601607990012485,2919.89504
39,78.12520122528076,1.0285738586616635,2936.438784
40,80.12793397903442,1.0162271419637274,2952.134656
41,82.13075280189514,1.0297642052565708,2967.617536
42,84.13337969779968,1.057761403508772,2981.158912
43,86.13631010055542,1.0586973717146433,2995.294208
44,88.13978338241577,1.0517806371018117,3011.121152
45,90.14307951927185,1.0437226733291691,3025.534976
46,92.145676612854,1.0187447154471545,3041.153024
47,94.14882159233093,1.027210006253909,3056.771072
48,96.15237283706665,1.0678106183635228,3072.192512
49,98.15590953826904,1.027379663131628,3088.449536
50,100.15883660316467,1.08002096069869,3101.466624
51,102.16227960586548,1.0430970643347908,3116.826624
52,104.16515851020813,1.032309806371018,3130.368
53,106.16862344741821,1.027835205992509,3146.448896
54,108.17384886741638,1.1037151780137413,3159.298048
55,110.17683720588684,1.0810912718204488,3174.703104
56,112.18039679527283,1.051418,3190.083584
57,114.18368363380432,1.0262477854023706,3205.206016
58,116.18607354164124,1.059521003134796,3219.484672
59,118.18995547294617,1.0722254364089776,3233.968128
60,120.19338464736938,1.1240105065666042,3248.119808
61,122.19638013839722,1.0710996273291926,3261.587456
62,124.19983720779419,1.0433531914893617,3274.739712
63,126.20273065567017,1.1088140350877194,3287.683072
64,128.20598793029785,1.0934958255451714,3300.360192
65,130.20875906944275,1.1426656679151062,3313.033216
66,132.21352100372314,1.1589236727045598,3327.021056
67,134.2164487838745,1.0870394014962594,3345.829888
68,136.2194745540619,1.1042848219862589,3359.469568
69,138.2228672504425,1.0868271990018714,3373.273088
70,140.22565174102783,1.1005468417761102,3386.769408
71,142.2282350063324,1.036396504369538,3400.216576
72,144.2313129901886,1.1727910224438902,3411.980288
73,146.23498439788818,1.0290201743462015,3427.078144
74,148.23804450035095,1.0500194756554306,3441.844224
75,150.2412304878235,1.1759920149719276,3460.026368
76,152.24373960494995,1.0860147592245153,3470.241792
77,154.24787592887878,1.0702791510611736,3483.779072
78,156.25095772743225,1.030805493133583,3498.500096
79,158.2541205883026,1.0704778054862842,3513.888768
80,160.2577896118164,1.119460349127182,3526.926336
81,162.26081132888794,1.1018799501867995,3539.59936
82,164.26386260986328,1.0905416458852868,3552.468992
83,166.266996383667,1.068316604244694,3565.498368
84,168.26968145370483,1.120138,3579.293696
85,170.27260041236877,1.0249972465581978,3592.82688
86,172.2770175933838,1.0330234413965087,3606.970368
87,174.28014874458313,1.05023620474407,3622.273024
88,176.28353309631348,1.157005,3636.08064
89,178.28721380233765,1.1215459662288931,3647.885312
90,180.29178190231323,1.0585572052401746,3661.303808
91,182.2949411869049,1.096743605739239,3675.508736
92,184.29782509803772,1.017392,3689.53344
93,186.3011932373047,1.0163857943925234,3705.360384
94,188.30418491363525,1.102719800124922,3718.49216
95,190.3093240261078,1.0363374217772214,3731.390464
96,192.31216144561768,1.0381251101321587,3746.267136
97,194.31576347351074,1.062650626566416,3760.594944
98,196.318838596344,1.0789085893416928,3773.263872
99,198.32119631767273,1.032367,3788.275712
100,200.3235981464386,1.076783939774153,3802.267648
101,202.32666087150574,1.119709090909091,3815.174144
102,204.329119682312,1.0865357454772302,3830.3744
103,206.33215379714966,1.0761282595134125,3843.342336
104,208.33561205863953,1.0398509068167603,3857.26464
105,210.33906936645508,1.0845658536585363,3871.268864
106,212.34271788597107,1.0262323952470294,3885.592576
107,214.34574270248413,1.0192899437851344,3900.49792
108,216.3486406803131,1.0731115264797508,3915.915264
109,218.35199618339539,1.0326757330006238,3930.341376
110,220.3552176952362,1.080597868338558,3943.23968
111,222.35830307006836,1.01973868338558,3957.157888
112,224.36123752593994,1.095083718028696,3971.354624
113,226.36436104774475,1.044846941323346,3984.809984
114,228.36832857131958,1.1050746716697937,3998.63808
115,230.3714509010315,1.033173400250941,4013.780992
116,232.37460613250732,1.1456239850093692,4026.535936
117,234.37750244140625,1.0282766355140187,4038.197248
118,236.38087606430054,1.0239591531755916,4052.525056
119,238.38429617881775,1.0279850187265918,4068.974592
120,240.3870177268982,1.0288720450281426,4084.330496
121,242.39075374603271,1.061812204234122,4097.531904
122,244.39430785179138,1.1584888334373051,4110.917632
123,246.39698719978333,1.1233118601747816,4124.680192
124,248.40020608901978,1.03082,4140.93312
125,250.4037573337555,1.0914374452097684,4154.454016
126,252.406973361969,1.016554613466334,4171.165696
127,254.41017699241638,1.0724184308841842,4185.423872
128,256.4133493900299,1.018257,4199.44448
129,258.4168345928192,1.0181791044776118,4213.116928
130,260.4193503856659,0.918422956955708,3454.464
131,262.4220016002655,1.0035962476547842,4948.299776
132,264.4251160621643,0.9993454091193004,4948.299776
133,266.42798805236816,1.0011774718397997,4034.82624
134,268.4310505390167,0.9974733167082296,4034.82624
135,270.4345498085022,1.003351905059338,4339.298304
136,272.43680787086487,1.001831433938635,4339.298304
137,274.44036889076233,0.9967820895522388,4395.802624
138,276.4439513683319,0.999294440974391,5618.634752
139,278.44700145721436,0.9847929824561404,6401.31072
140,280.45033025741577,0.9901802361715352,6621.564928
141,282.45314860343933,0.9737203980099502,7106.818048
142,284.4558253288269,0.976991380387258,7929.462784
143,286.4601652622223,0.9887899937460912,8747.52
144,288.4638168811798,0.99436052467208,9506.070528
145,290.4671471118927,1.000379,9931.689984
146,292.47035002708435,0.997091,10275.926016
147,294.4734191894531,0.9896603867747972,10953.457664
148,296.476056098938,0.9901551530293566,11617.456128
149,298.4787406921387,0.995435736677116,12172.1856
150,300.48211908340454,0.9989546533416614,12689.104896
151,302.4850273132324,0.9881572052401748,13458.16576
152,304.4897780418396,0.989871990018715,14107.578368
153,306.49353313446045,0.9870443890274314,5864.83712
154,308.4973316192627,0.9974882793017456,7549.464576
155,310.5009663105011,1.0024862155388472,7022.034944
156,312.5040318965912,0.9987225967540574,8397.193216
157,314.5077233314514,0.3804782011242973,4192.444416
158,316.5120520591736,0.3739193992490613,4385.173504
159,318.5143086910248,1.0275429289754872,4469.825536
160,320.5189802646637,1.5453147520401758,5178.114048
161,322.5231761932373,1.029376,5205.0944
162,324.52714800834656,2.0635285892634205,5977.362432
163,326.53000044822693,1.5298122653316646,6004.314112
164,328.5341908931732,1.0287071740486589,6014.431232
165,330.5375483036041,1.0361584009993754,6014.107648
166,332.54034638404846,1.01214468614046,6014.111744
167,334.54367184638977,1.0201919003115263,6014.64832
168,336.54715514183044,1.028357,6014.758912
169,338.5505213737488,1.0236466625077978,6014.881792
170,340.55398511886597,1.0222152309612984,6014.89408
171,342.55860805511475,1.061404975124378,6017.298432
172,344.56222319602966,1.0529507174048658,6017.29024
173,346.5688419342041,1.038074812967581,6017.265664
174,348.57240200042725,1.020284,6017.45408
175,350.57629680633545,1.0204444444444445,6018.10944
176,352.579950094223,1.023303,6020.722688
177,354.58308458328247,1.0461794135995008,6022.045696
178,356.586279630661,1.0054675692307693,6025.576448
179,358.58991503715515,1.063281,6026.489856
180,360.5927731990814,1.037067331670823,6028.189696
181,362.5965723991394,1.0168614615865084,6028.275712
182,364.6000084877014,1.0387910224438903,6028.500992
183,366.60380578041077,1.065405364940736,6028.947456
184,368.6064431667328,1.0228904672897197,6032.318464
185,370.60969066619873,0.9996841328413284,6032.1792
186,372.6128089427948,0.9862335766423358,6032.695296
187,374.6167628765106,1.0889922403003756,6037.446656
188,376.6199367046356,1.0442988792029888,6041.10848
189,378.62349009513855,1.069128483353884,6042.324992
190,380.626971244812,1.0055704433497537,6042.0096
191,382.6309885978699,1.0612107165109037,6042.07104
192,384.63390612602234,1.0482498765432098,6042.320896
193,386.6368055343628,1.0416703405572756,6042.423296
194,388.6405563354492,1.0155438552713665,6042.56256
195,390.6438705921173,1.024881897627965,6042.386432
196,392.6470603942871,1.0223332087227417,6042.198016
197,394.65051794052124,1.042243402126329,6042.124288
198,396.6536638736725,1.0901616489693942,6042.120192
199,398.65642070770264,1.0256189881324171,6042.591232
200,400.6598391532898,1.0288410256410256,6042.484736
201,402.6627652645111,1.0323701492537314,6042.136576
202,404.66519498825073,1.0822242688238954,6041.68192
203,406.66945004463196,1.067737655860349,6042.124288
204,408.6720836162567,1.0609320825515949,6042.546176
205,410.6758861541748,1.030447790914748,6042.099712
206,412.67876625061035,1.028934831460674,6042.222592
207,414.68134665489197,1.0986776735459662,6042.329088
208,416.6851556301117,1.0282803504380476,6042.3168
209,418.6883010864258,1.1553374294670846,6042.5216
210,420.691454410553,1.037743,6041.874432
211,422.6950349807739,1.0446782283218965,6042.611712
212,424.6979765892029,1.059748970679975,6042.128384
213,426.7012937068939,1.1010621638524078,6042.165248
214,428.70434951782227,1.078491056910569,6042.19392
215,430.7074725627899,1.0787845579078457,6041.9072
216,432.71027398109436,1.0708310776942356,6042.5216
217,434.71269130706787,1.025322,6042.595328
218,436.7173202037811,1.0529476309226933,6045.605888
219,438.72072529792786,1.099682887367766,6046.1056
220,440.724413394928,1.0669641474078702,6046.121984
221,442.72758889198303,1.0230014962593517,6046.089216
222,444.7311701774597,1.0568635397123205,6046.437376
223,446.7340290546417,1.0734106449592986,6046.273536
224,448.7371201515198,1.1893837296620775,6046.461952
225,450.7404041290283,1.1123155917345022,6046.28992
226,452.7435796260834,1.099790416925949,6049.562624
227,454.74664211273193,1.168910430980637,6050.03776
228,456.7496078014374,1.0677456359102244,6049.591296
229,458.7530109882355,1.0937555972482802,6049.681408
230,460.75682759284973,1.0207540287320425,6049.591296
231,462.7590973377228,1.0742712586098937,6049.93536
232,464.76260209083557,1.1398097622027534,6049.579008
233,466.7663722038269,1.0415738857501569,6050.148352
234,468.7696361541748,1.1079406113537118,6049.406976
235,470.77225255966187,1.0809584009993751,6049.890304
236,472.77507638931274,1.1060438321853476,6049.640448
237,474.7776474952698,1.104700627352572,6049.890304
238,476.7804992198944,1.052665336658354,6050.111488
239,478.78451800346375,1.0604447779862414,6050.152448
240,480.7869772911072,1.075177958672511,6049.5872
241,482.79054951667786,1.0380020050125314,6049.705984
242,484.7928977012634,1.0804404494382025,6050.025472
243,486.79622745513916,1.0306643304130163,6049.611776
244,488.7987976074219,1.0625738693467337,6049.693696
245,490.8023729324341,1.065178736710444,6049.705984
246,492.8060495853424,1.0653908692933085,6049.681408
247,494.8104603290558,1.0231485321673954,6049.697792
248,496.8136188983917,1.1809644859813084,6049.62816
249,498.81688928604126,1.0359431421446383,6049.878016
250,500.8201882839203,1.0517519650655025,6049.787904
251,502.82372307777405,1.0143390381011868,6049.87392
252,504.8270890712738,1.0184775484677924,6049.5872
253,506.8302249908447,1.033395511221945,6049.878016
254,508.8337936401367,1.035196007485964,6050.156544
255,510.83706617355347,1.1388132417239225,6049.419264
256,512.8404233455658,1.0256189290161892,6049.81248
257,514.8438050746918,1.144657053291536,6049.697792
258,516.8469228744507,1.0315217010631643,6049.93536
259,518.850282907486,1.0552776119402985,6049.947648
260,520.853141784668,1.0760354335620712,6049.681408
261,522.857221364975,1.075894264339152,6049.918976
262,524.8605728149414,1.0384626865671642,6049.619968
263,526.8634645938873,1.060239299123905,6050.009088
264,528.8667697906494,1.03311669793621,6050.045952
265,530.8701710700989,1.0474683322923173,6049.71008
266,532.874591588974,1.0679460674157304,6050.230272
267,534.8775732517242,1.062552,6049.599488
268,536.8809921741486,1.0160589263420725,6050.033664
269,538.8849925994873,1.03076,6049.931264
270,540.8885815143585,1.062003742981909,6049.923072
271,542.8919069766998,1.178292567145534,6049.984512
272,544.8946776390076,1.0243202001250782,6049.964032
273,546.8986694812775,1.023714890965732,6049.595392
274,548.9017262458801,1.0271960049937578,6051.606528
275,550.9054508209229,1.035143,6051.237888
276,552.9087619781494,1.0129827715355806,6051.201024
277,554.9117937088013,1.0418428482198625,6051.393536
278,556.9156510829926,1.0572319201995013,6051.291136
279,558.9191589355469,1.050325093632959,6051.762176
280,560.9219369888306,1.051361302442079,6051.237888
281,562.9262645244598,1.179208005003127,6051.65568
282,564.9290215969086,1.02703889931207,6051.561472
283,566.932847738266,1.1002590570719604,5573.36576
284,568.9361283779144,0.9993254216114928,4969.20576
285,570.9390738010406,0.999984,4969.115648
286,572.9422523975372,1.0020940736119774,4064.927744
287,574.9450531005859,0.998752559300874,4043.83744
288,576.9483559131622,0.9987475655430712,4366.430208
289,578.9518167972565,0.9987365792759052,4366.430208
290,580.9549841880798,0.9996176726820162,5871.476736
291,582.9585933685303,1.0026876404494385,6497.456128
292,584.963849067688,1.0027362898188632,11885.809664
293,586.9667720794678,0.995787632729544,13362.233344
294,588.9705288410187,1.0002108682073705,13995.782144
295,590.9748101234436,0.9991206487835308,14438.621184
296,592.9779284000397,1.003370893191755,6804.8896
297,594.9820437431335,1.003375890068707,6399.381504
298,596.9860541820526,1.0020940736119774,8664.8832
299,598.9901580810547,0.3829063670411985,2505.039872
300,600.9931190013885,0.3918338961851157,2701.320192
301,602.9962530136108,1.0185114303560274,2807.250944
302,604.9991106987,1.406603745318352,3691.687936
303,607.0026149749756,1.030143,3776.598016
304,609.005767583847,1.589804488778055,4707.65568
305,611.0096213817596,1.052567290886392,4734.291968
306,613.0124218463898,1.0214767311291328,4734.205952
307,615.0155737400055,1.0238631710362047,4734.11584
308,617.0194346904755,1.0233004372267334,4734.62784
309,619.0230286121368,1.0328643792888337,4735.20128
310,621.0259568691254,1.059495815115553,4736.086016
311,623.0297706127167,1.024338,4736.36864
312,625.0325973033905,1.0291088069956278,4737.888256
313,627.0355167388916,1.019854818523154,4737.974272
314,629.0388877391815,1.0369979899497488,4737.957888
315,631.0423731803894,1.0831950031230482,4737.957888
316,633.0461957454681,1.0401219237976265,4739.047424
317,635.0487546920776,1.0491076923076923,4739.60448
318,637.051878452301,1.0304851596743896,4742.459392
319,639.0548515319824,1.0403377888819487,4745.211904
320,641.0583539009094,1.04321608040201,4747.42784
321,643.0613844394684,1.0201165728580364,4746.809344
322,645.064374923706,1.14480546923555,4747.55072
323,647.067396402359,1.153327,4751.945728
324,649.0704197883606,1.1363466170080696,4752.285696
325,651.0731208324432,1.12975015537601,4755.31264
326,653.0760307312012,1.0635822166562303,4755.33312
327,655.0788948535919,1.018740860885839,4755.542016
328,657.0814447402954,1.065511055590256,4755.603456
329,659.08420753479,1.0706644959298686,4755.935232
330,661.0866732597351,1.043104761904762,4757.430272
331,663.0910060405731,1.0565802746566793,4770.353152
332,665.0937764644623,1.126103850931677,4769.980416
333,667.0960757732391,1.035679,4778.975232
334,669.0998458862305,1.0219381546134665,4779.06944
335,671.1029415130615,1.0876295369211515,4780.138496
336,673.1059865951538,1.058971428571429,4780.429312
337,675.1109640598297,1.0813193508114856,4780.331008
338,677.1132073402405,1.104011970074813,4780.875776
339,679.1180808544159,1.1153370856785492,4783.0016
340,681.1210703849792,1.047270455965022,4782.952448
341,683.1247045993805,1.09367,4783.198208
342,685.1274933815002,1.2070276846679082,4783.050752
343,687.131415605545,1.1344099875156055,4782.83776
344,689.1350605487823,1.0665833125778332,4783.300608
345,691.1385571956635,1.0357610519724485,4790.751232
346,693.1425950527191,1.0667551122194514,4793.249792
347,695.1458308696747,1.2366202247191012,4793.008128
348,697.1484115123749,1.186776470588235,4793.417728
349,699.151326417923,1.1755088512241054,4793.573376
350,701.1550054550171,1.0673722152690863,4793.081856
351,703.1578912734985,1.225232310582342,4792.983552
352,705.1604115962982,1.131703370786517,4793.085952
353,707.1634151935577,1.0892807980049874,4793.520128
354,709.1665322780609,1.120823,4794.707968
355,711.1699209213257,1.2478951310861424,4795.072512
356,713.1731371879578,1.0826158255451714,4795.342848
357,715.1767718791962,1.099704,4795.43296
358,717.179532289505,1.1162213616489691,4795.5968
359,719.1825573444366,1.13301065830721,4794.96192
360,721.1859498023987,1.1309534622582658,4795.506688
361,723.1886365413666,1.1792339787632728,4795.772928
362,725.1912744045258,1.0404318407960198,4795.47392
363,727.1941652297974,1.045476154806492,4795.478016
364,729.1983618736267,1.1948441121495328,4795.584512
365,731.2014191150665,1.0587977485928706,4795.904
366,733.2045722007751,1.0890137328339575,4795.482112
367,735.2077295780182,1.1298555208983156,4795.695104
368,737.2111554145813,1.1557886321049344,4795.764736
369,739.2146954536438,1.0834522613065327,4795.293696
370,741.2180659770966,1.031765,4795.400192
371,743.2208228111267,1.1441721075672295,4794.986496
372,745.2236406803131,1.040486783042394,4795.277312
373,747.226877450943,1.121951780137414,4795.650048
374,749.230372428894,1.0881002506265665,4795.2896
375,751.2330358028412,1.1202427586206896,4795.895808
376,753.2361781597137,1.2122633416458852,4795.600896
377,755.2388842105865,1.5539365792759052,4795.490304
378,757.2415156364441,1.1845651741293532,4795.904
379,759.2442471981049,1.19760099626401,4795.490304
380,761.2470881938934,1.3358106985525489,4795.035648
381,763.2506568431854,1.1486162297128588,4795.441152
382,765.2542765140533,1.070185803237858,4795.461632
383,767.2579581737518,1.2434465377417343,4795.080704
384,769.2621645927429,1.600377763897564,4795.879424
385,771.2655980587006,1.116664592408214,4795.564032
386,773.2679312229156,1.0984179327521792,4795.670528
387,775.2704908847809,1.0820157795867251,4795.281408
388,777.2750008106232,1.113573,4795.600896
389,779.2771821022034,1.1423499687304566,4795.875328
390,781.2806935310364,1.1995783177570094,4796.06784
391,783.2840144634247,1.1550327317983822,4795.71968
392,785.2865679264069,1.05884,4795.793408
393,787.290608882904,1.20144,4795.109376
394,789.2942159175873,1.0565896314803247,4795.63776
395,791.2974791526794,1.1216139912554652,4795.731968
396,793.300404548645,1.041814,4795.858944
397,795.3033351898193,1.3328718652526512,4795.305984
398,797.307511806488,1.159409,4795.22816
399,799.3108270168304,1.04152104934416,4795.752448
400,801.3137981891632,1.080870911360799,4795.37152
401,803.316819190979,1.049518,4795.633664
402,805.3204913139343,1.3567180512179888,4795.121664
403,807.3232161998749,1.059732999373826,4795.645952
404,809.3288910388947,1.0731501246882793,4795.379712
405,811.3306109905243,1.1704455854727611,4795.682816
406,813.3344285488129,1.0793796737766626,4795.731968
407,815.3371272087097,1.137140564263323,4795.666432
408,817.339973449707,1.03709063670412,4795.392
409,819.3441691398621,1.05387265917603,4795.441152
410,821.3474812507629,0.9981045539613224,4330.422272
411,823.3509356975555,1.002665667915106,4330.31168
412,825.3537545204163,1.006489223057644,3611.938816
413,827.3570373058319,1.0024721804511278,3881.324544
414,829.3607051372528,0.9981015595757954,3881.324544
415,831.3642344474792,0.9968677881619936,4599.7056
416,833.367683172226,1.002498245614035,9232.764928
417,835.3715829849243,1.002058140985652,4958.973952
418,837.3748896121979,1.004584865540963,4968.771584
419,839.3784313201904,0.9494316052467208,3752.730624
420,841.3821804523468,0.3946852173913043,3949.064192
421,843.3857936859131,0.4682054862842892,4040.605696
422,845.388420343399,1.7263470331043098,4372.881408
423,847.3919215202332,2.081897813866333,5029.707776
424,849.39559674263,1.3238724202626642,5244.534784
425,851.3997476100922,2.07102016280526,6062.374912
426,853.4029886722565,1.0395242973141787,6063.607808
427,855.4062712192535,1.0316714107365792,6063.865856
428,857.4092671871185,1.119756304619226,6064.041984
429,859.412437915802,1.031826325639426,6064.013312
430,861.4163930416107,1.026003495630462,6065.676288
431,863.4202346801758,1.0297532127261384,6065.446912
432,865.4232447147369,1.0320941765810896,6066.868224
433,867.4270405769348,1.0312573208722742,6066.87232
434,869.4316017627716,1.055465,6067.03616
435,871.4353535175323,1.1017572052401747,6069.194752
436,873.4389653205872,1.0316494382022472,6069.264384
437,875.4417314529419,1.0694585883822612,6070.616064
438,877.4452528953552,1.091106234413965,6071.17312
439,879.448085308075,1.067789368355222,6077.493248
440,881.4508798122406,1.1097856160100064,6077.800448
441,883.4539756774902,1.1598590880699562,6077.554688
442,885.4581751823425,1.026481246105919,6078.865408
443,887.4619929790497,1.1140202121023082,6082.179072
444,889.4657959938049,1.06885,6082.793472
445,891.4692711830139,1.0210863579474343,6083.03104
446,893.472177028656,1.0316466750313675,6083.477504
447,895.4756743907928,1.0353719673161534,6083.2768
448,897.479325056076,1.0377612015018771,6085.722112
449,899.4829671382904,1.0829911305434103,6094.647296
450,901.4855487346649,1.1355351283656856,6095.876096
451,903.4887955188751,1.1113168539325842,6096.7936
452,905.4916772842407,1.0937337507827176,6103.61344
453,907.4943866729736,1.0730857142857142,6103.625728
454,909.4976599216461,1.0838804252657912,6103.805952
455,911.5003621578217,1.1478013758599124,6103.752704
456,913.5038347244263,1.1964416718652526,6104.645632
457,915.5073645114899,1.2319320848938826,6105.141248
458,917.5106463432312,1.2643042394014965,6105.14944
459,919.5142493247986,1.4522413965087282,6107.836416
460,921.5181732177734,1.106755,6107.81184
461,923.521374464035,1.1341642946317103,6115.446784
462,925.524407863617,1.1964865876481596,6117.392384
463,927.527952671051,1.0924794007490637,6117.6832
464,929.5310053825378,1.0966465958775766,6117.347328
465,931.5340476036072,1.1879193487789603,6117.392384
466,933.5380756855011,1.0932846970643348,6117.715968
467,935.54177069664,1.077917301686446,6117.593088
468,937.5449464321136,1.160955417185554,6117.748736
469,939.5485270023346,1.1422042446941325,6117.752832
470,941.5519199371338,1.028802998126171,6117.43744
471,943.5552377700806,1.1203044291952589,6117.400576
472,945.558443069458,1.253329662077597,6119.612416
473,947.5613520145416,1.0851602251407129,6120.054784
474,949.5640878677368,1.2134124450031427,6119.821312
475,951.5676445960999,1.1707914465408804,6119.788544
476,953.5698795318604,1.292321793275218,6120.2432
477,955.5730168819427,1.0948271990018714,6119.706624
478,957.5767278671265,1.2301796884735203,6119.538688
479,959.57950258255,1.100169968847352,6119.903232
480,961.5823242664337,1.098934166146159,6119.264256
481,963.5852429866791,1.227895,6119.645184
482,965.5879921913147,1.1043417185554172,6119.87456
483,967.5909979343414,1.093413,6120.042496
484,969.5947930812836,1.2701033707865168,6120.087552
485,971.59792137146,1.0201576208178438,6120.230912
486,973.6007084846497,1.1203270219435737,6119.550976
487,975.6048860549927,1.079123643169058,6119.8336
488,977.607949256897,1.1425305919003117,6119.866368
489,979.6109223365784,1.10052984423676,6120.050688
490,981.6140446662903,1.079173450219161,6120.18176
491,983.6173610687256,1.2508082242990657,6119.866368
492,985.6200225353241,1.2367289765721332,6120.136704
493,987.6229512691498,1.0850811757348342,6119.657472
494,989.6270744800568,1.1311449656035022,6120.378368
495,991.6309196949005,1.0493071830106184,6119.788544
496,993.6339557170868,1.092609476309227,6119.870464
497,995.6382381916046,1.4248374298190891,6119.878656
498,997.6416230201721,1.2856789013732834,6119.825408
499,999.6452553272247,1.19857246105919,6119.849984
500,1001.6487185955048,1.111348592870544,6119.378944
501,1003.6519231796265,1.2975800374298192,6120.374272
502,1005.6554248332977,1.2275035337879727,6119.95648
503,1007.657986164093,1.1577932752179327,6119.890944
504,1009.6607253551483,1.132666,6120.042496
505,1011.664776802063,1.1406861423220973,6119.882752
506,1013.6677551269531,1.0335011235955056,6120.292352
507,1015.6710216999054,1.0818367041198502,6119.870464
508,1017.6748304367065,1.0967735495945103,6120.030208
509,1019.6777837276459,1.039573599003736,6119.87456
510,1021.6807878017426,1.1135350811485645,6119.399424
511,1023.6828532218933,1.177836114570361,6119.97696
512,1025.6856696605682,1.1609167082294265,6120.108032
513,1027.6881649494171,1.152059,6119.899136
514,1029.6920323371887,1.180096199376947,6120.132608
515,1031.6953718662262,1.166533,6120.341504
516,1033.6986939907074,1.089245,6120.030208
517,1035.7018430233002,1.0695900249376558,6120.1408
518,1037.70476603508,1.0408379525593008,6119.841792
519,1039.708606004715,1.141172,6119.870464
520,1041.7116231918335,1.0896020050125312,6120.288256
521,1043.715202331543,1.1182163111668757,6119.77216
522,1045.718581199646,1.2046035087719298,6120.157184
523,1047.722143650055,1.031656214865709,6119.837696
524,1049.7267656326294,1.143159,4185.481216
525,1051.7298645973206,1.0020860885839051,4044.189696
526,1053.7332754135132,0.9981125389893948,3377.803264
527,1055.7363455295563,0.9993274203622736,3627.757568
528,1057.7393884658813,0.999969,3627.687936
529,1059.7422001361847,1.0064491228070176,4252.483584
530,1061.7456583976746,0.9982568054692356,8427.311104
531,1063.7495441436768,0.9936019875776396,4627.386368
532,1065.7527465820312,1.0011224030037549,4596.084736
533,1067.7566878795624,0.8754571962616823,2471.100416
534,1069.7603967189789,0.3963924906132666,2667.286528
535,1071.7641322612762,0.5277142857142857,2758.733824
536,1073.7671773433685,1.6450394489668128,3174.989824
537,1075.7704544067383,1.3851947728686995,3502.514176
538,1077.774176120758,1.6665995012468828,4031.913984
539,1079.777911901474,1.348467207995003,4220.403712
540,1081.7810199260712,1.015471,4221.857792
541,1083.783947467804,1.1024218905472636,4221.41952
542,1085.787043094635,1.070609523809524,4222.234624
543,1087.7903163433075,1.201579,4222.349312
544,1089.7940127849579,1.1181694323144105,4222.009344
545,1091.7968776226044,1.2453183239524703,4222.332928
546,1093.7998025417328,1.128962391033624,4222.230528
547,1095.80264377594,1.032159800249688,4222.81216
548,1097.8067955970764,1.294323,4223.176704
549,1099.810450553894,1.1278378986866793,4223.086592
550,1101.8135869503021,1.2372950717404867,4223.135744
551,1103.8166477680206,1.3716172177167811,4222.980096
552,1105.8200161457062,1.113574,4223.926272
553,1107.823514699936,1.0409118601747815,4223.356928
554,1109.8268113136292,1.2380127579737337,4223.5904
555,1111.8299822807312,1.150310776942356,4223.696896
556,1113.8339428901672,1.1940933832709113,4223.471616
557,1115.8371832370758,1.1052394506866416,4223.91808
558,1117.8400220870972,1.352650406504065,4224.024576
559,1119.8437204360962,1.344212072184194,4224.720896
560,1121.8478438854218,1.2658586766541822,4224.786432
561,1123.85089802742,1.2232213531967722,4225.232896
562,1125.853868484497,1.151103121098627,4224.978944
563,1127.8572685718536,1.061610493441599,4225.306624
564,1129.8608884811401,1.0293632958801495,4225.273856
565,1131.8634989261627,1.070166,4225.302528
566,1133.8670785427094,1.0192579275905118,4225.134592
567,1135.8695645332336,1.337224408468244,4225.18784
568,1137.8738112449646,1.247330745147151,4224.741376
569,1139.8767268657684,1.227569,4224.905216
570,1141.8797709941864,1.0336568933250156,4225.323008
571,1143.882966041565,1.233296654275093,4225.060864
572,1145.8862075805664,1.272861922596754,4225.101824
573,1147.8893859386444,1.1729987515605491,4225.077248
574,1149.892303943634,1.2286892077354958,4225.523712
575,1151.8959250450134,1.2113676855895197,4224.610304
576,1153.897400379181,1.2088094586185438,4225.536
577,1155.9006550312042,1.2217128589263422,4225.3312
578,1157.9041554927826,1.1251623206487835,4225.478656
579,1159.907517194748,1.3820585732165207,4224.872448
580,1161.9115221500397,1.3120730456535334,4224.741376
581,1163.9143471717834,1.0844182842830308,4225.503232
582,1165.9175279140472,1.0624968789013731,4225.048576
583,1167.9216594696045,1.2094031230480948,4225.601536
584,1169.9242630004883,1.1217137866500313,4225.622016
585,1171.9267876148224,1.2696155485893417,4225.077248
586,1173.9297804832458,1.1568228998133168,4224.802816
587,1175.9327192306519,1.10051072319202,4224.96256
588,1177.9368259906769,1.042157,4225.445888
589,1179.9393525123596,1.0500267332916926,4225.355776
590,1181.9426970481873,1.174071615720524,4225.08544
591,1183.945377588272,1.1411827175954916,4225.179648
592,1185.949865579605,1.2510805970149257,4224.688128
593,1187.9535229206085,1.0899475655430713,4225.593344
594,1189.957011461258,1.1252582864290182,4225.040384
595,1191.9601006507874,1.043072841051314,4225.032192
596,1193.963048696518,1.228848847352025,4225.040384
597,1195.9667410850525,1.3797517241379311,4225.601536
598,1197.9707844257355,1.416598252184769,4224.688128
599,1199.9737153053284,1.228318804483188,4225.150976
600,1201.9761321544647,1.2159661059190032,4225.036288
601,1203.979050397873,1.1591115552779512,4225.097728
602,1205.9813265800476,1.188285,4225.040384
603,1207.9842393398285,1.358567,4224.790528
604,1209.9880537986755,1.4727198998748436,4225.138688
605,1211.9912376403809,1.156874278544542,4225.531904
606,1213.995057106018,1.1813924082140634,4225.449984
607,1215.9980552196503,1.1129809345794393,4225.18784
608,1218.0009880065918,0.9987176029962548,3340.255232
609,1220.0040855407715,1.0006223889931207,2926.30528
610,1222.0073201656342,1.0037340025094104,2926.333952
611,1224.0104477405548,1.000767601246106,5802.647552
612,1226.0135688781738,1.003987,4144.939008
613,1228.017016172409,0.6038571785268414,3014.385664
614,1230.0210165977478,0.3914047440699126,3210.81344
615,1232.0254034996033,0.8115448621553885,3302.03136
616,1234.0291349887848,2.011198002496879,4018.110464
617,1236.03329372406,1.013647880299252,4037.541888
618,1238.0368113517761,2.074628427672956,4753.215488
619,1240.0401558876038,1.0876357723577237,4765.011968
620,1242.0430266857147,1.0873294191130545,4764.475392
621,1244.046335220337,1.115193052109181,4765.200384
622,1246.0492436885834,1.084304,4765.282304
623,1248.0522804260254,1.071629843260188,4765.94176
624,1250.055307149887,1.0994979310344828,4765.597696
625,1252.058748960495,1.0742018714909545,4765.405184
626,1254.0617713928223,1.1036326887086712,4765.564928
627,1256.0642228126526,1.1791228553537882,4765.782016
628,1258.067801475525,1.1910363864491844,4766.584832
629,1260.0709908008575,1.2978349719975109,4767.797248
630,1262.0737209320068,1.0918676691729323,4767.432704
631,1264.0764496326447,1.109461827284105,4767.531008
632,1266.0790076255798,1.14366373902133,4767.432704
633,1268.081960439682,1.0495690965732087,4768.23552
634,1270.086662530899,1.2438518518518518,4767.96928
635,1272.0895612239838,1.1583191515907674,4767.977472
636,1274.0921802520752,1.1902688360450564,4768.464896
637,1276.0948827266693,1.1499163023110557,4769.038336
638,1278.0979051589966,1.130848658764816,4769.296384
639,1280.1016671657562,1.0935880149812731,4769.492992
640,1282.1049962043762,1.1223045596502186,4769.81248
641,1284.1072335243225,1.297823,4769.34144
642,1286.1116263866425,1.093473894080997,4768.874496
643,1288.1145544052124,1.1690853216739538,4769.583104
644,1290.117701292038,1.277992781580585,4769.349632
645,1292.1203272342682,1.275184962406015,4769.804288
646,1294.1228408813477,1.046998252184769,4769.247232
647,1296.1256284713745,1.1271974953036945,4769.288192
648,1298.1284711360931,1.3235620947630922,4769.01376
649,1300.1319196224213,1.4013471580262336,4769.5872
650,1302.1355576515198,1.1417294191130545,4769.329152
651,1304.1389729976654,1.266936494073612,4769.378304
652,1306.1421611309052,1.131359800249688,4769.869824
653,1308.1453289985657,1.1704841051314143,4769.480704
654,1310.1485714912415,1.0899315855181024,4769.468416
655,1312.151769399643,1.2406497816593889,4769.849344
656,1314.154942035675,1.1963102244389028,4769.705984
657,1316.1575367450714,1.2346105787181083,4769.890304
658,1318.1614129543304,1.1896570365778054,4769.103872
659,1320.1632778644562,1.2158993146417445,4769.726464
660,1322.1669611930847,1.1321558052434455,4770.082816
661,1324.1699740886688,1.177096314803248,4769.411072
662,1326.1733813285828,1.1639386150966935,4769.570816
663,1328.1762487888336,1.1758431960049938,4769.902592
664,1330.1794919967651,1.1311239524702938,4769.701888
665,1332.1824839115143,1.2195403618215843,4769.468416
666,1334.1856753826141,1.21854463840399,4769.93536
667,1336.1885089874268,1.1738225563909774,4769.411072
668,1338.1921017169952,1.285719,4769.52576
669,1340.1949982643127,1.078000247985121,4769.779712
670,1342.198004245758,1.0755955056179776,4769.452032
671,1344.2007973194122,1.1329091364205257,4769.574912
672,1346.2043235301971,1.144921,4769.501184
673,1348.207602739334,1.1352992555831265,4769.988608
674,1350.2101089954376,1.1802067415730335,4769.52576
675,1352.2124207019806,1.1694992518703242,4770.025472
676,1354.2157509326935,1.2202286429018137,4769.869824
677,1356.2183792591095,1.0274292834890966,4769.66912
678,1358.222295999527,1.0740488778054862,4769.533952
679,1360.225454568863,1.296691,4769.988608
680,1362.2282400131226,1.190252,4769.529856
681,1364.2314670085907,1.1649226168224298,4769.701888
682,1366.2345252037048,1.2249174404015055,4769.23904
683,1368.2392086982727,1.232696,4769.529856
684,1370.2429795265198,1.1121188916876574,4769.701888
685,1372.245599269867,1.273772,4769.374208
686,1374.248356103897,1.154802751719825,4769.923072
687,1376.25172829628,1.1488507462686568,4769.181696
688,1378.2552213668823,1.1144464129756706,4769.476608
689,1380.2577571868896,1.1046088583905178,4769.419264
690,1382.2606868743896,1.248578,4770.115584
691,1384.2629663944244,1.2418234413965088,4769.828864
692,1386.2658560276031,1.2976400500625782,4769.652736
693,1388.2691369056702,0.9218008744534666,3435.618304
694,1390.272404909134,1.000009,2970.29632
695,1392.2758235931396,0.9993464084946908,3144.753152
696,1394.2782471179962,1.002736579275905,3293.376512
697,1396.28195977211,1.00521351689612,6892.863488
698,1398.2864229679108,1.0103184905660378,4093.923328
699,1400.2913389205933,0.9995801632140616,2604.961792
700,1402.2938425540924,0.4356368190356919,2801.180672
701,1404.297352552414,0.5093756402248595,2892.57472
702,1406.301525592804,1.253819451371571,3085.713408
703,1408.304062128067,2.559792181588903,3799.044096
704,1410.3072164058685,1.0614365914786967,3931.83232
705,1412.310038805008,2.461810631644778,4693.274624
706,1414.3132967948914,1.0708127102803735,4695.187456
707,1416.3162982463837,1.08409931378665,4694.675456
708,1418.319545507431,1.1520319600499376,4694.79424
709,1420.3226850032806,1.0438164588528678,4694.720512
710,1422.3259477615356,1.088921272613849,4695.924736
711,1424.3286218643188,1.0193588014981274,4695.498752
712,1426.3319516181946,1.0767299562226391,4703.985664
713,1428.3358328342438,1.074893,4704.038912
714,1430.3389372825623,1.0215634314339386,4704.54272
715,1432.3423523902893,1.060065623043206,4705.169408
716,1434.3455255031586,1.1221303370786515,4705.15712
717,1436.3484766483307,1.1033205753595998,4706.38592
718,1438.3516461849213,1.0182481897627964,4705.882112
719,1440.3546781539917,1.058536414740787,4706.521088
720,1442.3585586547852,1.124689207735496,4726.64064
721,1444.3612897396088,1.0401521902377973,4726.648832
722,1446.3643391132355,1.0694621722846442,4735.50848
723,1448.367796421051,1.059230018761726,4735.63136
724,1450.371176958084,1.0437376639600249,4736.045056
725,1452.3743431568146,1.1220581409856518,4735.545344
726,1454.3775081634521,1.015391380387258,4735.635456
727,1456.3803713321686,1.0641149281698938,4737.662976
728,1458.3845086097717,1.075013,4736.974848
729,1460.3879170417786,1.1093540388227927,4737.335296
730,1462.390193939209,1.1775590511860174,4737.622016
731,1464.3928127288818,1.0824429463171037,4737.72032
732,1466.39555311203,1.0752519675202998,4737.667072
733,1468.3985531330109,1.179346908182386,4738.011136
734,1470.4025852680206,1.0350184538653366,4738.060288
735,1472.4073326587677,1.1260466625077978,4737.769472
736,1474.4100940227509,1.1248119925046849,4738.420736
737,1476.4129736423492,1.0639960049937578,4738.093056
738,1478.4161767959595,1.0318919324577862,4738.31424
739,1480.4200768470764,1.0150046221111806,4738.506752
740,1482.422905921936,1.1013573033707864,4738.048
741,1484.4261558055878,1.026520698254364,4738.183168
742,1486.4293160438538,1.0326724782067247,4738.49856
743,1488.4330582618713,1.013865667915106,4738.084864
744,1490.4362337589264,1.0160199875078075,4738.527232
745,1492.439410686493,1.1117991255465334,4737.96608
746,1494.4424319267273,1.0250823529411766,4737.908736
747,1496.4460384845734,1.14630855715178,4738.183168
748,1498.4488744735718,1.228699937460913,4737.974272
749,1500.4527299404144,1.0610608369768897,4738.146304
750,1502.4550151824951,1.065631019387117,4738.084864
751,1504.4575176239014,1.1070318949343338,4737.982464
752,1506.4607408046722,1.1234113963681904,4747.915264
753,1508.46368765831,1.2871121155053358,4747.497472
754,1510.4672021865845,1.0160657125077786,4747.575296
755,1512.470537662506,1.0399759849906192,4747.501568
756,1514.4741079807281,1.196054670846395,4747.649024
757,1516.4768323898315,1.028524483406387,4747.784192
758,1518.4803199768066,1.3110062421972537,4747.804672
759,1520.483716726303,1.0141971267957526,4747.968512
760,1522.486510515213,1.0178181363352097,4747.833344
761,1524.489563703537,1.0992159700561448,4747.554816
762,1526.492344379425,1.0375990012484395,4749.08672
763,1528.4955983161926,1.1065034353529044,4749.111296
764,1530.4989354610443,1.2479388087774297,4749.520896
765,1532.5034329891205,1.060189906542056,4749.070336
766,1534.5061659812927,1.1612905801621958,4749.197312
767,1536.509114265442,1.031163,4749.164544
768,1538.5132763385773,1.0611166042446942,4749.000704
769,1540.5162906646729,1.024008005003127,4748.955648
770,1542.5191802978516,1.01720875547217,4749.451264
771,1544.5231022834778,1.2287520299812618,4748.980224
772,1546.5260560512543,1.0394386491557224,4748.8
773,1548.5301988124847,1.0811076923076923,4749.164544
774,1550.5334882736206,1.066371588785047,4749.2096
775,1552.5379557609558,1.0195234042553192,4749.12768
776,1554.5407450199127,1.0417502817783344,4748.812288
777,1556.544075012207,1.0461606536769328,4749.225984
778,1558.5466802120209,1.0258948157401624,4748.849152
779,1560.5500571727753,1.02006,4748.845056
780,1562.554978609085,1.063854818523154,4749.406208
781,1564.5564348697662,0.933540074906367,3894.870016
782,1566.559208869934,0.9956161792159304,3894.861824
783,1568.5629913806915,1.0027295880149814,3303.329792
784,1570.565968990326,0.998369173399627,3525.234688
785,1572.5692172050476,0.998734581772784,4008.472576
786,1574.5742239952087,1.0012195244055069,8936.38656
787,1576.576423883438,0.999323422860712,4580.6592
788,1578.5805225372314,1.0018204132748905,5348.999168
789,1580.5845139026642,0.373407240948814,3444.59264
790,1582.5881071090698,0.3960847880299252,3640.877056
791,1584.5911617279053,1.0197426783479349,3746.189312
792,1586.5941944122314,1.7091581191222571,4495.798272
793,1588.5981369018555,1.028337157107232,4635.000832
794,1590.6011645793915,1.8103090118085767,5394.112512
795,1592.605459690094,1.061072319201995,5447.92576
796,1594.6091544628143,1.0190163443543356,5448.94976
797,1596.612214565277,1.0642841776110068,5448.925184
798,1598.615837097168,1.0451327920049969,5448.568832
799,1600.6188776493073,1.0257127182044887,5449.146368
800,1602.621637582779,1.034204112149533,5449.601024
801,1604.6242578029633,1.0424179551122197,5452.128256
802,1606.6278772354126,1.0472140350877193,5457.34656
803,1608.6306092739105,1.0472634603372892,5457.77664
804,1610.6337475776672,1.021765,5457.649664
805,1612.6368024349213,1.117824,5457.79712
806,1614.640456199646,1.0255510917030568,5458.870272
807,1616.643090724945,1.1675724655819777,5459.050496
808,1618.6470050811768,1.1163358702432935,5459.197952
809,1620.6517951488495,1.0141071960297767,5458.792448
810,1622.6540937423706,1.1744628037383178,5480.493056
811,1624.6564710140228,1.1265168030207675,5480.136704
812,1626.659178495407,1.079103318722605,5488.914432
813,1628.6633729934692,1.1811101938711694,5488.86528
814,1630.6665267944336,1.067101938711695,5489.90976
815,1632.6700479984283,1.0926871410736578,5491.806208
816,1634.673119544983,1.0616469413233458,5491.822592
817,1636.676102399826,1.0256189644416718,5491.388416
818,1638.678477048874,1.0674362953692116,5491.38432
819,1640.6812117099762,1.078985097056982,5491.63008
820,1642.6842820644379,1.234777150031387,5491.26144
821,1644.687195777893,1.019761,5491.683328
822,1646.6905617713928,1.0865077306733166,5491.892224
823,1648.693825006485,1.0773842696629214,5491.982336
824,1650.696251153946,1.150660674157303,5491.986432
825,1652.6995074748993,1.0312189762796504,5491.994624
826,1654.7034533023834,1.189573483427142,5491.63008
827,1656.7095863819122,1.0599629536921151,5491.63008
828,1658.709979057312,1.0499413599500935,5492.064256
829,1660.7131125926971,1.1220518703241895,5491.658752
830,1662.7170259952545,1.1558351909830933,5491.912704
831,1664.719399690628,1.201558026233604,5491.236864
832,1666.7234761714935,1.039625404732254,5491.9168
833,1668.7258207798004,1.2295980049875312,5491.126272
834,1670.7288823127747,1.022424,5491.658752
835,1672.7322812080383,1.060597506234414,5491.822592
836,1674.7356324195862,1.065459824780976,5491.941376
837,1676.739928483963,1.2793125628140702,5491.376128
838,1678.7421083450317,1.0842346466541588,5491.720192
839,1680.7448842525482,1.103990031152648,5491.523584
840,1682.747817993164,1.256839,5491.38432
841,1684.750670671463,1.1337791640673738,5501.628416
842,1686.7536916732788,1.0797055520898315,5501.349888
843,1688.7567822933197,1.1869013732833955,5501.345792
844,1690.760134935379,1.04603176985616,5501.837312
845,1692.7637691497803,1.088016936488169,5501.25568
846,1694.766576051712,1.1311068836045055,5501.587456
847,1696.7687585353851,1.0256649594003748,5501.58336
848,1698.7727143764496,1.2488285535378836,5501.595648
849,1700.7750387191772,1.0591819774718398,5503.234048
850,1702.7781846523285,1.1142521468574984,5503.025152
851,1704.7819256782532,1.1229128971962616,5509.40672
852,1706.7855212688446,1.08658753117207,5509.496832
853,1708.7886276245117,1.1318167709637046,5509.214208
854,1710.791796207428,1.388016,5509.275648
855,1712.79514336586,1.2342706766917293,5509.373952
856,1714.798050403595,1.2270019900497513,5509.214208
857,1716.8012580871582,1.104212,5509.640192
858,1718.8045585155487,1.0715362898188632,5509.177344
859,1720.8078050613403,1.0417711069418387,5509.545984
860,1722.810555934906,1.1867907210031348,5509.373952
861,1724.813123703003,1.069099374217772,5509.087232
862,1726.8168156147003,1.207123,5509.431296
863,1728.8202369213104,0.972676,3372.371968
864,1730.8227035999298,1.0024461152882205,3670.28224
865,1732.8258237838745,1.005193491864831,3159.67488
866,1734.8285684585571,1.0006193871169482,3351.171072
867,1736.8317983150482,1.0005713570981865,4212.473856
868,1738.8362233638763,0.9992884447220488,4851.068928
869,1740.8397994041443,0.9986976279650436,4850.941952
870,1742.843964099884,0.6626511569731082,2491.904
871,1744.8468651771545,0.3976140175219024,2688.155648
872,1746.8508231639862,0.7643521603005635,2779.594752
873,1748.853815317154,1.9922771339563865,3491.38944
874,1750.8578054904938,1.6465796737766625,3563.208704
875,1752.8612122535706,1.920655770430443,4279.058432
876,1754.8642768859863,2.0071680399500624,4335.251456
877,1756.8674893379211,1.018653025577043,4336.8448
878,1758.8707392215729,1.0600434185901435,4339.892224
879,1760.8737449645996,1.062222111180512,4340.273152
880,1762.8768005371094,1.0228418952618454,4342.546432
881,1764.879765033722,1.0301491567770145,4342.710272
882,1766.8827373981476,1.0358563591022445,4342.841344
883,1768.8867955207825,1.0255620474406992,4344.40192
884,1770.889463186264,1.0445381818181818,4344.832
885,1772.89231300354,1.0285393483709273,4345.454592
886,1774.895194530487,1.0739974905897114,4354.215936
887,1776.8987987041473,1.0532493150684932,4356.890624
888,1778.9024295806885,1.0344319600499376,4356.726784
889,1780.9065599441528,1.0365698561601,4359.704576
890,1782.910403728485,1.0477861336664585,4360.404992
891,1784.914466381073,1.0524102435977514,4360.237056
892,1786.917471408844,1.076927680798005,4361.023488
893,1788.9208717346191,1.0461963817841546,4367.253504
894,1790.9236254692078,1.052191380387258,4368.2816
895,1792.9268040657043,1.0423145534041225,4368.769024
896,1794.9297852516174,1.0503531172069824,4370.448384
897,1796.933117389679,1.0372291952588897,4372.11136
898,1798.9365255832672,1.0230523690773068,4375.097344
899,1800.9395115375519,1.023333,4375.42912
900,1802.9427337646484,1.0675832813474735,4382.26944
901,1804.9456803798676,1.0547892701185275,4389.6832
902,1806.9492473602295,1.015684984423676,4395.323392
903,1808.9530708789825,1.083681,4395.094016
904,1810.9573202133179,1.0307695380774031,4395.167744
905,1812.9608464241028,1.0970832917705735,4394.799104
906,1814.9640605449677,1.018281,4394.729472
907,1816.9675285816193,1.0502427947598254,4395.143168
908,1818.9713296890259,1.028735,4394.799104
909,1820.9745509624481,1.1094457891453524,4394.795008
910,1822.9777784347534,1.039322,4397.150208
911,1824.980914592743,1.0583171036204744,4397.420544
912,1826.9848971366882,1.022853433208489,4398.7968
913,1828.9887249469757,1.0916567145534042,4399.14496
914,1830.9924569129944,1.229961821584529,4401.68448
915,1832.9957900047302,1.0261905236907731,4401.754112
916,1834.9990050792694,1.036653091817614,4402.884608
917,1837.001936674118,1.016923845193508,4402.622464
918,1839.0051341056824,1.0691747025673135,4402.937856
919,1841.0093922615051,1.1141399875233935,4402.757632
920,1843.0130672454834,1.1207720349563046,4403.027968
921,1845.0175054073334,1.2459404361370716,4406.321152
922,1847.0210325717926,1.2074802992518705,4405.911552
923,1849.0249290466309,1.2160608478802992,4406.009856
924,1851.028789281845,1.097890818238601,4406.349824
925,1853.0323913097382,1.1677953836556456,4405.989376
926,1855.0348501205444,1.120636612702366,4410.671104
927,1857.0387468338013,1.166718407960199,4413.841408
928,1859.041711807251,1.1432844472204873,4419.207168
929,1861.0442361831665,1.1886127659574468,4418.752512
930,1863.0472304821014,1.094605,4419.895296
931,1865.0498707294464,1.1220497189256715,4419.821568
932,1867.053158044815,1.1641655860349127,4420.182016
933,1869.0564637184143,1.1821258566978192,4419.74784
934,1871.0600032806396,1.229167229518449,4422.73792
935,1873.0628485679626,1.07165,4422.69696
936,1875.066571712494,1.089465,4422.639616
937,1877.0710122585297,1.088306,4422.504448
938,1879.073979139328,1.0399709818636649,4422.754304
939,1881.0783853530884,1.1350643391521198,4422.897664
940,1883.0812470912933,1.064630788485607,4422.623232
941,1885.084201335907,1.0163275905118605,4422.864896
942,1887.0891020298004,0.96850936329588,3047.845888
943,1889.0916647911072,0.999336414740787,3627.466752
944,1891.0946352481842,1.0027425717852685,3101.384704
945,1893.0984172821045,1.002712609238452,3298.73408
946,1895.101413488388,1.0042046278924328,4115.890176
947,1897.1054103374481,1.0033069331667708,4081.27488
948,1899.1097424030304,0.9962191780821916,3989.17632
949,1901.1133723258972,0.9536401253918496,3231.10912
950,1903.116869211197,0.4198386008744534,3427.397632
951,1905.1202600002289,0.4740930754834685,3518.70976
952,1907.1243433952332,1.626520698254364,4061.335552
953,1909.1272330284119,2.6122923173016863,4310.659072
954,1911.1318798065186,1.331584,4536.864768
955,1913.1350502967834,2.778716417910448,5085.564928
956,1915.1383051872253,1.0488324797001871,5087.420416
957,1917.1419351100922,1.0744245153220764,5088.305152
958,1919.1448142528534,1.0529277604491578,5093.154816
959,1921.1485238075256,1.0243862414008755,5093.015552
960,1923.1516721248627,1.0240948222083592,5092.921344
961,1925.1548726558685,1.0258301369863014,5093.486592
962,1927.1581032276154,1.0264589263420725,5093.924864
963,1929.1607484817505,1.042845664379289,5098.483712
964,1931.1645209789276,1.0545848844472203,5101.989888
965,1933.1677737236023,1.0784902255639095,5106.21696
966,1935.17094540596,1.0323597989949749,5108.084736
967,1937.1747210025787,1.0427118306351184,5107.949568
968,1939.1778831481934,1.034210854647536,5108.748288
969,1941.1808886528015,1.075353962264151,5111.353344
970,1943.1840062141418,1.0587739348370928,5112.078336
971,1945.186809539795,1.0343485321673953,5112.672256
972,1947.18993973732,1.070807254534084,5116.473344
973,1949.193442106247,1.0329765586034914,5117.976576
974,1951.1969153881073,1.0327511221945138,5119.725568
975,1953.2001328468323,1.0304299251870324,5119.971328
976,1955.2035830020905,1.0443772642098688,5120.3072
977,1957.2059655189514,1.067288,5122.220032
978,1959.2100458145142,1.040830557294928,5124.68992
979,1961.2128415107727,1.03822753894081,5125.582848
980,1963.2170085906982,1.15506908182386,5137.235968
981,1965.2199671268463,1.07947297633873,5140.578304
982,1967.2227275371552,1.0671450686641697,5145.260032
983,1969.226730108261,1.0353522388059702,5145.174016
984,1971.2296905517578,1.117207,5145.083904
985,1973.2334566116333,1.0950750466708152,5145.444352
986,1975.2369313240051,1.041601997503121,5145.382912
987,1977.2401711940765,1.0639481619937694,5145.157632
988,1979.242380142212,1.1137982565379825,5146.472448
989,1981.2456562519073,1.2392460111317254,5149.24544
990,1983.2497119903564,1.0253785848465873,5148.798976
991,1985.2530777454376,1.0941039252336449,5148.844032
992,1987.2574129104614,1.0638586185438703,5152.374784
993,1989.2605588436127,1.0947957632398757,5152.89088
994,1991.2639420032501,1.1273883239171374,5153.189888
995,1993.2675909996033,1.083904678727386,5152.862208
996,1995.270513534546,1.0985174266083697,5153.476608
997,1997.273585319519,1.188089552238806,5153.050624
998,1999.2762899398804,1.0363401496259352,5156.216832
999,2001.279974937439,1.0287379224030038,5156.642816
1000,2003.2829949855804,1.0420963101938712,5156.286464
1001,2005.2881879806519,1.1518326276463262,5155.934208
1002,2007.2915043830872,1.1068334581772783,5156.31104
1003,2009.2956008911133,1.0606959349593497,5156.319232
1004,2011.2986705303192,1.1038358208955223,5156.564992
1005,2013.3012976646423,1.0979408695652173,5156.175872
1006,2015.3055868148804,1.337801873828857,5163.757568
1007,2017.308662891388,1.1020653725735754,5169.225728
1008,2019.312138080597,1.063045226130653,5169.41824
1009,2021.3152658939362,1.1040569643972518,5169.242112
1010,2023.318806886673,1.0381897371714643,5170.774016
1011,2025.322049856186,1.091310275689223,5170.417664
1012,2027.3244905471802,1.087433646028768,5170.0736
1013,2029.3276510238647,1.0897109306683324,5170.159616
1014,2031.330576658249,1.2308308077645584,5170.049024
1015,2033.3337244987488,1.087211970074813,5171.728384
1016,2035.33656001091,1.0326253908692933,5171.929088
1017,2037.3404705524445,1.0367240948813985,5171.929088
1018,2039.3439345359802,1.0293692883895131,5172.035584
1019,2041.3464674949646,1.0379508421709296,5172.133888
1020,2043.349664926529,1.0646541822721598,5171.642368
1021,2045.3530914783478,1.2384488778054863,5171.757056
1022,2047.3562018871307,1.0259355805243446,5171.757056
1023,2049.359311580658,0.9981065502183406,3708.801024
1024,2051.3621184825897,1.0046118824265169,3195.47392
1025,2053.365551710129,1.0027275905118602,3387.932672
1026,2055.3680844306946,0.9942427860696518,3421.57312
1027,2057.3716723918915,1.003719949811794,5096.460288
1028,2059.376928091049,1.002436090225564,4574.818304
1029,2061.379539012909,0.9974593516209476,4578.156544
1030,2063.38259267807,0.3727031815346225,2605.596672
1031,2065.3859825134277,0.3876447220487195,2801.72544
1032,2067.390125513077,1.0213100436681222,2895.540224
1033,2069.393194437027,1.465616,3782.094848
1034,2071.3972833156586,1.0283564455569465,3877.527552
1035,2073.3991730213165,2.1462785445420325,4787.965952
1036,2075.402951002121,1.236446779237023,4834.01728
1037,2077.405928850174,1.01270278983261,4834.65216
1038,2079.4102070331573,1.0027473554735546,4834.398208
1039,2081.4132952690125,1.1933951762523192,4840.587264
1040,2083.416788816452,1.1756050571944612,4841.095168
1041,2085.4193806648254,1.0841225766103817,4841.037824
1042,2087.4231140613556,1.092539534883721,4842.246144
1043,2089.4257910251617,1.0843084455324357,4845.457408
1044,2091.428565979004,0.9910094775212636,4847.243264
1045,2093.4318096637726,1.048383,4847.501312
1046,2095.4344489574432,0.9919351874244255,4847.009792
1047,2097.437100172043,1.0246131677018633,4847.435776
1048,2099.4401965141296,1.0500973782771537,4849.164288
1049,2101.4431104660034,1.117304,4850.655232
1050,2103.4456832408905,1.1277041848844471,4852.16256
1051,2105.449306488037,1.1499374217772216,4852.097024
1052,2107.4528679847717,1.220982543640898,4852.641792
1053,2109.4558985233307,1.066451127819549,4852.65408
1054,2111.4595770835876,1.1606258706467665,4855.926784
1055,2113.462365627289,1.1453724310776945,4860.940288
1056,2115.4652268886566,1.0960599625234229,4865.060864
1057,2117.469264268875,1.0136299625468166,4865.138688
1058,2119.474783182144,1.1210453066332915,4865.482752
1059,2121.474825143814,1.100788986232791,4866.412544
1060,2123.4773321151733,1.0725897371714643,4872.13056
1061,2125.4817821979523,1.0712365685660614,4872.15104
1062,2127.4863250255585,1.0754548407245472,4872.318976
1063,2129.489607334137,1.0441445903689806,4876.181504
1064,2131.4922201633453,1.0620035043804756,4876.9024
1065,2133.495196580887,1.065246,4877.25056
1066,2135.49813079834,1.0277891045710708,4876.824576
1067,2137.5008659362793,1.0795346177750156,4877.164544
1068,2139.5048747062683,1.061810211706102,4877.152256
1069,2141.508196115494,1.0364967581047382,4877.348864
1070,2143.511137485504,1.0401238451935082,4877.185024
1071,2145.513676404953,1.0687790262172283,4876.845056
1072,2147.5171122550964,1.0241048689138577,4876.726272
1073,2149.52064704895,1.0216682866043614,4876.849152
1074,2151.523243188858,1.028343285446596,4876.541952
1075,2153.5265080928802,1.0535965021861338,4876.836864
1076,2155.5293955802917,1.1595714108141704,4876.828672
1077,2157.533530473709,1.018772336448598,4877.08672
1078,2159.536101579666,1.0500287320424735,4877.221888
1079,2161.5391726493835,1.1816825515947469,4876.570624
1080,2163.542057991028,1.3973553470919324,4876.746752
1081,2165.545717716217,1.1710460961898814,4876.795904
1082,2167.5487422943115,1.0809793878825733,4877.000704
1083,2169.5521280765533,1.1714403003754694,4876.857344
1084,2171.5552566051483,1.15353,4877.910016
1085,2173.558797597885,1.1844452782989368,4877.586432
1086,2175.5615768432617,1.1201706799750468,4877.84448
1087,2177.5641021728516,1.018720200752823,4878.086144
1088,2179.5673820972443,1.247715533374922,4879.101952
1089,2181.5711517333984,1.2132915360501568,4879.2576
1090,2183.573827981949,1.0308608478802992,4879.036416
1091,2185.5765006542206,1.1811807620237351,4879.187968
1092,2187.581202030182,0.9725868667917448,3406.712832
1093,2189.584367990494,1.0012475594493115,2986.983424
1094,2191.588041782379,0.997479301745636,3144.400896
1095,2193.591331720352,0.9993723922548408,3943.170048
1096,2195.595228433609,1.0020491578290704,4064.530432
1097,2197.598794937134,0.9996037336652148,2998.870016
1098,2199.6029529571533,0.3818254364089775,3194.32704
1099,2201.606705188751,0.4283588271990018,3390.595072
1100,2203.6098589897156,1.0225439100562148,3531.5712
1101,2205.6128330230713,1.7197175885643257,4391.75168
1102,2207.6159789562225,1.0263646105919002,4550.88128
1103,2209.619469642639,1.337776558603491,5424.72192
1104,2211.624076128006,1.0363238927011853,5472.29696
1105,2213.62716960907,1.030974,5473.226752
1106,2215.6293609142303,1.1414918648310388,5476.130816
1107,2217.6331157684326,1.0471317133956386,5476.630528
1108,2219.6359434127808,1.0209242329367565,5476.282368
1109,2221.6387214660645,1.0193652065081351,5476.360192
1110,2223.641364336014,1.0793921397379913,5480.22272
1111,2225.644737482071,1.0387106117353309,5479.981056
1112,2227.647382259369,1.0881557080474111,5484.265472
1113,2229.6502282619476,1.055172932330827,5485.38368
1114,2231.653064250946,1.0250416978776529,5485.420544
1115,2233.6582148075104,1.0139708047411105,5485.457408
1116,2235.6605105400085,1.0188414481897627,5485.514752
1117,2237.664368391037,1.0545588014981273,5489.020928
1118,2239.667493581772,1.0391900249376558,5489.606656
1119,2241.6712284088135,1.164292950717405,5489.721344
1120,2243.6747946739197,1.0643955056179777,5489.39776
1121,2245.6776785850525,1.1200139737991266,5489.942528
1122,2247.6812767982483,1.1049843088418432,5491.539968
1123,2249.6850757598877,1.1605392923649906,5496.48384
1124,2251.688754796982,1.0741933708567857,5498.34752
1125,2253.6922464370728,1.0784129675810474,5504.45056
1126,2255.694423675537,1.168375939849624,5504.827392
1127,2257.6981189250946,1.0805409856519026,5504.950272
1128,2259.7013607025146,1.1790717595491549,5506.404352
1129,2261.704598903656,1.120867,5511.59808
1130,2263.7075295448303,1.0499717676452218,5513.322496
1131,2265.7109146118164,1.1187847595252969,5517.29152
1132,2267.713917016983,1.0850402492211837,5517.770752
1133,2269.716621160507,1.1497268414481898,5517.524992
1134,2271.720717191696,1.0179992495309569,5517.819904
1135,2273.7241621017456,1.0134571785268414,5517.295616
1136,2275.7265708446503,1.0783430711610489,5517.398016
1137,2277.7298424243927,1.028549313358302,5517.811712
1138,2279.73322558403,1.178805493133583,5517.324288
1139,2281.736300468445,1.2311829573934836,5517.279232
1140,2283.7404429912567,1.0889196772191183,5517.758464
1141,2285.7427752017975,1.1468342286071205,5516.865536
1142,2287.746390104294,1.0501306733167082,5517.254656
1143,2289.749410867691,1.0834651657285803,5517.307904
1144,2291.75270318985,1.247243581715717,5517.312
1145,2293.7561342716217,1.0645095477386934,5517.295616
1146,2295.759572505951,1.1489589006870706,5517.471744
1147,2297.762764930725,1.0986299311208516,5517.479936
1148,2299.7655971050262,1.0573062656641603,5517.307904
1149,2301.769693851471,1.0896748596381785,5517.156352
1150,2303.7720754146576,1.3205225928256763,5517.791232
1151,2305.775246143341,1.1202076107298815,5518.135296
1152,2307.7784321308136,1.1115422860712054,5517.88544
1153,2309.7823445796967,1.193033877038896,5518.016512
1154,2311.7854499816895,1.0952244541484717,5519.245312
1155,2313.7885591983795,1.264411742660837,5519.663104
1156,2315.7916638851166,1.2157137157107232,5519.704064
1157,2317.794707298279,1.0783357993730407,3365.179392
1158,2319.7977607250214,1.0045608505315822,2967.957504
1159,2321.8004517555237,0.9986796504369538,3116.855296
1160,2323.803864479065,1.0018033813400125,3788.906496
1161,2325.806736946106,1.0082942875078469,3514.068992
1162,2327.8115487098694,1.0089547738693467,4705.415168
1163,2329.8146760463715,0.3993437695679399,2629.926912
1164,2331.8183891773224,0.4184105065666041,2826.285056
1165,2333.8206017017365,1.0162671651090345,2959.72864
1166,2335.8242843151093,1.0445138211382117,3598.487552
1167,2337.8283245563507,1.026795,3699.22048
1168,2339.832444190979,1.729233795712484,4394.143744
1169,2341.835438489914,1.0666332288401257,4422.541312
1170,2343.839429140091,1.0802539523212045,4422.426624
1171,2345.842925310135,1.0362650031191516,4422.406144
1172,2347.846211671829,1.0181442990654206,4422.443008
1173,2349.8503086566925,1.0682401008827238,4422.721536
1174,2351.8539917469025,1.0881915987460815,4422.71744
1175,2353.856903076172,1.017732,4422.987776
1176,2355.8602113723755,1.0874670006261742,4422.598656
1177,2357.8635563850403,1.063139613225203,4424.06912
1178,2359.86718416214,1.239981898177247,4424.23296
1179,2361.869702100754,1.160078738170347,4424.548352
1180,2363.873189687729,1.1618780856423174,4424.716288
1181,2365.8748388290405,1.241831869510665,4426.36288
1182,2367.878989458084,1.2843552779512803,4426.452992
1183,2369.884060382843,1.396903,4427.030528
1184,2371.887358188629,1.2032311949685537,4426.919936
1185,2373.8898248672485,1.1176926525529265,4426.764288
1186,2375.892743587494,1.0345548226509025,4427.091968
1187,2377.8973736763,1.262433894080997,4427.821056
1188,2379.9003491401672,1.202538209331652,4427.710464
1189,2381.9033768177032,1.066719800747198,4428.30848
1190,2383.9068109989166,1.4027964779874214,4428.04224
1191,2385.910890817642,1.3351222222222223,4428.279808
1192,2387.9152648448944,1.294740062695925,4430.5408
1193,2389.917877674103,1.1293661461586508,4431.106048
1194,2391.9215269088745,1.164912929419113,4431.781888
1195,2393.9243891239166,1.3907037593984963,4431.42144
1196,2395.927134037018,1.0418591619762352,4431.572992
1197,2397.929570913315,1.2898227215980025,4431.896576
1198,2399.932099342346,1.081672,4432.879616
1199,2401.9352083206177,1.1287101123595509,4435.12832
1200,2403.938776731491,1.1061429819089208,4439.437312
1201,2405.9418439865112,1.3785923797626485,4439.359488
1202,2407.9450302124023,1.3193793878825737,4440.584192
1203,2409.948716878891,1.1088259513412353,4440.387584
1204,2411.9518620967865,1.217613,4442.525696
1205,2413.9552462100983,1.149718,4442.74688
1206,2415.9593749046326,1.1104269662921349,4443.058176
1207,2417.9623906612396,1.146178,4442.734592
1208,2419.966322183609,1.1157981308411216,4442.927104
1209,2421.969502210617,1.105840849469082,4442.648576
1210,2423.9727435112,1.1410088694565896,4444.688384
1211,2425.9762091636658,1.100394506866417,4444.807168
1212,2427.980587720871,1.3683620947630923,4444.38528
1213,2429.9835011959076,1.0296774515927545,4444.79488
1214,2431.986582517624,1.2780534332084894,4444.348416
1215,2433.9893395900726,1.375085143570537,4444.598272
1216,2435.993010997772,1.419586275733001,4445.278208
1217,2437.9963161945343,1.0910113537117905,4445.282304
1218,2440.000011920929,1.2524436681222708,4445.134848
1219,2442.002905368805,1.536353778888195,4444.868608
1220,2444.0062181949615,1.0025723922548406,2876.473344
1221,2446.0091037750244,0.9987365792759052,2996.9408
1222,2448.0130088329315,0.9992704559650218,6048.5632
1223,2450.0169072151184,0.9974832917705736,2886.08256
1224,2452.021268606186,0.38131072319202,3081.740288
1225,2454.0244619846344,0.3986468457214241,3278.0288
1226,2456.028284072876,1.023827215980025,3420.499968
1227,2458.0313773155212,1.7536560350218886,4063.031296
1228,2460.034008741379,1.0303220973782772,4211.388416
1229,2462.036956548691,1.383829213483146,4833.677312
1230,2464.040569782257,1.0294384039900248,4862.050304
1231,2466.043516397476,1.030392,4862.128128
1232,2468.0473272800446,1.0463590511860177,4862.0544
1233,2470.0503273010254,1.060375,4862.017536
1234,2472.054302930832,1.0320429731417864,4862.025728
1235,2474.0570504665375,1.14057855361596,4864.372736
1236,2476.0604050159454,1.153224703680599,4863.643648
1237,2478.0634973049164,1.1254372034956304,4864.249856
1238,2480.0665152072906,1.0324492808005004,4866.17088
1239,2482.06897687912,1.1587026217228464,4866.637824
1240,2484.072382926941,1.061849656035022,4867.702784
1241,2486.0757343769073,1.0593267623206488,4868.001792
1242,2488.079925775528,1.0340367270455966,4869.005312
1243,2490.083108186722,1.086050655021834,4870.361088
1244,2492.086240053177,1.1373119003115264,4870.59456
1245,2494.0893223285675,1.143078727386151,4870.713344
1246,2496.0925736427307,1.0697482220835932,4871.65952
1247,2498.095538377762,1.0159391141609482,4871.954432
1248,2500.0987544059753,1.0641858838226108,4871.528448
1249,2502.1025683879852,1.0832909431605249,4871.92576
1250,2504.107076406479,1.126714606741573,4871.819264
1251,2506.1101088523865,1.1913592014971928,4872.093696
1252,2508.1134090423584,1.145427215980025,4872.286208
1253,2510.1166200637817,1.2665574016239851,4872.884224
1254,2512.1199696063995,1.105753095684803,4873.678848
1255,2514.1230301856995,1.2331967560823456,4874.28096
1256,2516.126260995865,1.391185,4878.737408
1257,2518.1296520233154,1.3174409968847351,4878.790656
1258,2520.132975578308,1.1678451935081149,4879.716352
1259,2522.1368656158447,1.1454615193026152,4883.013632
1260,2524.140059709549,1.0432230287859825,4882.931712
1261,2526.1429300308228,1.0736689569019362,4883.243008
1262,2528.1460375785828,1.2354245789145353,4883.419136
1263,2530.149382829666,1.2553518102372034,4883.21024
1264,2532.1523761749268,1.1211885143570537,4883.546112
1265,2534.1554741859436,1.3114343535290442,4883.460096
1266,2536.158061504364,1.3125985037406485,4883.222528
1267,2538.161224603653,1.2194294264339152,4884.1728
1268,2540.164615869522,1.2398612601372427,4884.893696
1269,2542.1672863960266,1.346274,4885.041152
1270,2544.170728445053,1.1538696629213483,4884.496384
1271,2546.1734771728516,1.1515019338739862,4885.000192
1272,2548.1767892837524,1.2538406991260924,4885.049344
1273,2550.1805472373962,1.1713738913179264,4884.631552
1274,2552.1836512088776,1.111096,4885.25824
1275,2554.186940908432,1.1083555555555555,4884.905984
1276,2556.1907799243927,0.9224744534665834,3198.078976
1277,2558.193502187729,1.0032979387882572,2999.717888
1278,2560.1970415115356,0.998342072409488,3555.012608
1279,2562.200485944748,0.9993064334790756,3517.44
1280,2564.2038049697876,0.3498869619463506,2630.320128
1281,2566.2075719833374,0.3659917654398004,2826.092544
1282,2568.21022439003,1.021971,2900.537344
1283,2570.2139863967896,1.669440199750312,3669.225472
1284,2572.217339992523,1.0240948813982522,3752.173568
1285,2574.2205011844635,1.501579,4508.086272
1286,2576.22420668602,1.0881226932668329,4531.388416
1287,2578.227157354355,1.0436624219725343,4531.216384
1288,2580.229756116867,1.0696827930174564,4531.212288
1289,2582.232531785965,1.0917226733291692,4531.212288
1290,2584.2352845668793,1.0943820112429732,4531.765248
1291,2586.2380270957947,1.0600774515927545,4531.470336
1292,2588.241147518158,1.154090693316677,4531.3024
1293,2590.2448694705963,1.0231900249376558,4532.133888
1294,2592.248103618622,1.0660132252027448,4531.724288
1295,2594.251386165619,1.074166936993138,4531.28192
1296,2596.2542412281036,1.0802818238600875,4531.687424
1297,2598.2579429149628,1.1728739076154806,4531.531776
1298,2600.260762453079,1.0647835308796008,4532.113408
1299,2602.2638940811157,1.028533831775701,4531.9168
1300,2604.2676799297333,1.0185338327091136,4532.137984
1301,2606.2706356048584,1.0433487211478478,4531.679232
1302,2608.2736024856567,1.1898540237055522,4533.47328
1303,2610.2768087387085,1.1572558603491272,4537.073664
1304,2612.2793848514557,1.2157095446038677,4536.717312
1305,2614.2828381061554,1.0688979387882571,4536.803328
1306,2616.286519765854,1.146738288569644,4536.827904
1307,2618.289606809616,1.1285386633354153,4537.18016
1308,2620.29305100441,1.0969258426966293,4537.42592
1309,2622.2961246967316,1.0665761696818463,4536.836096
1310,2624.2994542121887,1.327648658764816,4537.274368
1311,2626.3024311065674,1.1349193508114856,4536.926208
1312,2628.305333852768,1.256369077306733,4537.212928
1313,2630.309072971344,1.0358976918278229,4537.339904
1314,2632.3122687339783,1.152549968808484,4536.7296
1315,2634.3187260627747,1.1041479075577765,4537.290752
1316,2636.321865081787,1.0747905118601748,4537.253888
1317,2638.3251953125,1.2969693941286695,4537.05728
1318,2640.3286125659943,1.2997805486284288,4537.536512
1319,2642.3324568271637,1.081905,4537.536512
1320,2644.335678100586,1.023066583385384,4537.07776
1321,2646.3389081954956,1.3635563318777293,4536.598528
1322,2648.3424220085144,1.2769158551810238,4537.430016
1323,2650.346072435379,1.114737,4537.52832
1324,2652.3490986824036,1.1430112359550562,4537.368576
1325,2654.35205078125,1.0323685393258426,4537.1392
1326,2656.3556866645813,1.194591,4536.840192
1327,2658.3594126701355,1.0365571517801375,4536.803328
1328,2660.3631365299225,1.2660916145181478,4536.823808
1329,2662.3664932250977,1.1173948845913912,4537.044992
1330,2664.370061159134,1.0779232979387885,4536.819712
1331,2666.3730568885803,0.9987465667915106,3230.265344
1332,2668.377117395401,0.9987076154806492,3025.7152
1333,2670.381128311157,0.9973955112219453,5314.613248
1334,2672.3853464126587,0.999973,3517.001728
1335,2674.3880372047424,0.3704723643169058,3107.38944
1336,2676.392380475998,0.3866832917705736,3303.665664
1337,2678.396173477173,1.0184494690818238,3432.095744
1338,2680.3985958099365,1.458702,4137.160704
1339,2682.402146100998,1.0272039925140362,4285.198336
1340,2684.4053843021393,1.5735894934333958,4982.636544
1341,2686.4089283943176,1.1490606741573033,4983.406592
1342,2688.4124109745026,1.0188712054965647,4983.353344
1343,2690.4162690639496,1.0927131086142323,4983.308288
1344,2692.4195573329926,1.021357,4983.332864
1345,2694.4228506088257,1.0377773891317927,4983.9104
1346,2696.425629377365,1.0793837702871412,4983.758848
1347,2698.4289553165436,1.0912119925046846,4983.918592
1348,2700.432058572769,1.025122298563398,4984.446976
1349,2702.4351222515106,1.0207081148564294,4983.795712
1350,2704.4381337165833,1.1189779164067373,4983.877632
1351,2706.4407584667206,1.1084329177057357,4983.72608
1352,2708.443939447403,1.0691485642946317,4984.414208
1353,2710.4469470977783,1.046499,4984.147968
1354,2712.450087070465,1.1700577139287944,4984.36096
1355,2714.4528098106384,1.055366188396756,4984.643584
1356,2716.4560697078705,1.1581544603867748,4984.025088
1357,2718.4593272209167,1.1589636477201748,4985.962496
1358,2720.462592124939,1.055702,4989.120512
1359,2722.4661536216736,1.133011339563863,4988.981248
1360,2724.468640565872,1.016639600249844,4988.80512
1361,2726.472449541092,1.0907556112852663,4989.267968
1362,2728.4761097431183,1.041294763092269,4989.100032
1363,2730.478758573532,1.1620287320424734,4988.53888
1364,2732.481871366501,1.0859885143570538,4989.407232
1365,2734.485137462616,1.1133952559300877,4988.88704
1366,2736.4888122081757,1.0739102244389027,4988.985344
1367,2738.49241065979,1.09415,4989.259776
1368,2740.4955365657806,1.068323892701185,4988.928
1369,2742.498824596405,1.078642545227698,4989.448192
1370,2744.5016956329346,1.237671366188397,4988.862464
1371,2746.5047783851624,1.1735112219451371,4989.100032
1372,2748.508826971054,1.090367,4989.325312
1373,2750.512327194214,1.0577626949469745,4988.903424
1374,2752.5158298015594,1.266985268414482,4988.583936
1375,2754.5194177627563,1.0904445835942391,4989.038592
1376,2756.5223536491394,1.060527170518426,4989.227008
1377,2758.525854587555,1.0186936835522202,4989.370368
1378,2760.528767347336,1.1620866958151157,4988.674048
1379,2762.5321912765503,1.2696579275905118,4989.19424
1380,2764.5370280742645,1.2076861961274203,4989.231104
1381,2766.5396049022675,1.237662842892768,4989.27616
1382,2768.542667865753,1.2228691203992514,4989.41952
1383,2770.5454416275024,1.0344633811603243,4989.231104
1384,2772.5486450195312,1.0996886945658964,4988.977152
1385,2774.5517416000366,1.4073853841349158,4989.390848
1386,2776.5544900894165,1.23892933083177,4988.956672
1387,2778.5577993392944,1.09558152309613,4988.956672
1388,2780.561663389206,1.034225046728972,3067.45344
1389,2782.5642642974854,0.9968727725856698,2955.44832
1390,2784.5668387413025,0.9993623985009368,3089.79712
1391,2786.570863008499,1.00396,6191.755264
1392,2788.575337409973,1.0026926342072409,3505.176576
1393,2790.578723192215,0.3672564647095565,2668.662784
1394,2792.582750082016,0.3822164588528678,2864.791552
1395,2794.5859456062317,1.0212271990018715,2977.185792
1396,2796.5884716510773,1.8390464240903388,3719.200768
1397,2798.5921301841736,1.023310861423221,3866.853376
1398,2800.595278739929,1.681290193628982,4633.64096
1399,2802.5986795425415,1.07257855361596,4634.259456
1400,2804.602033853531,1.0765091817613992,4635.48416
1401,2806.605126142502,1.0193942714819426,4635.549696
1402,2808.608072280884,1.1457901188242652,4639.277056
1403,2810.6108977794647,1.097659962523423,4640.043008
1404,2812.614151239395,1.0911230480949408,4640.497664
1405,2814.617413520813,1.143119650655022,4640.415744
1406,2816.6200585365295,1.200124843945069,4640.6656
1407,2818.623289346695,1.2340167395377888,4641.11616
1408,2820.627325296402,1.1618348532167395,4641.542144
1409,2822.6310760974884,1.1262113537117904,4640.923648
1410,2824.6342499256134,1.1373192283758555,4643.602432
1411,2826.637250185013,1.2503391521197007,4643.606528
1412,2828.6408548355103,1.170449469081824,4643.221504
1413,2830.643790960312,1.263727170518426,4644.466688
1414,2832.646781682968,1.236774,4644.503552
1415,2834.649775981903,1.2080139912554653,4644.16768
1416,2836.652636051178,1.4079870404984425,4645.502976
1417,2838.6562259197235,1.223827108057464,4646.055936
1418,2840.659688472748,1.2740551466001249,4646.387712
1419,2842.663241624832,1.3899312929419112,4649.3696
1420,2844.6668565273285,1.4371650872817956,4650.47552
1421,2846.669953584671,1.2622604361370715,4651.073536
1422,2848.6732506752014,1.4938570180910793,4650.848256
1423,2850.676166534424,1.4054525921299188,4651.876352
1424,2852.6795511245728,1.2359695190505933,4651.368448
1425,2854.6825017929077,1.511339,4651.618304
1426,2856.685409784317,1.2396632104934415,4651.323392
1427,2858.688766002655,1.451178041172801,4651.58144
1428,2860.691924095154,1.369387265917603,4651.470848
1429,2862.695042848587,1.462232104934416,4652.040192
1430,2864.6981344223022,1.6518447910168437,4651.937792
1431,2866.7008850574493,1.369163,4651.565056
1432,2868.704445362091,1.0497357454772305,4652.326912
1433,2870.7077929973602,1.3521508114856429,4652.371968
1434,2872.7113049030304,0.9278741573033708,2864.963584
1435,2874.714121580124,1.0020321896444166,2914.963456
1436,2876.717617034912,1.0022647535870244,2761.744384
1437,2878.7221858501434,0.3922241594022416,2958.47936
1438,2880.7257239818573,0.4196850904553961,3076.284416
1439,2882.7286977767944,1.2290581613508442,3264.18432
1440,2884.7331326007843,1.675208,3982.31552
1441,2886.735947370529,1.720531,4600.2176
1442,2888.7395095825195,1.3989066833229231,4833.558528
1443,2890.7425439357758,1.1720224859462836,4834.246656
1444,2892.7459003925323,1.095978027465668,4835.966976
1445,2894.7490158081055,1.0776259675405744,4836.302848
1446,2896.751965522766,1.1293591505309182,4840.984576
1447,2898.755517721176,1.060180548628429,4841.095168
1448,2900.7586991786957,1.2049977528089888,4841.213952
1449,2902.7618300914764,1.2339431421446383,4840.77568
1450,2904.765061378479,1.1608957605985035,4843.06944
1451,2906.768385887146,1.2936703680598878,4842.995712
1452,2908.7716710567474,1.049478,4842.7008
1453,2910.774915456772,1.1229015595757954,4842.770432
1454,2912.7776958942413,1.222320099875156,4846.682112
1455,2914.7805676460266,1.1414445971267957,4846.702592
1456,2916.783886194229,1.119031421446384,4846.071808
1457,2918.7873315811157,1.1543011235955056,4849.647616
1458,2920.791235923767,1.2063491588785047,4850.159616
1459,2922.794595003128,1.1464449438202249,4852.785152
1460,2924.797399997711,1.3079495945102932,4853.047296
1461,2926.801268339157,1.2505376558603492,4852.985856
1462,2928.8046503067017,1.1670198378041172,4853.547008
1463,2930.8092608451843,1.4137466334164588,4853.608448
1464,2932.8126549720764,1.322907,4853.620736
1465,2934.815291404724,1.7446811485642946,4855.832576
1466,2936.818430185318,1.188951,4856.070144
1467,2938.8209731578827,1.31654531835206,4856.75008
1468,2940.8252425193787,1.4456887780548628,4856.09472
1469,2942.8283495903015,1.2260561447286338,4856.250368
1470,2944.8311145305634,1.5103230961298375,4856.32
1471,2946.8349821567535,1.4292057320872271,4855.873536
1472,2948.838226079941,1.329046,4856.369152
1473,2950.8421864509583,1.5026173208722742,4855.988224
1474,2952.8450903892517,1.5383511221945136,4856.848384
1475,2954.848205804825,1.616354,4857.270272
1476,2956.8512377738953,1.1763028107432854,4857.647104
1477,2958.8544549942017,1.3723657285803628,4860.997632
1478,2960.857558965683,1.365492567145534,4862.849024
1479,2962.8605086803436,0.9968259190031152,2975.203328
1480,2964.863903284073,0.9993623985009368,3021.172736
1481,2966.867576122284,0.996417239225484,2518.982656
1482,2968.870468378067,0.3960054965646471,2715.529216
1483,2970.8743817806244,0.4237424828446662,2885.701632
1484,2972.876868247986,1.0563028642590286,3017.928704
1485,2974.879511117935,1.7612165206508137,3703.816192
1486,2976.8832342624664,1.0295042394014962,3844.415488
1487,2978.886877298355,1.2959139462163851,4499.406848
1488,2980.8909356594086,1.0256739076154806,4511.531008
1489,2982.893975496292,1.023735,4511.952896
1490,2984.897383451462,1.0332887780548627,4511.911936
1491,2986.900293111801,1.033489,4512.034816
1492,2988.904101371765,1.0233631940112289,4511.875072
1493,2990.9074778556824,1.0243527795128045,4511.88736
1494,2992.910625219345,1.0500232064878352,4513.599488
1495,2994.9134225845337,1.0549429819089209,4512.874496
1496,2996.916434288025,1.027158052434457,4514.742272
1497,2998.919357061386,1.023143,4515.438592
1498,3000.9225282669067,1.1114003747657717,4516.302848
1499,3002.9257514476776,1.1040279650436955,4516.265984
1500,3004.9287090301514,1.049823720349563,4518.97344
1501,3006.9323177337646,1.0461083645443197,4521.537536
1502,3008.93537569046,1.0256439725171769,4522.55744
1503,3010.938491344452,1.0445711430356028,4523.020288
1504,3012.9418087005615,1.0239172069825435,4525.42464
1505,3014.9448323249817,1.035384653774173,4525.531136
1506,3016.948371887207,1.0460497811131957,4525.846528
1507,3018.951644182205,1.104167895065584,4528.447488
1508,3020.955053806305,1.089684,4528.603136
1509,3022.9589936733246,1.0850701688555346,4529.938432
1510,3024.962012052536,1.2977677902621725,4530.307072
1511,3026.9654788970947,1.0764893882646691,4529.815552
1512,3028.9691874980927,1.1311630922693268,4529.80736
1513,3030.972277402878,1.0169665835411472,4530.036736
1514,3032.9759311676025,1.1140488778054862,4530.950144
1515,3034.9790341854095,1.0459925093632958,4532.06016
1516,3036.9819083213806,1.0747815230961295,4532.666368
1517,3038.9854028224945,1.0728569288389511,4533.948416
1518,3040.988998413086,1.1011451371571073,4533.764096
1519,3042.991861343384,1.0828132417239225,4533.768192
1520,3044.9948391914368,1.0304479400749065,4534.33344
1521,3046.9981141090393,1.1457836556456644,4537.974784
1522,3049.001578092575,1.0846115887850467,4537.622528
1523,3051.004307746887,1.0186496560350218,4537.696256
1524,3053.007506608963,1.1693973799126638,4537.720832
1525,3055.01114821434,1.0734201124297311,4537.974784
1526,3057.0147318840027,1.0766812967581048,4538.1632
1527,3059.018002510071,1.0333891317926296,4539.092992
1528,3061.0207753181458,1.079833520249221,4543.32416
1529,3063.023808002472,1.1133972534332084,4543.635456
1530,3065.026895046234,1.0455990024937656,4543.184896
1531,3067.029969215393,1.0204472204871955,4543.1808
1532,3069.0334401130676,1.0556540809968846,4543.0784
1533,3071.0364665985107,1.0793384134915678,4543.3856
1534,3073.0394225120544,1.0902966936993137,4544.577536
1535,3075.042567014694,1.060832,4544.04096
1536,3077.0457587242126,1.0910312109862672,4544.024576
1537,3079.0487678050995,1.079753462258266,4544.458752
1538,3081.0518987178802,1.073368578553616,4543.87712
1539,3083.055552005768,1.032470939639079,2634.600448
1540,3085.058822154999,1.0021230193387398,3513.593856
1541,3087.0615379810333,1.0027385767790262,3242.672128
1542,3089.0654237270355,0.9987445692883896,3752.16128
1543,3091.0689101219177,0.9987106117353308,3676.033024
1544,3093.072615146637,0.9993594003747658,3703.074816
1545,3095.0763068199158,0.3642260761072988,3315.515392
1546,3097.079230070114,0.3833047381546134,3511.914496
1547,3099.0833325386047,1.0180644194756554,3607.035904
1548,3101.0876693725586,1.3767690773067331,4307.800064
1549,3103.090891599655,1.025467166042447,4384.432128
1550,3105.0944414138794,1.5425158551810236,5127.729152
1551,3107.0986592769623,1.051865336658354,5147.189248
1552,3109.102205991745,1.0197373283395754,5146.84928
1553,3111.1053948402405,1.0969889096573209,5147.127808
1554,3113.108374595642,1.0508891942535914,5147.160576
1555,3115.1115097999573,1.1241478152309612,5148.20096
1556,3117.114366531372,1.150305118601748,5149.96224
1557,3119.117550134659,1.2618214463840398,5150.732288
1558,3121.1204028129578,1.108361821584529,5151.244288
1559,3123.1238026618958,1.0912229712858927,5152.48128
1560,3125.1270186901093,1.254785,5153.9968
1561,3127.130240917206,1.146077701436602,5153.44384
1562,3129.133698940277,1.3061223470661674,5153.488896
1563,3131.1370429992676,1.1620467207995002,5153.124352
1564,3133.140512943268,1.2603365792759051,5153.378304
1565,3135.1437091827393,1.1452284644194757,5154.062336
1566,3137.1469473838806,1.2460712054965646,5153.951744
1567,3139.149999856949,1.1628129675810477,5154.054144
1568,3141.1533513069153,1.181068167604753,5153.81248
1569,3143.156145334244,1.103607,5157.158912
1570,3145.1586451530457,1.1005877346683357,5159.395328
1571,3147.1619448661804,1.4410563591022445,5159.64928
1572,3149.1650953292847,1.189414847161572,5161.889792
1573,3151.168215036392,1.4444104868913858,5162.094592
1574,3153.1714146137238,1.177362703379224,5166.391296
1575,3155.17525100708,1.2114157303370787,5166.157824
1576,3157.1783244609833,1.1524806995627732,5167.382528
1577,3159.1816630363464,1.0910552713661883,5170.110464
1578,3161.1846919059753,1.1608304809494066,5170.679808
1579,3163.1878995895386,1.150197,5171.134464
1580,3165.190824985504,1.3324204744069912,5172.801536
1581,3167.1951174736023,1.207996007485964,3146.366976
1582,3169.1989521980286,1.0026706616729089,2794.51648
1583,3171.2025825977325,1.002661672908864,3191.345152
1584,3173.206019639969,0.3525892634207241,2709.651456
1585,3175.2088339328766,0.3651186017478152,2905.501696
1586,3177.212750196457,1.0151795638629284,2983.145472
1587,3179.216091156006,1.4694617592014971,3819.99104
1588,3181.2193145751953,1.024482,3838.615552
1589,3183.2228021621704,2.0149696439725173,4685.651968
1590,3185.226490020752,1.0507508421709295,4696.22784
1591,3187.229497909546,1.0273335825545171,4696.12544
1592,3189.233526468277,1.0691772925764191,4696.154112
1593,3191.236549139023,1.03728109794136,4696.879104
1594,3193.2401072978973,1.0349113607990013,4696.363008
1595,3195.243188381195,1.117803627267042,4696.997888
1596,3197.247133731842,1.027377,4697.124864
1597,3199.250631093979,1.0422268247036806,4696.576
1598,3201.2535314559937,1.0345296758104738,4697.317376
1599,3203.2567257881165,1.0946565190268247,4697.255936
1600,3205.2598910331726,1.0548232064878351,4697.726976
1601,3207.262951374054,1.0544449438202248,4698.27584
1602,3209.2662811279297,1.077181,4699.250688
1603,3211.2696788311005,1.035711041796631,4699.635712
1604,3213.272769212723,1.042103056768559,4701.241344
1605,3215.2756645679474,1.0757913696060035,4701.12256
1606,3217.2789034843445,1.0706984404242046,4701.462528
1607,3219.282247543335,1.0651096129837705,4704.01024
1608,3221.2851951122284,1.096480099812851,4703.711232
1609,3223.288660287857,1.1640813474734872,4703.891456
1610,3225.2917988300323,1.2218263585259213,4703.965184
1611,3227.294752597809,1.0182252184769038,4703.895552
1612,3229.2983169555664,1.0933373358348968,4703.916032
1613,3231.30113697052,1.033248219862586,4703.72352
1614,3233.304187774658,1.019293765586035,4704.382976
1615,3235.3078956604004,1.1164488778054862,4704.50176
1616,3237.3108491897583,1.0628771054273238,4703.854592
1617,3239.3142833709717,1.0484494382022471,4704.075776
1618,3241.317274093628,1.1243395755305867,4703.592448
1619,3243.320471048355,1.038898442367601,4703.903744
1620,3245.3236145973206,1.068718,4704.464896
1621,3247.32679605484,1.08832,4704.29696
1622,3249.330343723297,1.2266976279650437,4704.44032
1623,3251.3333201408386,1.2952927680798003,4704.608256
1624,3253.3368847370148,1.0284428927680798,4704.116736
1625,3255.3400859832764,1.0316314606741572,4704.612352
1626,3257.3432998657227,1.0272779512804495,4704.39936
1627,3259.346544981003,1.0235305867665418,4704.82944
1628,3261.350494146347,0.9517201748906932,3245.981696
1629,3263.3535063266754,1.0027086142322097,2981.343232
1630,3265.356250524521,0.9980177167810356,3118.55104
1631,3267.36062335968,0.9978929507174048,3433.140224
1632,3269.36506152153,0.9976438902743142,3105.247232
1633,3271.369768857956,0.3936478802992518,3301.76512
1634,3273.3723657131195,0.4139595505617977,3392.98304
1635,3275.3760397434235,1.6473728240450844,3653.230592
1636,3277.3791983127594,1.3028207370393503,4267.76576
1637,3279.3825204372406,1.0787575530586766,4401.012736
1638,3281.385555744171,1.4009966228893058,5122.740224
1639,3283.3886744976044,1.048511680199875,5123.6864
1640,3285.391616344452,1.0241288389513108,5123.66592
1641,3287.3942952156067,1.0563895131086145,5124.861952
1642,3289.397409915924,1.057914606741573,5126.086656
1643,3291.4003002643585,1.0390773067331671,5126.221824
1644,3293.40300989151,1.0672109862671662,5126.578176
1645,3295.406831264496,1.05393986275733,5126.332416
1646,3297.4096059799194,1.1297898813241725,5127.5776
1647,3299.4131042957306,1.069694881398252,5127.696384
1648,3301.4160289764404,1.1661601499063086,5128.257536
1649,3303.419049978256,1.059922645040549,5128.630272
1650,3305.423131465912,1.0330117353308363,5128.368128
1651,3307.4267568588257,1.0967950062421972,5128.769536
1652,3309.4302031993866,1.029171,5129.05216
1653,3311.433840274811,1.051527,5129.838592
1654,3313.4370410442352,1.098196,5131.931648
1655,3315.440297603607,1.151140074906367,5132.607488
1656,3317.443422794342,1.0341243445692885,5134.25408
1657,3319.4474380016327,1.1068282323547782,5134.155776
1658,3321.4507579803467,1.043286783042394,5133.877248
1659,3323.454811811447,1.1375730168644598,5133.549568
1660,3325.4584953784943,1.0547463505926389,5133.877248
1661,3327.461574792862,1.0399880074953154,5134.06976
1662,3329.4648389816284,1.022733,5134.409728
1663,3331.467852115631,1.0432529008109794,5133.955072
1664,3333.470849275589,1.1049278401997502,5134.094336
1665,3335.4752883911133,1.0428122423485322,5133.877248
1666,3337.4782559871674,1.2042563397876327,5134.491648
1667,3339.4818148612976,1.1162150966936992,5134.811136
1668,3341.484844684601,1.1204806995627732,5134.761984
1669,3343.4886088371277,1.1702224438902744,5134.163968
1670,3345.492587327957,1.1086832189644418,5134.221312
1671,3347.4962689876556,1.1842816479400748,5133.983744
1672,3349.5003032684326,0.9605676452217364,3175.968768
1673,3351.5038113594055,0.9993524047470332,3008.315392
1674,3353.507232904434,1.002084092326887,3678.072832
1675,3355.5104455947876,0.8366641697877653,2660.642816
1676,3357.5143926143646,0.3858486891385768,2856.906752
1677,3359.5179286003113,0.5592662928348909,2948.243456
1678,3361.5210616588593,1.803332751091703,3826.548736
1679,3363.525099515915,1.709190755777639,3871.494144
1680,3365.5294890403748,1.497554,4127.731712
1681,3367.532817363739,1.7504717757009345,4747.399168
1682,3369.5359451770782,1.0397593008739077,4748.259328
1683,3371.539351940155,1.0248449438202247,4748.6976
1684,3373.5434114933014,1.0263191011235957,4749.221888
1685,3375.5476167201996,1.0498377028714108,4748.693504
1686,3377.5505623817444,1.1359180512179887,4748.976128
1687,3379.5540115833282,1.0615350811485642,4749.324288
1688,3381.5569541454315,1.074938816199377,4749.713408
1689,3383.5598061084747,1.10697,4749.303808
1690,3385.563182115555,1.1504867289719627,4752.715776
1691,3387.566654920578,1.083307797878977,4752.822272
1692,3389.570380926132,1.1411245942571786,4753.145856
1693,3391.573811531067,1.091169077306733,4753.801216
1694,3393.5774307250977,1.1282871028037382,4754.358272
1695,3395.580619096756,1.2512639600249844,4754.35008
1696,3397.5840499401093,1.2879910056214865,4757.991424
1697,3399.5871040821075,1.0676334581772784,4758.900736
1698,3401.590494155884,1.1672669163545568,4765.34784
1699,3403.593756914139,1.3154027465667917,4765.618176
1700,3405.5967559814453,1.247951,4768.116736
1701,3407.600405931473,1.2838677479725515,4767.997952
1702,3409.604082107544,1.301730836454432,4769.939456
1703,3411.6070291996,1.1693932584269664,4771.815424
1704,3413.610590696335,1.220837023139462,4772.032512
1705,3415.6145520210266,1.0889514053716427,4771.733504
1706,3417.6178619861603,1.2103385384134917,4771.815424
1707,3419.6211428642273,1.2355201995012468,4771.766272
1708,3421.6242876052856,1.1579447154471545,4771.659776
1709,3423.627801179886,1.0956037523452158,4775.05536
1710,3425.6311585903168,1.2027375780274656,4774.801408
1711,3427.633955001831,1.108417,4775.366656
1712,3429.6372785568237,1.2636674157303371,4775.051264
1713,3431.640198945999,1.152418,4775.079936
1714,3433.6434512138367,0.95885,2974.24896
1715,3435.6465413570404,1.0021180286961946,2760.82688
1716,3437.650144815445,1.0020511540860886,3160.752128
1717,3439.654462337494,0.3649088639200998,2963.034112
1718,3441.658660173416,0.3804134831460674,3159.629824
1719,3443.6618824005127,1.0228554307116104,3252.854784
1720,3445.664761543274,1.4240219725343322,3996.454912
1721,3447.6684217453003,1.027592,4044.394496
1722,3449.6717343330383,2.1285286608260328,4899.872768
1723,3451.675584077835,1.451037,4924.997632
1724,3453.6786754131317,1.142601873828857,4925.054976
1725,3455.6823790073395,1.1007381160324392,4927.000576
1726,3457.6855335235596,1.07374463840399,4926.803968
1727,3459.688364982605,1.0226355583281348,4927.36512
1728,3461.691397190094,1.143372607879925,4927.557632
1729,3463.69473528862,1.1037684341859015,4927.889408
1730,3465.6979370117188,1.1253449781659388,4928.229376
1731,3467.701337337494,1.162335162094763,4929.29024
1732,3469.7044711112976,1.1651645443196006,4931.239936
1733,3471.7076468467712,1.2364442223610244,4932.11648
1734,3473.710438013077,1.2441128589263422,4933.09952
1735,3475.7137665748596,1.1562756554307116,4933.165056
1736,3477.7170672416687,1.1921768894440974,4933.271552
1737,3479.720201730728,1.121470324189526,4937.494528
1738,3481.724685192108,1.2122869619463503,4936.818688
1739,3483.72789978981,1.263980024968789,4937.494528
1740,3485.7312178611755,1.3180154806491886,4941.422592
1741,3487.734492778778,1.4310062421972534,4941.443072
1742,3489.736557006836,1.4069266583229036,4942.1312
1743,3491.7401933670044,1.1173110417966312,4944.973824
1744,3493.744364976883,1.183167,4945.076224
1745,3495.7473170757294,1.1853625935162095,4947.92704
1746,3497.751246213913,1.15859,4947.443712
1747,3499.75493144989,1.1830684177611006,4947.08736
1748,3501.7579979896545,1.186798,4947.439616
1749,3503.762240409851,1.168753058676654,4951.10144
1750,3505.7658383846283,1.1631151061173532,4951.4496
1751,3507.7694470882416,1.208046970643348,4951.113728
1752,3509.772417783737,1.242411,4951.109632
1753,3511.77520775795,0.990081,2806.525952
1754,3513.778641939163,1.0021140361821586,3281.670144
1755,3515.7821831703186,0.8230206724782068,2673.700864
1756,3517.7865884304047,0.3880934415990006,2869.936128
1757,3519.789788246155,0.5832289637952559,2961.113088
1758,3521.792984008789,1.9182509068167608,3796.709376
1759,3523.7958648204803,0.9581323345817728,3821.191168
1760,3525.7994689941406,2.072467460815047,4657.020928
1761,3527.8034982681274,1.0264938826466916,4666.916864
1762,3529.8067116737366,1.0279745159275453,4667.31008
1763,3531.8106853961945,1.036200374765771,4667.170816
1764,3533.8136262893677,1.0224379288833438,4667.727872
1765,3535.817304134369,1.0212641297567062,4666.94144
1766,3537.821806907654,1.020372336448598,4666.96192
1767,3539.8254420757294,1.0241726762320649,4667.830272
1768,3541.828468322754,1.0410823235477826,4667.539456
1769,3543.832350254059,1.0438104738154614,4667.813888
1770,3545.8356449604034,1.046376014990631,4667.936768
1771,3547.8388574123383,1.050901,4669.616128
1772,3549.8430376052856,1.0604157205240174,4670.849024
1773,3551.846637248993,1.0475561097256858,4670.447616
1774,3553.849714279175,1.038092,4673.531904
1775,3555.8527760505676,1.0528,4674.048
1776,3557.8567929267883,1.0589664379288837,4673.871872
1777,3559.8596522808075,1.039109669369931,4674.461696
1778,3561.863817214966,1.0156883895131086,4674.142208
1779,3563.8669016361237,1.0168484697064335,4674.23232
1780,3565.8699560165405,1.0206572676232064,4674.527232
1781,3567.873179912567,1.0149346633416458,4674.256896
1782,3569.876719713211,1.041598999374609,4674.605056
1783,3571.879398584366,1.0163655430711611,4674.813952
1784,3573.8831884860992,1.019248938826467,4674.285568
1785,3575.8865852355957,1.074167290886392,4674.338816
1786,3577.8922300338745,1.036651186017478,4674.297856
1787,3579.895439863205,1.0422465958775766,4674.256896
1788,3581.8993570804596,0.9447665209244224,3253.129216
1789,3583.901978492737,1.0020731129132876,2960.9984
1790,3585.9062201976776,1.0020671241422334,3508.08064
1791,3587.9101066589355,1.0014613466334163,3362.045952
1792,3589.913914680481,0.369852,3163.303936
1793,3591.9178376197815,0.3870641697877653,3359.76448
1794,3593.9208352565765,1.0187381546134664,3471.327232
1795,3595.924025774002,1.510896379525593,4215.779328
1796,3597.9265835285187,1.0555615480649188,4357.435392
1797,3599.930996656418,1.3242843222985634,5111.427072
1798,3601.9346573352814,1.1430435977514053,5111.693312
1799,3603.9378669261932,1.0982122347066168,5111.41888
1800,3605.9417757987976,1.022261433021807,5111.197696
1801,3607.9454963207245,1.0432069956277326,5113.577472
1802,3609.949198484421,1.0310316052467208,5113.483264
1803,3611.9520993232727,1.032645193508115,5114.55232
1804,3613.955271244049,1.029522,5116.100608
1805,3615.9578857421875,1.023926230529595,5115.953152
1806,3617.961064338684,1.036386741713571,5116.719104
1807,3619.964468717575,1.024961,5117.448192
1808,3621.9672269821167,1.0297856160100065,5117.607936
1809,3623.9717993736267,1.0383551122194514,5119.565824
1810,3625.975570201874,1.0206762320648783,5123.1744
1811,3627.979747772217,1.0488838951310862,5122.70336
1812,3629.9833929538727,1.0195004366812228,5123.305472
1813,3631.987082004547,1.0242402492211835,5124.755456
1814,3633.990476846695,1.0679126637554586,5124.308992
1815,3635.9944710731506,1.0527220487195503,5124.46464
1816,3637.999217748642,1.0979040498442367,5124.132864
1817,3640.002815723419,1.136618,5124.481024
1818,3642.0055751800537,1.037660386774797,5124.005888
1819,3644.0094265937805,1.0361961322520274,5124.493312
1820,3646.0128700733185,1.1183391141609482,5124.575232
1821,3648.016793489456,0.975414731585518,3039.830016
1822,3650.020592212677,0.9987275905118602,2997.846016
1823,3652.024668931961,0.9993084322298564,3416.702976
1824,3654.0276803970337,0.367086,2767.691776
1825,3656.031642436981,0.3808739076154806,2964.074496
1826,3658.0353157520294,1.0170118380062303,3057.586176
1827,3660.038681268692,1.68991480324797,3810.025472
1828,3662.042498588562,1.0295615720524018,3955.908608
1829,3664.044632911682,1.8487053549190533,4694.843392
1830,3666.048246860504,1.0212936914428483,4694.511616
1831,3668.0517184734344,1.057177264209869,4695.011328
1832,3670.054702281952,1.1325596009975063,4697.27232
1833,3672.0574786663055,1.0754184538653366,4699.287552
1834,3674.060506105423,1.1069185277604492,4699.287552
1835,3676.0638234615326,1.090770268582136,4699.521024
1836,3678.0671429634094,1.1055600249843849,4699.762688
1837,3680.0713818073273,1.0280209476309228,4701.732864
1838,3682.074852705002,1.072281,4704.342016
1839,3684.077667236328,1.1061742056074766,4704.559104
1840,3686.0808193683624,1.051674406991261,4705.030144
1841,3688.084170818329,1.030736,4708.749312
1842,3690.088015794754,1.0383430356027483,4709.134336
1843,3692.091411590576,1.1246800749531545,4709.257216
1844,3694.0955123901367,1.1519033021806853,4709.056512
1845,3696.098653316498,0.9534551810237204,2828.55424
1846,3698.1020193099976,1.0026097378277157,2957.160448
1847,3700.105849981308,0.3756528678304239,2898.419712
1848,3702.109790086746,0.3953367436057392,3094.716416
1849,3704.1139523983,1.021256144728634,3202.82624
1850,3706.116988658905,1.7009821138211385,3986.264064
1851,3708.1209573745728,1.0262601747815232,4132.163584
1852,3710.124234199524,1.726795752654591,4868.222976
1853,3712.127558708191,1.0319990006246096,4869.7344
1854,3714.13068652153,1.1051056910569106,4869.525504
1855,3716.13370347023,1.041207735495945,4873.805824
1856,3718.1372277736664,1.0602433479075577,4873.781248
1857,3720.1403069496155,1.0218813241723923,4876.337152
1858,3722.1438448429108,1.021721847690387,4876.32896
1859,3724.147290468216,1.0222043668122271,4876.9024
1860,3726.150104045868,1.0230995627732666,4876.771328
1861,3728.1535761356354,1.0692291952588897,4877.123584
1862,3730.1570839881897,1.0294683291770574,4877.811712
1863,3732.161125898361,1.0314047440699126,4880.625664
1864,3734.164246559143,1.0389266708307308,4882.845696
1865,3736.16832780838,1.083787265917603,4882.542592
1866,3738.1719880104065,1.034428,4887.130112
1867,3740.1753680706024,1.0950747348721148,4887.883776
1868,3742.1788165569305,1.1941756402248596,4887.990272
1869,3744.182288169861,1.070665667915106,4887.609344
1870,3746.185138463974,1.1093476577139287,4888.838144
1871,3748.1882128715515,1.0383550561797752,4889.235456
1872,3750.1915113925934,1.055384,4889.563136
1873,3752.1949121952057,1.0735610486891385,2982.711296
1874,3754.1976799964905,1.0014982543640898,2854.58432
1875,3756.2015697956085,0.9984759051186016,3160.674304
1876,3758.2050330638885,0.3497679750778816,2732.01152
1877,3760.209238052368,0.370040174672489,2928.0256
1878,3762.212826728821,1.0195890274314214,3008.987136
1879,3764.216139793396,2.022516,3802.988544
1880,3766.2190420627594,1.0231750312109862,3902.73024
1881,3768.2218420505524,1.482967,4686.249984
1882,3770.225473165512,1.057125296689569,4706.34496
1883,3772.2283837795258,1.0197816364772017,4706.59072
1884,3774.231301307678,1.030815221459763,4707.10272
1885,3776.235746860504,1.021877,4707.00032
1886,3778.2386302948,1.0741466583385384,4707.201024
1887,3780.241900205612,1.0788209476309227,4707.336192
1888,3782.245805978775,1.0608009993753904,4707.897344
1889,3784.249069929123,1.0914234413965087,4708.552704
1890,3786.252760410309,1.039694572676232,4709.982208
1891,3788.256175518036,1.0227181988742964,4710.100992
1892,3790.25936627388,1.0390046221111806,4709.675008
1893,3792.263384103775,1.0250673341677097,4710.428672
1894,3794.2654337882996,1.033161097256858,4709.924864
1895,3796.2692885398865,1.0367580524344568,4711.346176
1896,3798.273315191269,1.0214621722846442,4711.698432
1897,3800.276165008545,1.062845,4713.488384
1898,3802.279844522476,1.0329667915106118,4716.642304
1899,3804.2828896045685,1.076218,4717.330432
1900,3806.286084651947,1.0795211970074814,4718.747648
1901,3808.289524793625,1.0188879750778816,4719.104
1902,3810.292873620987,1.060732127261385,4719.239168
1903,3812.295993089676,1.035484,2579.369984
1904,3814.299250602722,0.9993394128669582,2874.052608
1905,3816.303469181061,1.002104054897068,3410.518016
1906,3818.306610107422,0.4133433208489388,2912.411648
1907,3820.3105375766754,0.3828504369538077,3108.917248
1908,3822.313809156418,0.9820386774797256,3200.036864
1909,3824.317182779312,2.031601746724891,4023.76704
1910,3826.321021795273,1.0209498127340824,4091.031552
1911,3828.324976205826,2.1322247191011234,4908.11392
1912,3830.329197883606,1.0891867747972552,4929.220608
1913,3832.3328669071198,1.0597682896379526,4929.605632
1914,3834.336369752884,1.0283133041848844,4929.241088
1915,3836.339599132538,1.0288379762648343,4930.318336
1916,3838.344316005707,1.098111,4930.494464
1917,3840.3473773002625,1.094321098626717,4930.62144
1918,3842.350166082382,1.0333881324172391,4930.31424
1919,3844.353320837021,1.0487416094822208,4931.95264
1920,3846.3571224212646,1.0513807740324594,4932.370432
1921,3848.3614451885223,1.0291106117353308,4933.07904
1922,3850.3655335903168,1.0593946350592638,4933.103616
1923,3852.3693816661835,1.0608978165938865,4933.050368
1924,3854.372421503067,1.1144918851435706,4933.128192
1925,3856.375084400177,1.051849188514357,4933.148672
1926,3858.377863407135,1.0745168539325842,4933.332992
1927,3860.3821601867676,1.0952044915782908,4933.791744
1928,3862.385080099106,1.0164226791277258,4933.533696
1929,3864.3882296085358,1.089915015576324,4933.935104
1930,3866.391307115555,1.0365797246558195,4936.597504
1931,3868.3947858810425,1.0926215576323988,4937.322496
1932,3870.3980832099915,0.999346,3051.061248
1933,3872.40158867836,0.9980815970056144,3296.858112
1934,3874.4046297073364,0.9499292941911306,2702.336
1935,3876.4084928035736,0.3810538413491567,2898.874368
1936,3878.4127144813538,0.4458456928838951,2990.006272
1937,3880.416464328766,1.6845191755153028,3614.121984
1938,3882.420145750046,1.616138913179263,3875.55328
1939,3884.4231963157654,2.0202506566604126,4692.512768
1940,3886.4271161556244,1.11913454091193,4746.391552
1941,3888.4305696487427,1.140113287585777,4747.808768
1942,3890.433721780777,1.0797003745318352,4747.464704
1943,3892.4364511966705,1.020716104868914,4747.628544
1944,3894.439472913742,1.0181366645846346,4747.091968
1945,3896.442284822464,1.025120898315658,4749.099008
1946,3898.446452140808,1.0292715264797507,4748.947456
1947,3900.4495565891266,1.0204907730673316,4748.955648
1948,3902.452301979065,1.0724604244694131,4749.041664
1949,3904.4553990364075,1.020787008119925,4749.27104
1950,3906.458714723587,1.025448,4749.68064
1951,3908.4624876976013,1.023576793512165,4749.807616
1952,3910.4662067890167,1.0340377264209868,4749.918208
1953,3912.4691615104675,1.0225008109794136,4750.06976
1954,3914.4722027778625,1.018851653150343,4750.258176
1955,3916.475687980652,1.048199875078076,4751.396864
1956,3918.4789888858795,1.0286751560549314,4751.171584
1957,3920.482628107071,1.0200981931464177,4308.242432
1958,3922.486093044281,1.0002341220423412,2854.473728
1959,3924.4898266792297,1.0020681222707424,3241.611264
1960,3926.49325466156,0.3465807740324594,2966.515712
1961,3928.4971067905426,0.3637060511540861,3162.529792
1962,3930.5003230571747,1.02321,3239.755776
1963,3932.503349304199,1.5536319800124925,4022.042624
1964,3934.5064685344696,1.0281534041224234,4156.2112
1965,3936.509371995926,1.7997977584059777,4919.713792
1966,3938.513195514679,1.045612476606363,4954.701824
1967,3940.5162806510925,1.0385768894440974,4955.041792
1968,3942.519542455673,1.0373832709113608,4955.32032
1969,3944.523256778717,1.0173035558328134,4955.15648
1970,3946.5266304016113,1.022177417342483,4955.357184
1971,3948.5300908088684,1.0458463460337288,4957.089792
1972,3950.5332617759705,1.0472179551122194,4957.560832
1973,3952.536406517029,1.0180079800498754,4957.65504
1974,3954.539700984955,1.0210137328339577,4957.36832
1975,3956.5428550243378,1.0538953154278576,4957.14304
1976,3958.546095609665,1.024292,4957.659136
1977,3960.549113035202,1.0198372034956305,4957.45024
1978,3962.552499294281,1.025400374298191,4957.401088
1979,3964.555552005768,1.0187375780274657,4957.896704
1980,3966.558023929596,1.0272499687695191,4957.585408
1981,3968.5608632564545,1.0202077403245942,4957.433856
1982,3970.5638329982758,1.0528790494058786,4959.064064
1983,3972.567126274109,1.0198941323345818,4958.388224
1984,3974.5702707767487,1.023964,4958.650368
1985,3976.573734521866,1.001503241895262,3115.60192
1986,3978.5770285129547,0.999969,3190.403072
1987,3980.5803825855255,0.9987026217228464,2900.221952
1988,3982.584547996521,0.3744469413233458,2792.988672
1989,3984.5885157585144,0.3893958827199001,2989.32224
1990,3986.591452598572,1.048673262366938,3132.12928
1991,3988.595017194748,2.048567354596623,3798.437888
1992,3990.5979232788086,1.027459513412352,3939.475456
1993,3992.6015338897705,1.8193089319175515,4538.023936
1994,3994.6043090820312,1.027076923076923,4553.355264
1995,3996.607138156891,1.0403915106117354,4554.031104
1996,3998.610102891922,1.041578027465668,4555.173888
1997,4000.613438129425,1.0301622971285893,4555.157504
1998,4002.616847515106,1.0303551122194514,4557.000704
1999,4004.620097398758,1.035122097378277,4558.462976
2000,4006.6229712963104,1.0243417863835105,4558.606336
2001,4008.626152038574,1.0624169893816364,4562.321408
2002,4010.6291818618774,1.0484574282147316,4562.526208
2003,4012.6324112415314,1.0543799874921826,4564.652032
2004,4014.63618516922,1.1059114160948222,4569.161728
2005,4016.639604330063,1.0506137328339575,4568.911872
2006,4018.6429574489594,1.050184634603373,4569.870336
2007,4020.646151304245,1.0616174672489085,4570.263552
2008,4022.650314807892,1.1400894440974392,4572.377088
2009,4024.6536257267,1.089994260761073,4572.839936
2010,4026.656883239746,1.1887510917030568,4573.057024
2011,4028.660556077957,0.9981245165315036,2758.250496
2012,4030.6641721725464,0.9986936329588016,2977.353728
2013,4032.668396949768,0.3652731129132875,2957.594624
2014,4034.6730279922485,0.3841745635910224,3153.719296
2015,4036.676431655884,1.017329507174049,3247.898624
2016,4038.680076599121,1.368531339563863,3935.465472
2017,4040.6835432052612,1.0241379138038726,4034.174976
2018,4042.6867241859436,1.4451925093632958,4733.366272
2019,4044.6910943984985,1.0283158156911585,4760.383488
2020,4046.694107532501,1.0229579538365563,4760.408064
2021,4048.6979084014893,1.0219334579439252,4760.305664
2022,4050.7006375789642,1.0293140361821584,4761.038848
2023,4052.7046105861664,1.0282184538653367,4761.833472
2024,4054.7081904411316,1.025901246882793,4762.2144
2025,4056.7110290527344,1.025503241895262,4762.9312
2026,4058.7155408859253,1.0328279650436951,4764.086272
2027,4060.718873023987,1.0275713038053649,4766.011392
2028,4062.7221269607544,1.0441683947532792,4766.572544
2029,4064.725115299225,1.0254071205496564,4766.789632
2030,4066.728181362152,1.042033187772926,4771.012608
2031,4068.7317156791687,1.084171,4772.675584
2032,4070.7353360652924,1.0213043695380777,4772.683776
2033,4072.737759590149,1.0694223889931207,4776.996864
2034,4074.741489648819,1.0259583281347473,4779.769856
2035,4076.7454380989075,1.0340448877805486,4782.55104
2036,4078.747825860977,1.0519106674984404,4785.90976
2037,4080.7510442733765,1.048852467207995,4786.958336
2038,4082.754322528839,1.0567041198501872,4792.492032
2039,4084.757094860077,1.0304849469081825,4792.942592
2040,4086.7598876953125,1.0393332501559576,4793.278464
2041,4088.7634859085083,1.027283,4793.532416
2042,4090.767157793045,1.03543,4793.311232
2043,4092.7701303958893,1.046960299625468,4793.36448
2044,4094.7732586860657,1.0704685288640596,3241.7792
2045,4096.77617931366,0.999975,2972.512256
2046,4098.77978014946,0.9991115552779511,4123.369472
2047,4100.783839941025,0.9986796504369538,2978.881536
2048,4102.78640627861,0.3736673736743606,2804.375552
2049,4104.7895720005035,0.3889236907730673,3000.50432
2050,4106.792725086212,1.034152309612984,3143.094272
2051,4108.795790672302,1.715031894934334,4013.346816
2052,4110.798991680145,1.0479230480949406,4155.158528
2053,4112.802673578262,1.7824239700374531,5021.85984
2054,4114.806750535965,1.0822827199001872,5022.470144
2055,4116.810795068741,1.0290281444582814,5022.957568
2056,4118.815093994141,1.044534332084894,5025.476608
2057,4120.818381309509,1.1488399750156153,5026.9184
2058,4122.8214802742,1.0911570536828965,5026.766848
2059,4124.82451915741,1.0320249843847595,5027.168256
2060,4126.82786488533,1.0511330418488445,5027.004416
2061,4128.831945896149,1.027309794135995,5027.581952
2062,4130.834917783737,1.0205216520650813,5027.680256
2063,4132.83758187294,1.2070401997503122,5032.230912
2064,4134.8403906822205,1.1203782363977486,5034.139648
2065,4136.843582391739,1.0239980049875312,5036.470272
2066,4138.846999645233,1.0181978789769184,5036.68736
2067,4140.851329088211,1.1785763897564023,5042.151424
2068,4142.854600429535,1.0386322741433025,5042.192384
2069,4144.857582330704,1.0616857855361597,5042.393088
2070,4146.860462903976,1.063714178638351,5042.659328
2071,4148.864289283752,1.1200470293933709,5044.023296
2072,4150.867266178131,1.0610856429463171,5045.272576
2073,4152.870216846466,1.041691942535915,5045.137408
2074,4154.873447179794,1.0563102244389029,5048.455168
2075,4156.877304077148,1.1342222222222222,5048.520704
2076,4158.881069898605,1.0439770287141077,5049.155584
2077,4160.884824514389,0.9981105427323768,2816.663552
2078,4162.888437509537,0.9987245942571784,4389.679104
2079,4164.892332792282,0.8466942643391521,2936.127488
2080,4166.895995378494,0.385584,3132.8256
2081,4168.899774312973,0.5501459526774596,3223.77728
2082,4170.902722120285,1.817015,4111.454208
2083,4172.905384302139,1.738595,4237.672448
2084,4174.908854007721,1.781245885286783,4908.351488
2085,4176.9131462574005,1.6980174781523096,5232.963584
2086,4178.916800022125,1.1287506542056074,5233.078272
2087,4180.920700788498,1.019394,5233.545216
2088,4182.923513650894,1.0471126637554584,5234.864128
2089,4184.927377462387,1.1151469336670838,5235.802112
2090,4186.930309295654,1.0886841448189764,5235.785728
2091,4188.934116601944,1.2394377028714108,5236.34688
2092,4190.937814712524,1.131834413965087,5236.682752
2093,4192.940718889236,1.0707980049875312,5238.185984
2094,4194.943325519562,1.062301246882793,5238.386688
2095,4196.948324680328,1.1425536159600995,5239.414784
2096,4198.951415538788,1.1055,5239.001088
2097,4200.955357789993,1.106147972551466,5239.631872
2098,4202.958852052689,1.1329217716781037,5242.744832
2099,4204.962662935257,1.0568284821986258,5243.015168
2100,4206.964926958084,1.171656429463171,5243.613184
2101,4208.969106435776,1.1341885286783042,5243.527168
2102,4210.972640275955,0.9416459425717852,2743.906304
2103,4212.976297616959,0.9974802992518704,2873.356288
2104,4214.980037212372,0.3725423220973782,2813.165568
2105,4216.983804702759,0.3876694132334581,3009.437696
2106,4218.987833976746,1.016371303805365,3149.84448
2107,4220.9907310009,1.56963,4002.062336
2108,4222.993816614151,1.0292301933873986,4147.69152
2109,4224.9972512722015,1.3916675844806008,5010.624512
2110,4226.9992690086365,1.071517,5023.17056
2111,4229.0030109882355,1.0234485875706214,5023.039488
2112,4231.005588054657,1.0296402010050252,5023.698944
2113,4233.009202718735,1.0478812227074237,5024.13312
2114,4235.011689186096,1.0181871008140262,5023.735808
2115,4237.014304161072,1.0288371859296483,5023.592448
2116,4239.017291307449,1.0408626959247649,5023.789056
2117,4241.021168708801,1.0394197253433208,5023.47776
2118,4243.024291276932,1.027804,5023.895552
2119,4245.027094125748,1.031765,5024.01024
2120,4247.030353784561,1.151205031446541,5027.782656
2121,4249.033537864685,1.0432169893816363,5029.076992
2122,4251.035852193832,1.0463217554858937,5029.208064
2123,4253.03843331337,1.0433511889862328,5029.31456
2124,4255.042987585068,1.1046057285180573,5030.166528
2125,4257.045553922653,1.1029386633354157,5029.70368
2126,4259.049659490585,1.001991266375546,2790.006784
2127,4261.052585601807,1.0024501253132831,3026.735104
2128,4263.0559694767,0.4926223337515684,2907.947008
2129,4265.059956789017,0.4019135879774577,3104.108544
2130,4267.062937736511,0.953097056981841,3195.33056
2131,4269.065562963486,2.164787924528302,4152.291328
2132,4271.068911314011,0.925808109794136,4177.207296
2133,4273.072044610977,2.189432371392723,5137.072128
2134,4275.076659917831,1.0634083697688943,5163.012096
2135,4277.079363584518,1.0193458177278405,5163.347968
2136,4279.082827806473,1.0313342482844663,5164.097536
2137,4281.0855877399445,1.026564192139738,5164.040192
2138,4283.088798522949,1.020262,5164.01152
2139,4285.091714143753,1.0261136789506555,5163.986944
2140,4287.094837665558,1.0407244527829893,5163.937792
2141,4289.097492456436,1.0299625468164797,5164.322816
2142,4291.10048699379,1.0252714107365792,5164.457984
2143,4293.1032972335815,1.0219512804497188,5163.954176
2144,4295.106205940247,1.026857,5163.941888
2145,4297.109499692917,1.1173526184538654,5173.858304
2146,4299.112838506699,1.0223600748596382,5174.112256
2147,4301.115815877914,1.0414780762023734,5173.41184
2148,4303.119224309921,1.0258215845290082,5174.423552
2149,4305.122502326965,1.0404727045596502,5174.198272
2150,4307.125222206116,1.016131752963194,5174.419456
2151,4309.128834724426,1.02385418227216,5174.091776
2152,4311.132563352585,1.026541411617739,5174.677504
2153,4313.135795593262,1.062798750780762,5174.673408
2154,4315.138761281967,1.031251403618216,5174.3744
2155,4317.142537117004,0.9512774515927546,3224.059904
2156,4319.1454565525055,1.003370893191755,3065.01632
2157,4321.149101257324,0.9973885286783042,3605.757952
2158,4323.153133392334,0.791496943231441,2739.376128
2159,4325.1576607227325,0.3836004993757803,2935.689216
2160,4327.161509513855,0.6006071028037383,3026.837504
2161,4329.165328025818,1.8612353605015677,3865.575424
2162,4331.168251514435,1.70391,3903.643648
2163,4333.171489477158,1.150003495630462,4065.349632
2164,4335.175260066986,1.589616957605985,4759.248896
2165,4337.177985191345,1.0265454091193005,4767.985664
2166,4339.181746006012,1.0283099189020586,4767.883264
2167,4341.184720993042,1.094274,4767.821824
2168,4343.1870284080505,1.020895,4767.735808
2169,4345.191479682922,1.0239460674157304,4769.611776
2170,4347.19460439682,1.0220114856429463,4769.284096
2171,4349.198037862778,1.0228990642545228,4769.800192
2172,4351.200972080231,1.0165246882793018,4770.766848
2173,4353.204217195511,1.0630096189881324,4771.08224
2174,4355.207274675369,1.180489582033687,4770.770944
2175,4357.211044073105,1.01653100871731,4770.87744
2176,4359.215300559998,1.123774640849469,4773.62176
2177,4361.218559741974,1.05356261682243,4774.432768
2178,4363.221650838852,1.0247630461922597,4774.203392
2179,4365.224720001221,1.03232439176544,4775.018496
2180,4367.228080511093,1.0246851435705369,4776.677376
2181,4369.231796503067,1.0390332084893883,4777.017344
2182,4371.2351133823395,1.0451684605757197,4779.372544
2183,4373.2382090091705,1.0173406483790524,4779.614208
2184,4375.241111278534,1.0317681449094316,4782.399488
2185,4377.244612932205,1.0424319201995011,4784.55808
2186,4379.2477514743805,0.9738973717146432,2625.798144
2187,4381.250245332718,0.99999,2865.197056
2188,4383.254069328308,1.0026926342072409,4755.750912
2189,4385.258054494858,1.001167352024922,2985.55392
2190,4387.262255191803,0.3972951432129514,3182.075904
2191,4389.2664914131165,0.4196657089319175,3273.396224
2192,4391.270141124725,1.6582755777638976,3625.566208
2193,4393.273254394531,1.657991510611735,4147.707904
2194,4395.276215314865,1.060968789013733,4280.283136
2195,4397.278919696808,1.3110507797878976,4999.282688
2196,4399.282857179642,1.0309982521847691,5016.977408
2197,4401.285920143127,1.0605464753587024,5017.690112
2198,4403.288671731949,1.1181816377171216,5019.561984
2199,4405.292378425598,1.1287186525265127,5020.09856
2200,4407.295048713684,1.051929,5020.864512
2201,4409.298542737961,1.134614,5020.942336
2202,4411.301623344421,1.043528,5021.802496
2203,4413.305842161179,1.026556402248595,5021.405184
2204,4415.3088319301605,1.080138739862757,5021.220864
2205,4417.312175989151,1.112387,5022.63808
2206,4419.316610574722,0.9774912718204488,2716.434432
2207,4421.320407629013,0.983761,1108.054016


==> serializer-comparison/disk-usage-contrib.csv <==
Size,Name
300,actions
800,alerts
484,buildable
372,creep
68,gameStep
56,minerals
1280,neutralUnits
592,pathable
7124,player_relative
12,popArmy
4,popMax
8,popWorkers
624,score
21800,units
44,vespere
5948,visibility

==> serializer-comparison/disk-usage-method.csv <==
Size,Name
374360,alphastar
331192,array_of_structures
55296,sc2-serializer

==> serializer-comparison/sc2-serializer_3828sec.csv <==
CPU[Core],MEM[MB]
0.4141936130244208,137.732096
1.1734514789175583,228.88448
1.650929,763.285504
1.820554927809165,1022.124032
1.068505105853051,1023.582208
1.0642927193528313,1024.815104
1.0617410591900311,1033.998336
1.0628394506866417,1039.990784
1.053498689956332,1046.95808
1.0525550715619165,1051.631616
1.0486170716510903,1057.656832
1.04807680798005,1063.153664
1.049949906542056,1068.228608
1.0608498442367602,1073.451008
1.0491258889582034,1077.690368
1.0444588528678305,1081.061376
1.0512329588014981,1091.428352
1.046796257018091,1095.602176
1.041094684177611,1100.10368
1.040893092719353,1106.522112
1.0421859014348098,1111.6544
1.0394563397876326,1117.171712
1.0410746566791511,1124.302848
1.0393766103814883,1130.524672
1.0412502186133668,1136.287744
1.047101684341859,1141.735424
1.0459063085571518,1145.843712
1.0426324189526184,1149.775872
1.0451607745159275,1153.482752
1.0400109794135994,1156.780032
1.0399820336868373,1162.686464
1.0364122423485322,1168.498688
1.0374022471910112,1173.889024
1.0342316052467209,1177.858048
1.0303001248439452,1182.732288
1.0332819937694704,1187.495936
1.046573674360574,1193.59488
1.0393041744548286,1198.133248
1.034798501872659,1202.54464
1.0358022471910113,1206.956032
1.0363162094763092,1211.695104
1.0446356919223545,1217.458176
1.0363208983156582,1219.018752
1.036359,1223.016448
1.032223720349563,1228.099584
1.034535,1231.925248
1.0286294264339153,1235.8656
1.0303740324594257,1240.424448
1.0346793254216116,1244.504064
1.0296733624454149,1251.9424
1.0334552713661884,1254.21568
1.031018613366646,1257.668608
1.0304968184653773,1262.342144
1.0352999375390382,1268.772864
1.035206,1273.503744
1.03385536159601,1278.5664
1.0331822610868207,1284.1984
1.036569144284822,1287.446528
1.0399391900311525,1290.244096
1.033550031230481,1293.139968
1.029901,1297.641472
1.0305539038101186,1304.694784
1.0353356608478803,1308.545024
1.035326,1311.154176
1.0334751560549313,1315.344384
1.0331417185554173,1319.518208
1.030834456928839,1324.42112
1.0324227357901312,1329.065984
1.0378563783447416,1334.939648
1.038073,1338.830848
1.031210480349345,1343.561728
1.0403795255930088,1347.289088
1.0343111111111112,1352.37632
1.0322325639426075,1357.45536
1.0274774797255146,1644.171264
1.031087859824781,1653.88288
1.0065269206745784,1685.516288
1.2996433855799372,1741.5168
1.0564427860696517,1741.463552
1.060997629444791,1741.819904
1.0575431775700934,1742.741504
1.0585965087281795,1743.392768
1.064,1743.888384
1.0602354114713217,1744.232448
1.06187532792005,1745.068032
1.0512498442367602,1745.743872
1.0478163443543356,1746.440192
1.0471480649188514,1747.06688
1.0509341661461586,1747.61984
1.0408119850187265,1748.45952
1.0470028696194635,1748.918272
1.0444702061211744,1749.95456
1.042250374064838,1750.982656
1.0403022443890275,1751.683072
1.0410247191011235,1752.440832
1.0321129294191131,1752.928256
1.034134,1753.972736
1.0393865336658354,1754.8288
1.0403116104868915,1755.8528
1.0430548185231538,1756.782592
1.043778277153558,1757.237248
1.0367980012492193,1757.732864
1.044241349156777,1758.277632
1.047698753117207,1759.301632
1.038951689612015,1759.956992
1.0340721147847785,1760.980992
1.034804987531172,1761.71008
1.033631,1762.476032
1.0301376558603492,1763.045376
1.034722298563398,1763.827712
1.0345114303560274,1764.614144
1.0341296758104739,1765.56032
1.0361386533665835,1766.293504
1.034738288569644,1766.731776
1.0361184259837601,1767.235584
1.0334921348314607,1767.759872
1.0373293383270912,1768.484864
1.0382633416458853,1768.853504
1.0368558255451714,1769.680896
1.0318333125389894,1770.336256
1.037709,1770.942464
1.043908785046729,1771.597824
1.038662344139651,1772.425216
1.042442,1773.473792
1.030774531835206,1774.350336
1.0338543640897755,1774.972928
1.0365220423412205,1775.75936
1.0320229712858926,1776.603136
1.0300461059190031,1777.393664
1.045248,1778.40128
1.040618,1779.191808
1.0358917030567685,1779.97824
1.03807,1781.080064
1.039967,1781.653504
1.040831038798498,1782.345728
1.0328393279402615,1783.054336
1.0311571072319201,1783.955456
1.0311560549313359,1784.889344
1.035878727386151,1785.761792
1.0318991890205864,1786.650624
1.0384568578553617,1787.404288
1.038199376169682,1788.596224
1.0299302935665209,1789.411328
1.037734495641345,1789.99296
1.0386205864004991,1790.767104
1.0340444444444445,1791.287296
1.0313288389513109,1798.217728
1.1275897435897435,1806.147584
1.5129495608531995,1816.645632
1.6545029356652092,1769.20576
1.0742857142857143,1769.193472
1.0565389893948847,1769.467904
1.0825197007481298,1769.975808
1.0743063511830635,1770.123264
1.0519296319401124,1770.47552
1.0610633416458852,1770.520576
1.0555404361370717,1770.893312
1.049932,1771.147264
1.0505833125778332,1771.122688
1.0508646288209607,1771.35616
1.0421865336658354,1771.503616
1.0487082294264338,1771.790336
1.0886212234706616,1772.3392
1.0398760774515927,1772.322816
1.0443425717852683,1772.490752
1.0461731417863835,1772.531712
1.0398670830730794,1772.60544
1.0492107031736155,1772.920832
1.046077,1773.236224
1.0348064757160647,1773.30176
1.0428444444444445,1773.522944
1.0444255319148936,1773.637632
1.0410793491864831,1773.985792
1.0384568578553617,1773.993984
1.0352308649657747,1774.104576
1.0345621958827198,1774.129152
1.0398519074421513,1774.149632
1.035789893948846,1774.370816
1.034886,1774.370816
1.0382870705808869,1774.4896
1.0450674984404242,1774.624768
1.036577139287945,1774.772224
1.037729,1775.034368
1.034687,1775.071232
1.036969,1775.235072
1.0355312070043778,1775.366144
1.0339575530586766,1775.366144
1.0360694565896316,1775.37024
1.040597,1775.644672
1.0356022457891454,1775.7184
1.037061,1775.783936
1.027286837180287,1776.10752
1.0330250779787897,1776.099328
1.0337626949469745,1776.279552
1.031914160948222,1776.238592
1.029609,1776.484352
1.03433454091193,1776.545792
1.035464834478451,1776.676864
1.033875827607745,1776.664576
1.0294808722741433,1776.807936
1.0335909943714823,1777.07008
1.0376034978138664,1777.258496
1.035087070580887,1777.303552
1.037644,1777.319936
1.0359975046787273,1777.504256
1.0328344354335621,1777.614848
1.0302861423220975,1777.733632
1.030047660636307,1777.963008
1.0311260923845194,1777.979392
1.0355432145090682,1778.15552
1.0371165936130244,1778.286592
1.032990761548065,1778.286592
1.0330773266708306,1778.221056
1.0321664797507788,1778.405376
1.029996,1778.630656
1.0307615480649188,1778.827264
1.0269948973242067,1779.027968
1.0278054862842894,1778.87232
1.0347685393258428,1778.937856
1.0306786516853932,1779.146752
1.0279770287141075,1779.175424
1.030511790393013,1779.306496
1.0292707058088695,1779.42528
1.0243840399002493,1779.490816
1.0342160747663551,1779.597312
1.0374383989993745,1779.707904
1.0365898177247015,1779.683328
1.0392,1779.728384
1.0302882793017456,1779.912704
1.031345,1780.170752
1.032438178415471,1780.277248
1.037546600124766,1780.256768
1.0314470368059887,1780.994048
1.028936170212766,1790.595072
0.9925170305676856,1792.884736
1.4222066374452098,1818.079232
1.0636448877805487,1817.964544
1.0604042262274704,1817.780224
1.0609452736318408,1817.66144
1.057414694894147,1817.669632
1.0602380536494074,1817.706496
1.0534753117206983,1817.849856
1.0544487865588053,1817.792512
1.051368944099379,1817.792512
1.0474027465667914,1817.792512
1.0396567164179105,1817.833472
1.0397796884735202,1817.833472
1.041041,1817.964544
1.0442453466583386,1817.858048
1.0418257178526842,1817.98912
1.0459792629606497,1817.9072
1.0425679750778816,1818.038272
1.0446631710362047,1818.038272
1.0377178526841448,1818.017792
1.0432718652526514,1818.03008
1.0413811367895065,1818.161152
1.0436359102244388,1818.05056
1.0459528384279475,1818.07104
1.0318564485981307,1818.087424
1.038794260761073,1818.099712
1.0333506234413965,1818.247168
1.0308141879278159,1818.165248
1.0408094940662087,1818.165248
1.0317203495630463,1818.17344
1.0348472204871955,1818.17344
1.0362423485321675,1818.181632
1.030107365792759,1818.202112
1.032101936289819,1818.230784
1.0318410993129294,1818.27584
1.0308269326683293,1818.312704
1.0282633416458853,1818.333184
1.0308827930174564,1818.333184
1.035768578553616,1818.464256
1.0317052893590541,1818.484736
1.036948,1818.484736
1.0301922596754058,1818.382336
1.0294192259675405,1818.513408
1.0332354556803995,1818.390528
1.0342805746408494,1818.5216
1.0354272897196262,1818.394624
1.0305658963148032,1818.390528
1.0320209737827715,1818.554368
1.0353458177278403,1818.570752
1.0284845913911416,1818.570752
1.036173,1818.636288
1.0389496564647096,1818.517504
1.032062960649594,1818.566656
1.0349295071740487,1818.505216
1.032907432854466,1818.546176
1.0333761399125547,1818.537984
1.0294735790131169,1818.550272
1.0330756554307117,1818.56256
1.0349228660436136,1818.697728
1.0332157205240176,1818.595328
1.0339477826358525,1818.595328
1.034174640849469,1818.7264
1.0269521549031855,1818.619904
1.0321638975640224,1818.619904
1.0284422236102435,1818.636288
1.0320659176029963,1818.775552
1.030085393258427,1818.775552
1.0352259675405744,1818.906624
1.034,1818.84928
1.0342631710362047,1818.861568
1.0360609238451934,1818.742784
1.029006,1818.873856
1.0328329588014982,1818.873856
1.0368199875078077,1818.882048
1.0345102932002495,1818.886144
1.0377298377028714,1819.037696
1.0322606741573033,1818.943488
1.0298307788161993,1818.97216
1.0361175734834271,1818.984448
1.0376468827930174,1818.886144
1.032330793254216,1819.234304
1.151337343358396,1824.751616
1.734728,1849.89696
1.0597916302311055,1850.707968
1.0423247352024922,1850.580992
1.0545602986932172,1850.580992
1.0643872738615097,1850.601472
1.061263,1850.732544
1.0635053091817614,1850.732544
1.0507865504358656,1850.732544
1.0501635345364033,1850.732544
1.04798,1850.732544
1.0472363862928349,1850.605568
1.0531977514053716,1850.605568
1.0523139114160949,1850.605568
1.0442158255451714,1850.609664
1.0448269662921348,1850.609664
1.049516052467208,1850.609664
1.0407205496564647,1850.609664
1.0459133041848845,1850.609664
1.0391780821917809,1850.609664
1.054659,1850.609664
1.0417656893325016,1850.609664
1.0508219451371572,1850.744832
1.0395465667915107,1850.617856
1.0471830212234707,1850.617856
1.0427461346633415,1850.617856
1.044980225281602,1850.617856
1.0440583177570093,1850.617856
1.050069706433479,1850.617856
1.0511459324155195,1850.617856
1.0448937655860349,1850.617856
1.059305,1850.617856
1.0513942428035044,1850.617856
1.0532317301686447,1850.748928
1.0464958203368684,1850.63424
1.0422176139912556,1850.63424
1.0406212234706618,1850.63424
1.0507395755305868,1850.638336
1.04846,1850.687488
1.0412737961225766,1850.687488
1.0388052271313006,1850.687488
1.042709693558474,1850.687488
1.0466028732042474,1850.687488
1.0437829070492826,1850.687488
1.04505,1850.687488
1.0388252027448535,1850.81856
1.041414463840399,1850.69568
1.0432040025015634,1850.703872
1.043878727386151,1850.703872
1.0361303482587065,1850.703872
1.0395405742821473,1850.707968
1.0449370856785491,1850.71616
1.0403700748129676,1850.720256
1.0407439299123904,1850.843136
1.0437306733167082,1850.732544
1.0420949279899812,1850.732544
1.0394289292423293,1850.740736
1.04922,1850.740736
1.0503058823529412,1850.740736
1.0379458515283844,1850.740736
1.051129,1850.740736
1.0475792629606495,1850.871808
1.0432569288389513,1850.753024
1.044212367270456,1850.753024
1.0422487835308796,1850.753024
1.0389589519650655,1850.753024
1.0476157205240175,1850.753024
1.0359210986267167,1850.753024
1.038818952618454,1850.753024
1.047631382316314,1850.753024
1.0472229712858927,1850.884096
1.0450344139650873,1850.761216
1.0455905295950156,1850.892288
1.0451113892365458,1850.892288
1.0473607990012483,1850.896384
1.0436284644194758,1850.769408
1.0460774032459426,1850.90048
1.0494961946350592,1850.90048
1.049871,1850.90048
1.042325187032419,1850.90048
1.0490470368059888,1850.773504
1.0414771535580525,1850.773504
1.044337,1850.904576
1.0451106117353308,1850.793984
1.0451407222914073,1850.793984
1.0429742821473158,1850.793984
1.0530556803995006,1850.793984
1.052342429906542,1850.793984
1.0521862327909888,1850.793984
1.0490556803995006,1850.793984
1.042747,1850.793984
1.0469349968808483,1850.793984
1.0501093183239525,1850.793984
1.0455865420560748,1850.79808
1.04308927680798,1850.79808
1.0530928169893816,1850.929152
1.0408518703241896,1850.802176
1.0436209476309226,1850.802176
1.0430858573216522,1850.802176
1.0443680798004988,1850.802176
1.042699312929419,1850.802176
1.0429923892701185,1850.802176
1.0454038677479724,1850.802176
1.0451371571072319,1850.802176
1.04889144284822,1850.802176
1.044,1850.802176
1.033539303482587,1850.806272
1.0428528678304239,1850.806272
1.0392069738480698,1850.806272
1.0363614518147684,1850.806272
1.044472204871955,1850.806272
1.044707,1850.806272
1.0329947565543072,1850.466304
1.0959718769617075,1853.140992
1.1081535959974984,1864.282112
1.0658461538461539,1864.749056
1.064086837180287,1864.880128
1.0577137157107233,1864.769536
1.059038605230386,1864.769536
1.049864504054897,1864.769536
1.0530221668742217,1864.769536
1.0502064837905236,1864.769536
1.056261183800623,1864.769536
1.0503830212234706,1864.769536
1.0514432398753895,1864.769536
1.054803738317757,1864.769536
1.047118753894081,1864.769536
1.0533263420724095,1864.769536
1.037088,1864.769536
1.0521330841121495,1864.769536
1.0453829070492826,1864.769536
1.0403890274314214,1864.769536
1.0443085358255453,1864.769536
1.0499156054931336,1864.769536
1.0495182554517133,1864.769536
1.0430283218964442,1864.769536
1.0467695380774031,1864.769536
1.042364089775561,1864.769536
1.0468934579439253,1864.769536
1.0385028072364317,1864.777728
1.0435453524641298,1864.777728
1.045770786516854,1864.777728
1.0457883822610867,1864.777728
1.0495680996884735,1864.777728
1.033562047440699,1864.9088
1.0399061759201498,1864.9088
1.040456429463171,1864.814592
1.0466515283842794,1864.814592
1.0426983135540286,1864.814592
1.041652867830424,1864.814592
1.0410956304619225,1864.814592
1.0367439649781114,1864.814592
1.0465795511221945,1864.814592
1.03758753894081,1864.814592
1.0432210131332083,1864.814592
1.0432778540237055,1864.814592
1.0499705368289638,1864.814592
1.0424717310087173,1864.814592
1.0507225967540574,1864.814592
1.0363069245165315,1864.814592
1.0427438552713661,1864.814592
1.0412991880074953,1864.814592
1.0453781931464174,1864.822784
1.0419417863835103,1864.830976
1.0440719101123594,1864.830976
1.0371640897755612,1864.830976
1.037035118306351,1864.962048
1.043684092326887,1864.835072
1.049187515605493,1864.835072
1.045633,1864.835072
1.0465229231730169,1864.835072
1.0491116948092558,1864.835072
1.0399679799874921,1864.835072
1.0409382407985028,1864.835072
1.0489903810118675,1864.835072
1.0440069912609238,1864.835072
1.0510227784730914,1864.835072
1.0419467832604623,1864.835072
1.0422905683947532,1864.835072
1.0423485321673953,1864.835072
1.041306183635228,1864.835072
1.039845290081098,1864.835072
1.037528,1864.835072
1.0400080050031268,1864.835072
1.038781,1864.835072
1.037818,1864.835072
1.0419607745159276,1864.835072
1.038696259351621,1864.835072
1.035734663341646,1864.835072
1.039583780411728,1864.835072
1.0425306733167081,1864.835072
1.0511620711166563,1864.835072
1.0404655451713396,1864.835072
1.044927680798005,1864.835072
1.044325406758448,1864.835072
1.0416857320872275,1864.835072
1.0424774515927546,1864.835072
1.0414002496878902,1864.835072
1.0443817841547098,1864.835072
1.0354289981331675,1864.835072
1.0480609238451934,1864.835072
1.0460472204871956,1864.835072
1.044164192139738,1864.835072
1.0412406737367437,1864.84736
1.0402776529338327,1864.84736
1.0326669158878505,1864.84736
1.0400699562773266,1864.84736
1.0381068167604752,1864.84736
1.0368579275905119,1864.84736
1.0331102244389028,1864.84736
1.0389509669369932,1864.84736
1.0379524405506884,1864.84736
1.037801747815231,1864.851456
1.030521,1864.851456
1.0287910336239103,1864.830976
1.03757,1864.830976
1.0416530331457161,1864.830976
1.0362474175482266,1864.830976
1.0372311915159076,1864.843264
1.0404228855721394,1864.843264
1.0383970037453183,1864.843264
1.0409847690387015,1864.843264
1.0496249532127262,1864.843264
1.037342660836977,1864.843264
1.0457586034912718,1864.843264
1.0453619463505925,1864.843264
1.0450143302180686,1864.843264
1.0409167082294264,1864.843264
1.0442823235477827,1864.843264
1.0286602620087337,1866.235904
1.003860174781523,1868.382208
1.9530143660212367,1869.193216
1.0708024968789014,1869.103104
1.0700859813084111,1869.103104
1.0579887850467289,1869.008896
1.0505506525792419,1869.041664
1.0620262336039974,1869.041664
1.0552567870485678,1869.041664
1.0491294704049845,1869.041664
1.046194,1869.041664
1.040886783042394,1869.041664
1.0538556803995007,1869.041664
1.066498315658141,1869.041664
1.053775,1869.041664
1.0494762320648783,1869.041664
1.046682,1869.041664
1.0441721771678103,1869.041664
1.0478733167082295,1869.041664
1.0496180677540778,1869.041664
1.04703780411728,1869.1072
1.0388453300124534,1869.111296
1.0401888819487821,1869.111296
1.0346523690773068,1869.111296
1.0493912609238452,1869.111296
1.0408,1869.111296
1.051356195244055,1869.111296
1.051621,1869.242368
1.040354556803995,1869.115392
1.0442136335209506,1869.115392
1.039345046728972,1869.115392
1.0503945171339564,1869.234176
1.0369048689138576,1874.194432
1.0415570536828964,1874.075648
1.0379023779724657,1874.198528
1.0402838226108682,1874.071552
1.0397635910224439,1874.071552
1.0362693266832919,1872.941056
1.037981,1872.941056
1.0547538940809968,1872.941056
1.0376405253283303,1872.941056
1.0456219451371571,1872.941056
1.043816229712859,1872.941056
1.035418,1872.941056
1.0397341661461585,1872.941056
1.0373886321049344,1872.941056
1.0446612601372427,1873.031168
1.038001249219238,1873.190912
1.0411790523690774,1875.709952
1.037838,1876.926464
1.0349952559300875,1876.865024
1.040556608478803,1876.897792
1.041315533374922,1876.873216
1.0458563397876328,1876.873216
1.046243391521197,1876.873216
1.0388545794392523,1876.873216
1.054612734082397,1876.873216
1.0412686213349969,1876.873216
1.1289934837092732,1882.087424
1.48497855361596,1901.469696
1.068011464174455,1901.842432
1.0591461010605114,1901.817856
1.0624169364881693,1901.694976
1.0625843088418432,1901.826048
1.0578950778816198,1901.727744
1.0594763092269326,1901.727744
1.0591550561797753,1901.727744
1.0498417910447762,1901.727744
1.0509708592777085,1901.727744
1.0480816936488169,1901.727744
1.0518098565190268,1901.727744
1.049948909657321,1901.727744
1.0534671660424468,1901.727744
1.057408760951189,1901.727744
1.0493995012468829,1901.727744
1.0415023661270237,1901.727744
1.0420984423676012,1901.79328
1.0525421611492818,1901.79328
1.048388,1901.79328
1.047782407985028,1901.79328
1.0415311720698255,1901.79328
1.0458603372891944,1901.79328
1.0428202373516553,1901.79328
1.0373220423412204,1901.79328
1.043351715533375,1901.79328
1.0458503435352904,1901.79328
1.0407785402370555,1901.79328
1.0432360225140713,1901.79328
1.038248284466625,1901.830144
1.0401408239700374,1901.780992
1.0503469336670839,1901.780992
1.0380372267332918,1901.780992
1.037321673953779,1901.780992
1.0442390517779163,1901.780992
1.0387760598503741,1901.780992
1.0378446529080676,1901.780992
1.049809476309227,1901.780992
1.0430491885143571,1901.780992
1.038026168224299,1901.780992
1.0380159600997507,1901.780992
1.0343485963817842,1901.780992
1.03158230529595,1901.780992
1.0344613849033062,1901.91616
1.0355912663755458,1901.776896
1.0337996257018092,1901.776896
1.0317223470661674,1901.776896
1.0406641697877652,1901.780992
1.0384659587757652,1901.780992
1.0396893882646692,1901.780992
1.0437523096129837,1901.785088
1.0408294080996885,1901.7728
1.0470076202373517,1901.7728
1.046226,1901.7728
1.0418137328339576,1901.7728
1.0564411728009981,1901.7728
1.0418374064837905,1901.7728
1.0292214731585518,1904.3328
0.9795415730337078,1906.93376
1.7376780487804877,1912.500224
1.0629190268247037,1912.46336
1.0592698689956332,1912.48384
1.058183541147132,1912.48384
1.048701,1912.48384
1.053902487562189,1912.48384
1.0580314606741572,1912.48384
1.0606148843026892,1912.48384
1.0506816199376947,1912.48384
1.0484399002493765,1912.48384
1.0475222985633978,1912.48384
1.0404366355140187,1912.48384
1.043814847161572,1912.48384
1.0403453524641297,1912.48384
1.0523817385866165,1912.48384
1.046302,1912.48384
1.0451261845386535,1912.48384
1.045653399875234,1912.48384
1.049122298563398,1912.48384
1.0480409488139826,1912.48384
1.048212,1912.48384
1.0445841349156777,1912.48384
1.0437576514678326,1912.614912
1.0406905683947534,1912.614912
1.0426879600748595,1912.520704
1.0408811449906659,1912.520704
1.038752,1912.520704
1.0390543640897756,1912.520704
1.0427281795511223,1912.528896
1.029650809464508,1912.528896
1.0385571964956195,1912.528896
1.0416149719276357,1912.528896
1.0415560274828233,1912.528896
1.040979,1912.528896
1.0380686213349968,1912.528896
1.0355722326454033,1912.528896
1.0372701185277604,1912.528896
1.0320389027431423,1912.528896
1.0308897755610973,1912.528896
1.0339343730505302,1912.528896
1.0378633354153655,1912.659968
1.0446979362101314,1912.532992
1.0347760598503741,1912.549376
1.032990523690773,1912.578048
1.034344603867748,1912.537088
1.0309729257641922,1912.537088
1.0298683291770574,1912.537088
1.043810854647536,1912.537088
1.0451645443196005,1912.537088
1.0425475922451533,1912.537088
1.0415579737335834,1912.537088
1.0355161976235148,1912.537088
1.0363658140985652,1912.262656
1.1683716258631514,1916.2112
1.6094941323345817,1925.3248
1.0628039900249378,1925.85728
1.0503221945137158,1925.85728
1.059404488778055,1925.85728
1.0620418952618453,1925.85728
1.0573198753894082,1925.85728
1.0543940112289458,1925.85728
1.0558744707347447,1925.85728
1.0502028696194634,1925.85728
1.054530836454432,1925.85728
1.0458802992518703,1925.85728
1.049688888888889,1925.85728
1.0485452959501558,1925.85728
1.0421163862928349,1925.85728
1.038245290081098,1925.85728
1.0466288569643973,1925.85728
1.0475970074812968,1925.85728
1.0429961274203623,1925.85728
1.0399669793621014,1925.85728
1.043679202988792,1925.85728
1.043479650436954,1925.85728
1.038589290161893,1925.988352
1.03961847690387,1925.894144
1.0367850374064838,1925.894144
1.038422956955708,1925.894144
1.0406554096310194,1925.894144
1.0337972602739727,1925.894144
1.0369311639549437,1925.894144
1.0377847690387016,1925.902336
1.0395775280898876,1925.902336
1.0356461634435434,1925.902336
1.039780274656679,1925.902336
1.036039950062422,1925.902336
1.0340444444444445,1925.902336
1.0424335209505942,1925.902336
1.043247880299252,1926.033408
1.0360129675810474,1925.91872
1.0346157303370787,1925.91872
1.034061576971214,1925.91872
1.03765739238927,1925.91872
1.0383039399624765,1926.0416
1.034324,1925.914624
1.0368280175109443,1925.906432
1.038346,1925.906432
1.0313442295695572,1925.906432
1.0302195638629283,1925.906432
1.031616957605985,1925.906432
1.041679,1925.906432
1.0362243597751406,1925.906432
1.0408294815740162,1925.906432
1.0383161572052402,1925.906432
1.032157,1925.906432
1.0816030037546933,1930.686464
1.639646221111805,1930.883072
1.206641246105919,1909.092352
1.0578409458618543,1909.092352
1.055363591022444,1909.092352
1.0556720249221183,1909.092352
1.062735790131168,1909.092352
1.0548433374844335,1909.092352
1.0541940298507462,1909.223424
1.0496968184653774,1909.116928
1.0589553058676655,1909.116928
1.0461019314641744,1909.121024
1.0472049937578027,1909.121024
1.047801,1909.121024
1.0450329807093963,1909.121024
1.0438455965021862,1909.198848
1.050635,1909.198848
1.043025327510917,1909.129216
1.0433239225484072,1909.129216
1.0400069912609238,1909.129216
1.034783042394015,1909.129216
1.046795012468828,1909.129216
1.047962,1909.129216
1.0456693699313786,1909.129216
1.045581511555278,1909.129216
1.0413947696139476,1909.16608
1.0454392009987516,1909.16608
1.0460257661038148,1909.157888
1.042865671641791,1909.129216
1.0392882242990653,1909.129216
1.0342901373283395,1909.137408
1.0388937655860349,1909.137408
1.043682096069869,1909.137408
1.03872,1909.137408
1.0374559501557632,1909.137408
1.0432189762796504,1909.137408
1.0372171748599877,1909.137408
1.0440687422166874,1909.137408
1.0368559300873907,1909.137408
1.0358942643391522,1909.137408
1.035257,1909.137408
1.0345771678103557,1909.137408
1.0361342482844667,1909.129216
1.0390851435705368,1909.129216
1.043204987531172,1909.260288
1.0475006242197253,1909.137408
1.0362493441599,1909.137408
1.029679,1909.153792
1.0784711333750783,1911.218176
1.429287695190506,1918.44352
1.6720418952618454,1924.431872
1.0679330836454433,1924.431872
1.062558405977584,1924.431872
1.0757642367601246,1924.431872
1.0621321673953779,1924.431872
1.0511412570006222,1924.456448
1.0650560199625703,1924.456448
1.0586756554307115,1924.456448
1.053120797011208,1924.456448
1.0436738154613467,1924.456448
1.066976,1924.456448
1.045065502183406,1924.456448
1.0449397379912664,1924.456448
1.0477700062227753,1924.456448
1.048467877269881,1924.456448
1.0478432938240798,1924.58752
1.0460508728179552,1924.460544
1.0438274314214464,1924.460544
1.0476991880074953,1924.460544
1.0434074812967582,1924.591616
1.045165543071161,1924.468736
1.0384769038701622,1924.468736
1.0482288569643972,1924.468736
1.0418358525921299,1924.48512
1.0390336039975017,1924.48512
1.047663420724095,1924.481024
1.0418796992481203,1924.481024
1.0417395638629283,1924.497408
1.035953644859813,1924.497408
1.0385407361197754,1924.497408
1.0384129756706175,1924.497408
1.0410032378580323,1924.497408
1.0396965689332502,1924.497408
1.0389486570893192,1924.497408
1.0451158026233605,1924.497408
1.040513320825516,1924.497408
1.0283385767790263,1924.497408
1.0348374531835205,1924.497408
1.036665252651279,1924.497408
1.0413025577043045,1924.616192
1.0389336664584634,1924.501504
1.040301811367895,1924.54656
1.0413373283395755,1924.52608
1.039512304809494,1924.52608
1.041693941286696,1924.52608
1.0370031269543465,1924.52608
1.0340351840299438,1924.52608
1.0274013707165108,1924.530176
1.1508627352572145,1928.556544
1.699711680199875,1933.733888
1.0656359326263256,1934.278656
1.0670961298377029,1934.168064
1.0759384615384615,1934.168064
1.0568871188550093,1934.188544
1.054345171339564,1934.188544
1.0680512756689484,1934.188544
1.0585306733167081,1934.188544
1.0616761904761904,1934.188544
1.0553198501872658,1934.188544
1.0509447975077881,1934.188544
1.0479730337078652,1934.188544
1.049646,1934.188544
1.0421123595505617,1934.221312
1.049810736579276,1934.221312
1.0441777777777779,1934.221312
1.0477915211970075,1934.221312
1.041940149625935,1934.221312
1.0388861768368618,1934.221312
1.0444658354114713,1934.221312
1.0444584269662922,1934.221312
1.0404,1934.221312
1.04167,1934.221312
1.0461225202744853,1934.221312
1.0452342714196372,1934.221312
1.0467176029962546,1934.221312
1.0426523690773066,1934.221312
1.0405379912663755,1934.229504
1.0395907673112914,1934.229504
1.0384828446662508,1934.229504
1.0393787765293383,1934.229504
1.0396371339563864,1934.229504
1.040108,1934.229504
1.043026,1934.229504
1.0399349593495935,1934.229504
1.0415839799749687,1934.245888
1.036215,1934.245888
1.0395967560823456,1934.245888
1.0389692883895132,1934.245888
1.0387997501561523,1934.245888
1.0308718204488778,1934.245888
1.032680149812734,1934.245888
1.0411528384279476,1934.245888
1.0370904553961322,1934.245888
1.0361667915106116,1934.245888
1.0402698313554029,1934.245888
1.034161,1934.245888
1.0277486284289277,1934.245888
1.0336688279301747,1934.245888
1.037987,1934.245888
1.0354608369768894,1934.245888
1.0336847352024923,1934.245888
1.033282198625859,1934.245888
1.0399750312109863,1934.245888
1.046069206745784,1934.245888
1.0398571785268413,1934.245888
1.043968,1934.245888
1.0358218340611354,1934.245888
1.0397278298936836,1933.676544
1.1028005006257822,1937.125376
1.0053393258426966,1937.924096
1.058186168224299,1938.432
1.060359102244389,1938.432
1.0599327940261356,1938.432
1.0621682896379525,1938.45248
1.053821722846442,1938.45248
1.0561654828660436,1938.45248
1.0502022471910113,1938.45248
1.0582498122653317,1938.45248
1.0514155957579538,1938.45248
1.0459932710280373,1938.45248
1.046703,1938.45248
1.0490610106051155,1938.45248
1.0451014348097318,1938.45248
1.047542,1938.45248
1.043133083645443,1938.45248
1.0413007481296759,1938.45248
1.0400867289719626,1938.45248
1.045679900124844,1938.45248
1.0419166148102053,1938.45248
1.0438038677479726,1938.45248
1.0472720901126409,1938.45248
1.0435657713928794,1938.45248
1.041864504054897,1938.485248
1.039542857142857,1938.485248
1.0446832917705735,1938.485248
1.0463071740486587,1938.485248
1.041289,1938.485248
1.0422386008744535,1938.485248
1.0365992509363295,1938.485248
1.048544,1938.485248
1.0410716604244694,1938.485248
1.0446193387398628,1938.485248
1.036188,1938.485248
1.041773,1938.485248
1.042777264209869,1938.485248
1.0413421611492817,1938.485248
1.039191,1938.49344
1.0379163023110556,1938.49344
1.0318444859813085,1938.49344
1.0362570180910793,1938.49344
1.031386150966937,1938.49344
1.0359197507788163,1938.49344
1.0392649188514358,1938.49344
1.0329478152309612,1938.49344
1.0365424828446663,1938.49344
1.0281857677902622,1938.49344
1.0344685428392746,1938.49344
1.034071820448878,1938.49344
1.0416059887710543,1938.49344
1.036963,1938.49344
1.035315710723192,1938.49344
1.035216010006254,1938.49344
1.0401118601747816,1938.49344
1.0375221945137156,1938.49344
1.03512,1938.49344
1.0392249687890138,1938.49344
1.040429,1938.49344
1.0368727272727272,1938.49344
1.1425174404015057,1940.19328
1.6297853841349157,1940.140032
1.0670184538653367,1940.672512
1.0618895522388059,1940.570112
1.0532891656288916,1940.570112
1.0522417445482866,1940.570112
1.051446919726198,1940.594688
1.0621926479750778,1940.594688
1.0635504380475596,1940.594688
1.047363591022444,1940.594688
1.0457675810473817,1940.594688
1.051798252184769,1940.594688
1.048569288389513,1940.594688
1.0495630922693266,1940.594688
1.0481818863210492,1940.594688
1.051349625935162,1940.594688
1.0461604491578291,1940.594688
1.0458736579275905,1940.594688
1.0474726368159204,1940.594688
1.0459422860712055,1940.631552
1.0416957009345795,1940.631552
1.0477534622582658,1940.631552
1.043805109034268,1940.631552
1.0453907384230288,1940.631552
1.0515960099750623,1940.631552
1.048465418227216,1940.631552
1.0511180512179887,1940.631552
1.0439641344956414,1940.631552
1.0395155140186916,1940.631552
1.0337338327091137,1940.631552
1.0427980049875312,1940.631552
1.0436826032540676,1940.631552
1.0399870243293825,1940.631552
1.0355273861509668,1940.631552
1.0323720698254364,1940.631552
1.0426240798502808,1940.631552
1.039549436795995,1940.631552
1.0372287320424733,1940.647936
1.0349864004990643,1940.647936
1.0368688279301745,1940.647936
1.042663,1940.647936
1.0357686445971268,1940.647936
1.0357150343106676,1940.647936
1.0288478802992518,1940.647936
1.0343295440349782,1940.647936
1.0342912718204489,1940.647936
1.0395186017478153,1940.647936
1.0473722152690863,1940.647936
1.043413,1940.647936
1.0434385527136618,1940.647936
1.208240450845335,1942.79424
1.5410571962616821,1942.872064
1.0710254364089775,1943.384064
1.0642767890479155,1943.26528
1.0632004990642545,1943.26528
1.0633258426966292,1943.26528
1.055758904109589,1943.289856
1.0602138317757008,1943.289856
1.054794,1943.289856
1.0454640945861855,1943.289856
1.047562819713038,1943.289856
1.0510131168019987,1943.289856
1.053996252342286,1943.289856
1.0525486284289276,1943.289856
1.0483495630461923,1943.289856
1.052172784019975,1943.289856
1.0459341645885287,1943.32672
1.0437409856519027,1943.32672
1.045968,1943.32672
1.0370648413192283,1943.32672
1.0459138231631382,1943.32672
1.0427034825870647,1943.32672
1.0463460674157303,1943.32672
1.0371219937694705,1943.32672
1.0444224719101123,1943.32672
1.0377965087281795,1943.32672
1.0413957658779576,1943.32672
1.0381725685785537,1943.32672
1.0436695327102803,1943.32672
1.04300024968789,1943.32672
1.0382054862842893,1943.32672
1.0405978789769184,1943.32672
1.044756082345602,1943.32672
1.039802493765586,1943.32672
1.0344029962546817,1943.343104
1.0398460961898812,1943.343104
1.040445443196005,1943.343104
1.0398470955652717,1943.343104
1.033408,1943.343104
1.0365103620474407,1943.343104
1.0435561097256858,1943.343104
1.0355606475716064,1943.343104
1.035731664580726,1943.343104
1.0353345794392523,1943.343104
1.040293816364772,1943.343104
1.036844,1943.343104
1.0426829694323143,1943.343104
1.0343930261519303,1943.343104
1.0408464129756707,1943.343104
1.0521266832917706,1943.343104
1.084979336255479,1945.923584
1.311911111111111,1945.952256
0.9534955873213176,1946.599424
1.0705068664169788,1946.370048
1.0613088198757763,1946.370048
1.0641745635910225,1946.370048
1.0647362391033623,1946.370048
1.054507663551402,1946.402816
1.0514063551401869,1946.402816
1.0549442990654205,1946.402816
1.0748714107365793,1946.402816
1.062238403990025,1946.402816
1.0571757953836556,1946.402816
1.0561167082294265,1946.402816
1.0492979439252337,1946.402816
1.050519,1946.402816
1.0519595757953837,1946.402816
1.0521263157894736,1946.402816
1.044,1946.402816
1.0571130870381966,1946.402816
1.042079202988792,1946.402816
1.0494158058494087,1946.402816
1.0514032378580325,1946.402816
1.051989506558401,1946.402816
1.041448284466625,1946.402816
1.0641399125546533,1946.402816
1.060561,1946.402816
1.0521048689138577,1946.402816
1.0512478504672897,1946.402816
1.052421945137157,1946.402816
1.0569756097560976,1946.402816
1.0495531172069825,1946.402816
1.0478560899437852,1946.402816
1.0483265712507779,1946.402816
1.044342429906542,1946.402816
1.0532204744069913,1946.402816
1.0452996876951905,1946.402816
1.045965543071161,1946.402816
1.0457673723536738,1946.402816
1.0442230817217717,1946.402816
1.0399820112429732,1946.402816
1.0445192283758555,1946.402816
1.0428182386008744,1946.402816
1.0428389027431422,1946.402816
1.05147265917603,1946.402816
1.042407,1946.402816
1.0571965043695382,1946.402816
1.045483862928349,1946.468352
1.0443683489096574,1946.468352
1.0426915887850468,1946.468352
1.045141,1946.468352
1.0423715178013742,1946.468352
1.0413318380062306,1946.468352
1.0388528678304239,1946.468352
1.0418486891385768,1946.468352
1.042006745783885,1946.468352
1.046014241099313,1946.468352
1.0402841121495328,1946.468352
1.0358071028037383,1946.468352
1.044184308841843,1946.468352
1.0436007476635514,1946.468352
1.0413055520898316,1946.468352
1.042183541147132,1946.468352
1.041098939488459,1946.468352
1.0415599749843651,1946.468352
1.0394822942643391,1946.468352
1.036971,1946.468352
1.0368600750938672,1946.468352
1.0381751405371642,1946.468352
1.0309243613707164,1946.468352
1.023667207995003,1946.472448
1.034844,1946.472448
1.0390439875389408,1946.472448
1.0437409856519027,1946.472448
1.0390985633978764,1946.472448
1.0433657927590512,1946.472448
1.035373566084788,1946.472448
1.0355565543071161,1946.472448
1.1424932915360502,1947.283456
1.4835389408099688,1932.570624
1.067933707165109,1932.849152
1.0701171767645221,1932.849152
1.0682486891385767,1932.849152
1.0585741734248284,1932.849152
1.0585887640449438,1932.849152
1.0652977556109726,1932.88192
1.049708796007486,1932.88192
1.0505372426699937,1932.88192
1.0561950248756218,1932.88192
1.053713,1932.88192
1.0492444444444444,1932.88192
1.0538953154278576,1932.88192
1.048175670617592,1932.88192
1.0477047381546134,1932.88192
1.0519186525265127,1932.88192
1.0494690818238601,1932.88192
1.0500455569461826,1932.88192
1.0435211970074814,1932.88192
1.0476746101060512,1932.88192
1.0496860537836148,1932.88192
1.0473522145976295,1932.88192
1.0496539325842698,1932.88192
1.0462098319850652,1932.88192
1.054764772017489,1932.88192
1.0570440424204617,1932.88192
1.0447710903426792,1932.88192
1.0489809345794392,1932.88192
1.0471083437110835,1932.88192
1.0449386533665836,1932.88192
1.0425238451935082,1932.88192
1.0476099750623442,1932.88192
1.0377685518955873,1932.88192
1.0388754057428216,1932.88192
1.0387385767790263,1932.88192
1.044682073703935,1932.88192
1.041872,1932.88192
1.0378493441599002,1932.88192
1.0409482220835933,1932.88192
1.045347972551466,1932.88192
1.042481449094316,1932.88192
1.041017,1932.88192
1.0378716604244693,1932.88192
1.0389622429906542,1932.88192
1.043,1932.88192
1.038815221459763,1932.88192
1.038136494073612,1932.88192
1.0446490943160525,1932.88192
1.0434704928259513,1932.88192
1.0473386533665836,1932.88192
1.047641,1932.88192
1.04903,1932.88192
1.044381047381546,1932.947456
1.0430301061836351,1932.947456
1.0445326658322904,1932.947456
1.0427665418227217,1932.947456
1.0367082866043613,1932.947456
1.0394909544603868,1932.947456
1.0385470919324578,1932.947456
1.042114747977598,1932.947456
1.041872319201995,1932.947456
1.0342755777638977,1932.947456
1.040256199376947,1932.947456
1.0421140361821584,1932.947456
1.0427275905118603,1932.947456
1.042978861788618,1932.947456
1.0401360850531582,1932.947456
1.0415539424280351,1932.947456
1.0405779164067375,1932.947456
1.0402591900311526,1932.947456
1.0395750623441395,1932.947456
1.0366452900810978,1932.947456
1.0242538413491569,1932.947456
1.0315652717051842,1932.947456
1.043011118051218,1932.947456
1.0368209737827716,1932.947456
1.0373636477201749,1932.947456
1.0386904553961323,1932.947456
1.033397632398754,1932.947456
1.033185259212992,1932.947456
1.1704105461393597,1933.422592
1.6673227698066126,1935.07328
1.269088,1935.93344
1.0646304239401496,1935.872
1.0641647940074905,1935.872
1.067711401869159,1935.872
1.0612246728971964,1935.872
1.061258566978193,1935.908864
1.0558512788521521,1935.908864
1.0580417239225484,1935.908864
1.0603668122270742,1935.908864
1.0511062928348909,1935.908864
1.0518664165103189,1935.908864
1.0543419637273297,1935.908864
1.0445818181818183,1935.908864
1.0427113054341037,1935.908864
1.0446443890274315,1935.908864
1.0520214597629445,1935.908864
1.0526084788029926,1935.908864
1.0410323547782636,1935.908864
1.0539331670822942,1935.908864
1.0509875311720698,1935.908864
1.046601,1935.908864
1.0533726420986884,1935.908864
1.049071008140263,1935.908864
1.035450374064838,1935.908864
1.0467365792759051,1935.908864
1.0473897627965043,1936.039936
1.045627,1935.941632
1.0399620474406992,1935.978496
1.0405928883343731,1935.978496
1.044156,1935.978496
1.057942144638404,1935.978496
1.048789506558401,1935.978496
1.0461798624140088,1935.978496
1.0403563318777294,1935.978496
1.0397195258889582,1935.978496
1.0426640049906426,1935.978496
1.0413001873828858,1935.978496
1.0450505302557704,1935.978496
1.0437419837804118,1935.978496
1.0437613508442776,1935.978496
1.0491474342928662,1935.978496
1.0351590767311292,1935.978496
1.04364572142411,1935.978496
1.0400159800249689,1935.978496
1.051765,1935.978496
1.051026,1935.978496
1.052236,1935.978496
1.0420827930174563,1935.978496
1.0742048902821317,1938.86208
1.4884487195502811,1939.873792
1.2636146857498445,1940.189184
1.0712424734540913,1940.189184
1.0718718397997498,1940.189184
1.0621152457996266,1940.189184
1.0628247345409119,1940.189184
1.0558429018136335,1940.189184
1.0594968144909431,1940.320256
1.0542685749844432,1940.221952
1.0500079800498754,1940.221952
1.0527322118380062,1940.221952
1.050022415940224,1940.221952
1.0474955763239875,1940.221952
1.0456978776529338,1940.221952
1.052145046728972,1940.221952
1.0483048567870485,1940.221952
1.056809482220836,1940.221952
1.0532174781523096,1940.221952
1.044821,1940.221952
1.0469822721598003,1940.221952
1.050079700187383,1940.221952
1.0464829481574016,1940.221952
1.0462061211742661,1940.221952
1.0462643391521198,1940.221952
1.0455341645885288,1940.221952
1.045245835942392,1940.221952
1.04716,1940.221952
1.0431411471321697,1940.287488
1.037316354556804,1940.287488
1.0433988757026857,1940.287488
1.046184404242046,1940.287488
1.0427587242026266,1940.287488
1.0412104868913858,1940.287488
1.0402167290886393,1940.287488
1.0429913911416095,1940.287488
1.0441933791380387,1940.287488
1.0476496568933251,1940.287488
1.0469722846441947,1940.287488
1.0426101060511541,1940.287488
1.03891738317757,1940.287488
1.0455495945102933,1940.287488
1.040408,1940.287488
1.0400448877805486,1940.287488
1.0487785402370555,1940.287488
1.041777445482866,1940.287488
1.0498495321272614,1940.287488
1.0431250468457214,1940.287488
1.0401652065081353,1940.287488
1.1608939108600125,1940.865024
1.5575,1940.86912
1.0521757311761046,1941.467136
1.0607321695760599,1941.512192
1.05573399750934,1941.2992
1.0518929682638456,1941.2992
1.050077210460772,1941.2992
1.0559920149719277,1941.2992
1.047269825436409,1941.2992
1.04916082345602,1941.2992
1.051176059850374,1941.2992
1.050136329588015,1941.2992
1.0588921923797627,1941.2992
1.059119302615193,1941.2992
1.052572142410993,1941.2992
1.0439115552779512,1941.2992
1.0511790654205608,1941.2992
1.0509875311720698,1941.2992
1.0502016239850094,1941.2992
1.0542659161976236,1941.2992
1.044257,1941.2992
1.045812204234122,1941.2992
1.055166562694947,1941.2992
1.0491142144638403,1941.2992
1.0448179551122194,1941.2992
1.0475635455680399,1941.34016
1.0511710362047442,1941.34016
1.0421605985037405,1941.34016
1.054052,1941.34016
1.0421819089207736,1941.34016
1.0446992518703242,1941.34016
1.047474,1941.34016
1.0381017456359103,1941.34016
1.0368269662921348,1941.356544
1.035919650655022,1941.356544
1.0518451935081148,1941.356544
1.0489765586034914,1941.356544
1.0394507165109035,1941.356544
1.0501559575795383,1941.356544
1.055013849033063,1941.356544
1.0389966271080575,1941.356544
1.0557471580262336,1941.356544
1.0471540574282148,1941.356544
1.044605,1941.356544
1.0347278852152215,1941.356544
1.101283510971787,1942.597632
1.4808475297060664,1942.335488
1.095795511221945,1943.12192
1.0618490330630068,1942.9376
1.058298127340824,1942.962176
1.058383042394015,1942.962176
1.0567824890556599,1942.962176
1.064994,1942.962176
1.0541301804604855,1942.962176
1.050373615432483,1942.962176
1.058737445482866,1942.962176
1.048358878504673,1942.962176
1.0536827930174564,1942.962176
1.0424991900311527,1942.962176
1.0498255770430442,1942.962176
1.0570613366645847,1942.962176
1.0587427141963728,1942.962176
1.042225046728972,1942.962176
1.0425232688708672,1942.962176
1.051933,1942.962176
1.0517083176985615,1942.962176
1.049972630257376,1942.962176
1.0446733956386294,1942.962176
1.0452940736119776,1942.962176
1.042796504369538,1942.962176
1.0450003738317757,1942.962176
1.0387535580524345,1942.962176
1.036851,1942.962176
1.041185776668746,1942.962176
1.042589,1942.962176
1.0327795638629282,1942.962176
1.0400779512804497,1942.962176
1.0439527069072807,1942.962176
1.0378946317103621,1942.962176
1.0381218261413383,1943.003136
1.0386626716604244,1943.003136
1.0366073611977542,1943.003136
1.042931,1943.003136
1.0485406620861961,1943.003136
1.0447202492211838,1943.003136
1.040536,1943.003136
1.0405442786069652,1943.003136
1.0451237976264836,1943.003136
1.036457711442786,1943.003136
1.0392704559650219,1943.003136
1.0420467207995003,1943.003136
1.036888833437305,1943.003136
1.0294028696194635,1943.20384
1.2496929419113054,1943.678976
1.5032219178082191,1931.14112
1.0687890274314213,1930.821632
1.0650663341645885,1930.846208
1.094168578553616,1909.436416
1.077065664160401,1909.436416
1.0586906367041198,1909.436416
1.0624159600997507,1909.436416
1.0560917133956387,1909.436416
1.0460064757160648,1909.436416
1.046314,1909.436416
1.0527051777916407,1909.436416
1.0550266083697688,1909.436416
1.048720099875156,1909.436416
1.0600609238451935,1909.436416
1.0484921544209216,1909.436416
1.0376693699313786,1909.436416
1.05207835308796,1909.436416
1.0500644194756554,1909.436416
1.0388052401746726,1909.436416
1.0342750466708153,1909.481472
1.0398213349968808,1909.481472
1.040570218068536,1909.481472
1.0425524047470331,1909.481472
1.0433097256857855,1909.481472
1.0496169787765293,1909.481472
1.0423507156191663,1909.481472
1.0350763092269326,1909.481472
1.0467527795128044,1909.481472
1.0379395755305867,1909.481472
1.0337116510903426,1909.481472
1.0381464753587024,1909.481472
1.038538,1909.497856
1.0416630393996247,1909.497856
1.0385016822429907,1909.497856
1.04032439176544,1909.497856
1.0393738259236067,1909.497856
1.0383870162297129,1909.497856
1.0429697196261682,1909.497856
1.0341814561294338,1909.497856
1.0374941323345819,1909.497856
1.0437749220212102,1909.497856
1.045381,1909.497856
1.044674,1909.497856
1.048032958801498,1909.497856
1.049155223880597,1909.497856
1.0473142857142856,1909.497856
1.0450064837905237,1909.497856
1.0404791016843418,1909.497856
1.0503720698254364,1909.497856
1.0431760149906308,1909.497856
1.0527241895261845,1909.497856
1.0469310043668123,1909.497856
1.1627794228356336,1910.362112
1.363101246882793,1936.150528
1.0657612943372745,1936.60928
1.0642163239875388,1936.633856
1.0586975124378109,1936.633856
1.064039875389408,1936.633856
1.0537338327091137,1936.633856
1.0486152309612984,1936.633856
1.0551430711610488,1936.633856
1.0443465667915106,1936.633856
1.0506224438902743,1936.633856
1.0462544548286605,1936.633856
1.0484791016843418,1936.633856
1.051167041198502,1936.633856
1.0496578193146417,1936.633856
1.0530914535246414,1936.633856
1.0472693699313786,1936.633856
1.0525524641297568,1936.633856
1.0479709818636649,1936.633856
1.048815490318551,1936.633856
1.0408448877805487,1936.633856
1.037011545623836,1936.633856
1.0376094704049845,1936.633856
1.0430802992518704,1936.633856
1.0395885429638854,1936.633856
1.038536,1936.633856
1.03961,1936.674816
1.039897,1936.674816
1.0353400875547216,1936.674816
1.0347535580524345,1936.674816
1.043377,1936.674816
1.0301912609238453,1936.674816
1.034531506849315,1936.6912
1.0437599500935746,1936.6912
1.041811,1936.6912
1.0375275452841974,1936.6912
1.042430442919526,1936.6912
1.0365013732833959,1936.6912
1.0357173831775701,1936.6912
1.0411787897691829,1936.6912
1.0503805364940737,1936.6912
1.043071241422333,1936.6912
1.0502243902439024,1936.6912
1.051641448189763,1936.6912
1.0503505309181762,1936.6912
1.0460306924516531,1936.6912
1.045195752654591,1936.6912
1.0553275797373358,1936.6912
1.0402265751715534,1936.6912
1.0472903306300687,1936.6912
1.0502012484394507,1936.6912
1.0482211382113822,1936.6912
1.04472709113608,1936.6912
1.0518867124142233,1936.080896
1.0048,1937.047552
1.102941308411215,1937.825792
1.0721268414481897,1937.711104
1.0547516811955169,1937.604608
1.0585739563862928,1937.604608
1.0574316313823162,1937.637376
1.0583566355140186,1937.637376
1.0577444582814446,1937.637376
1.0542862842892768,1937.637376
1.048636805988771,1937.637376
1.0641668956901937,1937.637376
1.0539592039800996,1937.637376
1.064232709113608,1937.637376
1.0531028107432854,1937.637376
1.050313108614232,1937.637376
1.0538,1937.637376
1.0491597248280176,1937.637376
1.0626043613707166,1937.637376
1.04953,1937.637376
1.0538367041198502,1937.637376
1.0596557151780137,1937.637376
1.0374707423580787,1937.637376
1.040741,1937.637376
1.0340124533001245,1938.26816
1.3824029981261712,1940.320256
1.0342491599253267,1945.6
1.0618786292834892,1945.522176
1.0640119775421086,1945.522176
1.0595479127725858,1945.522176
1.0601977528089888,1945.554944
1.0660222639149468,1945.554944
1.0580242046163444,1945.554944
1.055219,1945.554944
1.0498734872114786,1945.554944
1.050742144638404,1945.554944
1.041739650872818,1945.554944
1.0483892701185278,1945.554944
1.0460353673723537,1945.554944
1.044849968769519,1945.554944
1.054377,1945.554944
1.0491985018726593,1945.554944
1.0358744707347447,1945.554944
1.0480628820960698,1945.554944
1.041492067457839,1945.554944
1.0420306542056075,1945.554944
1.040192759051186,1945.554944
1.0454212234706617,1945.554944
1.0362021210230816,1945.554944
1.0450033813400126,1945.554944
1.0543480324797,1945.862144
1.1831770287141075,1946.640384
1.061963184079602,1946.4192
1.062418964441672,1946.4192
1.0633765586034913,1946.4192
1.0754656679151062,1946.451968
1.04814463840399,1946.451968
1.0549492834890966,1946.451968
1.0527960099750624,1946.451968
1.0593459088069956,1946.451968
1.0527141073657929,1946.451968
1.0489242669993761,1946.451968
1.0466764815970055,1946.451968
1.0430067247820674,1946.451968
1.0417562189054725,1946.451968
1.0462615193026152,1946.451968
1.045795511221945,1946.451968
1.0397816822429906,1946.451968
1.0452844859813084,1946.451968
1.0426786741713572,1946.451968
1.0518670815183573,1946.451968
1.0502216687422168,1946.451968
1.0465876481597005,1946.451968
1.0474157303370786,1946.451968
1.0529834267912772,1946.451968
1.044952713661884,1946.451968
1.0525101811367894,1946.451968
1.0437151025481666,1946.451968
1.0427944931163955,1946.427392
1.2704747663551401,1947.058176
1.0656029962546816,1946.89024
1.067519800747198,1946.89024
1.0632703680598876,1946.89024
1.067209993753904,1946.923008
1.0589194029850746,1946.923008
1.0695365396627108,1946.923008
1.0717536159600998,1946.923008
1.0599534709193246,1946.923008
1.0542366127023661,1946.923008
1.058186168224299,1946.923008
1.0581726420986883,1946.923008
1.0528059925093634,1946.923008
1.0515877576514678,1946.923008
1.0596491578290705,1946.923008
1.055139,1946.923008
1.0569582033686837,1946.923008
1.0531209968847353,1946.923008
1.053154890965732,1946.923008
1.0575710542732377,1946.923008
1.0554170929507174,1946.923008
1.0477015595757955,1946.923008
1.047534581772784,1946.923008
1.049334497816594,1946.923008
1.051592264504055,1946.923008
1.0069643527204504,1947.234304
1.1708154806491886,1948.09856
1.0515670822942644,1947.7504
1.0667592754528419,1947.62752
1.0639558620689655,1947.62752
1.043283895131086,1947.62752
1.0491508421709295,1947.62752
1.0673399125546534,1947.717632
1.0497852315394243,1947.648
1.049776668746101,1947.648
1.0376701929060361,1947.648
1.0458870381966188,1947.648
1.039568,1947.648
1.0379046904315197,1947.648
1.054185329153605,1947.66848
1.047402373516552,1947.66848
1.0471229036295369,1947.66848
1.042297,1947.66848
1.049870507201002,1947.66848
1.042626641651032,1947.66848
1.0436408265497807,1947.66848
1.039000124610592,1947.66848
1.044561447286338,1947.66848
1.0382556316116989,1947.66848
1.0497891181988743,1947.66848
1.0459205992509364,1947.66848
1.0394156347717323,1947.275264
1.003448844472205,1947.856896
1.4043516811955168,1948.413952
1.061414847161572,1948.336128
1.067112164691204,1948.336128
1.0621670192906036,1948.368896
1.067745658963148,1948.368896
1.0476363636363637,1948.368896
1.0546008744534665,1948.368896
1.0525119003115264,1948.368896
1.0601515947467166,1948.368896
1.0510734744707348,1948.368896
1.052682367601246,1948.368896
1.0486872817955113,1948.368896
1.050354114713217,1948.368896
1.050499,1948.368896
1.0570806491885143,1948.368896
1.0530535246412975,1948.368896
1.0510145794392523,1948.368896
1.0523850374064838,1948.368896
1.0461948973242066,1948.368896
1.0533220212102308,1948.368896
1.0678805746408495,1948.368896
1.0476342286071205,1948.368896
1.046710031152648,1947.783168
0.9993647940074907,1948.655616
1.3793216199376948,1949.581312
1.0594130678282514,1949.364224
1.0633985037406484,1949.310976
1.0687850280723643,1949.343744
1.067000124300808,1949.343744
1.0589774173424829,1949.343744
1.0563343730505304,1949.343744
1.059094264339152,1949.343744
1.0558676616915423,1949.343744
1.0581463171036205,1949.343744
1.0639141073657927,1949.343744
1.05046783042394,1949.343744
1.0491820448877804,1949.343744
1.0551208462974486,1949.343744
1.051812702366127,1949.343744
1.0526670830730793,1949.04064
1.1072399002493765,1949.564928
1.3834083697688944,1932.632064
1.059319328775637,1932.55424
1.0656109725685785,1932.55424
1.0591940149625936,1932.55424
1.0588560747663551,1932.587008
1.0614248284466625,1932.587008
1.063057766687461,1932.587008
1.0587484112149532,1932.587008
1.0511401869158878,1932.587008
1.0521948909657322,1932.587008
1.0521054341036853,1932.587008
1.0508034869240348,1932.587008
1.0574402994385528,1932.587008
1.0582366127023661,1932.587008
1.05403645443196,1932.587008
1.0431940074906367,1932.136448
0.9994553404122424,1932.898304
1.500315907673113,1952.587776
1.0608967581047382,1952.587776
1.0671490318550905,1952.587776
1.0812275344180224,1952.636928
1.072784509681449,1952.526336
1.068492615769712,1952.526336
1.0554776323987538,1952.526336
1.0562640099626401,1952.526336
1.0569112913287586,1952.526336
1.0525893948845915,1952.526336
1.041865502183406,1952.526336
1.0453207218419416,1952.526336
1.0545424657534246,1952.526336
1.0491285892634208,1952.526336
1.0442656697819315,1952.526336
1.044471,1952.657408
1.0450218613366646,1952.559104
1.0525724266999377,1952.559104
1.0548234706616728,1952.559104
1.1531580665411174,1952.681984
1.530519298245614,1963.687936
1.0709935162094764,1964.220416
1.0637428037383179,1964.081152
1.0626157303370787,1964.081152
1.0603628197130381,1964.081152
1.070477708592777,1964.101632
1.1198234413965087,1964.101632
1.0548794007490636,1964.101632
1.063368578553616,1964.101632
1.0537027431421446,1964.101632
1.0483447845096814,1964.101632
1.0470084788029925,1964.101632
1.0463670206121174,1964.101632
1.049245443196005,1964.101632
1.05412,1964.101632
1.0487136618839676,1964.101632
1.0545407361197754,1964.232704
1.041029,1964.1344
1.0471505926388023,1964.1344
1.05181,1964.1344
1.2273309823677583,1965.449216
1.2666011228945726,1965.334528
1.0723395755305867,1965.928448
1.0703770287141074,1965.928448
1.0583197507788162,1965.858816
1.0597396627108058,1965.858816
1.0639700748129677,1965.858816
1.066682,1965.858816
1.057426,1965.858816
1.060963591022444,1965.858816
1.057712788521522,1965.883392
1.0481772246421903,1965.883392
1.052528847352025,1965.883392
1.0628522826766729,1965.883392
1.0466812422360248,1965.883392
1.0683444236760125,1965.883392
1.0589133583021224,1965.883392
1.0479610729881472,1965.883392
1.053831355402873,1965.883392
1.0453286783042395,1965.883392
1.0445697196261683,1965.883392
1.0447191011235955,1965.883392
1.0384966376089664,1965.883392
1.041511055590256,1966.014464
1.0497907615480648,1966.014464
1.0415760299625467,1965.920256
1.0420631055900622,1965.920256
1.047428072364317,1965.920256
1.1786519447929737,1966.260224
1.6285697196261681,1966.465024
1.068312523364486,1966.977024
1.0577754517133957,1966.977024
1.056589788293898,1966.977024
1.0630034912718205,1967.0016
1.0647645221736415,1967.0016
1.055542144638404,1967.0016
1.0556214731585518,1967.0016
1.0548767020612118,1967.0016
1.0538291407222915,1967.0016
1.057005,1967.0016
1.0560549313358303,1967.0016
1.050072523364486,1967.0016
1.0556072274143302,1967.0016
1.0529925187032418,1967.0016
1.0498798251093067,1967.0016
1.0524029925187033,1967.0016
1.0506826466916355,1967.0016
1.0457348314606743,1967.0016
1.0537709657320873,1967.0016
1.0585931378665003,1967.0016
1.0482497805642634,1967.0016
1.045226,1967.0016
1.049903620474407,1967.0016
1.043435,1967.0016
1.0412901618929016,1967.0016
1.0463980062305296,1967.038464
1.1744571428571429,1967.06304
1.4655441396508728,1967.017984
1.0646517412935323,1967.607808
1.0723323767935122,1967.525888
1.0628069825436408,1967.525888
1.063009856519027,1967.525888
1.0674774797255147,1967.525888
1.0618327725856698,1967.550464
1.0620993757802746,1967.550464
1.0619558328134748,1967.550464
1.0580127420362273,1967.550464
1.0617562189054726,1967.550464
1.05390753894081,1967.550464
1.052440897755611,1967.550464
1.0597080474111042,1967.550464
1.0616742679127726,1967.550464
1.0574933333333334,1967.550464
1.0544468244084682,1967.550464
1.0598609345794392,1967.550464
1.0519057943925234,1967.550464
0.961522,1967.632384
1.3454037546933668,1977.511936
1.0624009975062345,1977.376768
1.0633298377028715,1977.376768
1.063015691158157,1977.50784
1.065897,1977.50784
1.0568323987538941,1977.50784
1.0630675827607745,1977.50784
1.0582713216957607,1977.401344
1.0691530142945929,1977.401344
1.0563172069825437,1977.401344
1.066863,1977.401344
1.0634021210230817,1977.401344
1.0471291770573565,1977.401344
1.0551950062421973,1977.401344
1.0476586400499064,1977.401344
1.0557409713574097,1977.401344
1.055012702366127,1977.401344
1.0637956386292835,1977.401344
1.07526904315197,1977.806848
1.4498794759825329,1984.425984
1.2495240948813982,1978.351616
1.0565675810473816,1978.42944
1.066348,1978.322944
1.0562754834684966,1978.322944
1.0589628891656289,1978.322944
1.0549246882793017,1978.322944
1.0593445482866044,1978.322944
1.0596494382022472,1978.322944
1.0483853142501556,1978.322944
1.0574174563591023,1978.322944
1.0524955708047412,1978.322944
1.056966583541147,1978.322944
1.056152095059412,1978.322944
1.0499977514053715,1978.322944
1.0554066291432145,1978.322944
1.050242190416926,1978.322944
1.044683,1978.322944
1.0392622277535781,1978.322944
1.0468205256570713,1978.322944
1.045032581453634,1977.851904
0.9969933956386293,1978.49088
1.1932911930043724,1979.211776
1.0550811485642946,1979.088896
1.0511970056144728,1979.113472
1.056412,1979.113472
1.0463329161451815,1979.113472
1.0447352024922119,1979.113472
1.0537922789539227,1979.113472
1.0510058786741714,1979.113472
1.0482099183929692,1979.113472
1.0517596009975063,1979.113472
1.0449305712492154,1979.113472
1.0553429467084638,1979.113472
1.058498315658141,1979.113472
1.0440311166875784,1979.113472
1.0521680250783698,1979.113472
1.0530123364485982,1979.113472
1.0473551939924906,1979.113472
1.053966917293233,1979.113472
1.053038148843027,1979.113472
1.04036,1979.113472


==> serializer-comparison/sc2-serializer_t.csv <==
,Time[sec],CPU[Core],MEM[MB]
0,0.0,0.432748,143.507456
1,2.0026447772979736,1.1530408548082969,235.04896
2,4.006809949874878,1.6251425705329154,503.451648
3,6.011808395385742,1.827284735202492,1062.13376
4,8.015306234359741,1.0597075108628182,1063.002112
5,10.019072771072388,1.0627205992509363,1063.972864
6,12.021291255950928,1.0666131661442009,1069.93664
7,14.025425672531128,1.0528629213483147,1075.744768
8,16.029330015182495,1.0478796019900498,1079.975936
9,18.032974004745483,1.0532534332084893,1086.529536
10,20.03589963912964,1.0610966292134831,1091.428352
11,22.039065837860107,1.0504796493425173,1095.151616
12,24.043654441833496,1.0690075187969923,1101.041664
13,26.047255039215088,1.0489893283113625,1105.149952
14,28.04992175102234,1.044499,1109.172224
15,30.053091049194336,1.060341139636819,1114.09152
16,32.05716586112976,1.0476649056603773,1117.958144
17,34.06164884567261,1.0450122653316647,1121.181696
18,36.06465029716492,1.0470558694287508,1130.954752
19,38.06769037246704,1.0363845962732918,1134.313472
20,40.07065153121948,1.039687,1138.855936
21,42.074015855789185,1.0380176726820165,1143.267328
22,44.07748627662659,1.0232306172839507,1148.243968
23,46.08118033409119,1.0310022249690975,1152.237568
24,48.084176540374756,1.0317998761609908,1157.152768
25,50.087384939193726,1.035967560823456,1163.595776
26,52.09061288833618,1.029693300248139,1169.248256
27,54.093464374542236,1.032628855721393,1173.725184
28,56.09673190116882,1.0259025957972805,1178.435584
29,58.100560665130615,1.0339656856606136,1183.752192
30,60.10302686691284,1.039127454659162,1186.029568
31,62.106250524520874,1.039081296758105,1189.249024
32,64.10985827445984,1.0365090909090908,1192.214528
33,66.1128945350647,1.0214252307692309,1195.876352
34,68.11572766304016,1.0288597014925374,1198.723072
35,70.1195011138916,1.0185414664202097,1203.245056
36,72.1224844455719,1.0268833746898265,1208.573952
37,74.12650322914124,1.035674296435272,1213.382656
38,76.13046908378601,1.0311705184259838,1216.827392
39,78.13338494300842,1.0257856519026824,1221.341184
40,80.13604855537415,1.028814,1225.13408
41,82.13881301879883,1.034181363352095,1228.914688
42,84.1430778503418,1.0341543464665417,1233.678336
43,86.1445300579071,1.038644764890282,1237.602304
44,88.14756464958191,1.0298267166042447,1241.51808
45,90.15059161186218,1.034174,1245.85984
46,92.15281939506531,1.034517573483427,1248.874496
47,94.15676641464233,1.030781954887218,1253.236736
48,96.16049385070801,1.0242523153942429,1257.721856
49,98.16308212280273,1.0327530586766542,1259.49952
50,100.16643762588501,1.0344614615865084,1263.169536
51,102.16989278793335,1.0377151439299124,1267.859456
52,104.17280602455139,1.0375904940587868,1270.657024
53,106.1776442527771,1.0337669390320554,1273.626624
54,108.17950749397278,1.0381748743718593,1277.444096
55,110.18258571624756,1.0302374064837905,1281.220608
56,112.18577790260315,1.0310176139912557,1284.653056
57,114.18843865394592,1.0310772698810269,1291.440128
58,116.19165754318237,1.0308711166562694,1293.959168
59,118.19517111778259,1.032061,1296.244736
60,120.19845533370972,1.0286114713216958,1300.566016
61,122.202481508255,1.0350851435705368,1306.054656
62,124.20580911636353,1.0347615480649188,1310.26944
63,126.21003413200378,1.0291030529595016,1315.36896
64,128.21235513687134,1.0328250312891114,1319.276544
65,130.21544790267944,1.032994,1324.281856
66,132.21879267692566,1.0286982543640897,1326.96064
67,134.22250890731812,1.026349844816884,1329.668096
68,136.22524285316467,1.0314743142144638,1331.785728
69,138.22808575630188,1.0340762976860538,1335.435264
70,140.23104906082153,1.029794756554307,1339.850752
71,142.2344105243683,1.0336978776529335,1345.814528
72,144.23761177062988,1.0337757802746568,1349.85728
73,146.2409553527832,1.036063,1351.729152
74,148.24429845809937,1.034831460674157,1355.464704
75,150.24748992919922,1.03346908182386,1359.07328
76,152.2502076625824,1.027135121646912,1363.959808
77,154.25318026542664,1.0286520924422236,1367.339008
78,156.256751537323,1.0399329580988117,1373.323264
79,158.25930976867676,1.037233354231975,1377.026048
80,160.26404643058777,1.033088040075141,1380.376576
81,162.26694512367249,1.0370860727728983,1384.411136
82,164.2704575061798,1.0431447583176396,1387.343872
83,166.273854970932,1.04142177470107,1391.210496
84,168.27643704414368,1.033465,1394.929664
85,170.27984619140625,1.0349051572327044,1400.643584
86,172.2824170589447,1.0611536415452818,1782.730752
87,174.28558826446533,1.1191653918495297,1754.370048
88,176.2896511554718,1.1644045169385195,1806.749696
89,178.29300498962402,1.054505,1807.364096
90,180.29529786109924,1.0541776947040498,1807.409152
91,182.29823565483093,1.06412,1807.863808
92,184.30058908462524,1.0581403377110694,1808.67072
93,186.30425834655762,1.0626869240348693,1809.342464
94,188.30733680725098,1.059715710723192,1809.89952
95,190.3100507259369,1.0553953778888194,1810.071552
96,192.3129563331604,1.0586856429463172,1810.890752
97,194.31715965270996,1.0574245482866045,1811.939328
98,196.32076144218445,1.0581553058676654,1812.606976
99,198.32378315925598,1.047964156813939,1813.241856
100,200.326735496521,1.0475638178415472,1813.630976
101,202.32979917526245,1.0484531503431067,1814.511616
102,204.33278918266296,1.0438097135740971,1815.015424
103,206.336510181427,1.044154,1816.150016
104,208.33902502059937,1.040219451371571,1816.911872
105,210.34245991706848,1.04164469273743,1817.767936
106,212.34579277038574,1.0405803726708074,1818.456064
107,214.34917736053467,1.0419767645221736,1819.103232
108,216.35192966461182,1.037731090342679,1820.176384
109,218.35507583618164,1.0364319201995011,1821.0816
110,220.35948204994202,1.0405971195992485,1821.81888
111,222.36242246627808,1.047663,1822.810112
112,224.3655824661255,1.0446155763239875,1823.49824
113,226.36846566200256,1.0383700561447289,1824.11264
114,228.37155175209045,1.0429356608478804,1824.776192
115,230.37451457977295,1.0421996252342287,1825.533952
116,232.37862634658813,1.0387850374064838,1826.01728
117,234.38107466697693,1.0374485946283574,1826.623488
118,236.38467073440552,1.038466,1827.49184
119,238.38763165473938,1.035475140186916,1828.102144
120,240.3912603855133,1.029708,1828.855808
121,242.39410424232483,1.0281759501557632,1829.412864
122,244.39797163009644,1.0261722118380063,1829.982208
123,246.40051865577698,1.032605243445693,1830.621184
124,248.40318894386292,1.0298596884735205,1831.337984
125,250.40699458122253,1.0312937655860348,1832.112128
126,252.40915870666504,1.035769067000626,1832.804352
127,254.4119050502777,1.0376682559598494,1833.32864
128,256.4148304462433,1.0276089775561097,1833.79968
129,258.41755533218384,1.037416,1834.262528
130,260.42050766944885,1.0379680798004989,1834.68032
131,262.4237291812897,1.040272681704261,1835.196416
132,264.42659974098206,1.037357,1836.019712
133,266.42915081977844,1.0347381546134664,1836.56448
134,268.4323649406433,1.0352970606629144,1836.838912
135,270.4349420070648,1.0358195488721804,1837.744128
136,272.4385657310486,1.034103685196752,1838.493696
137,274.44154024124146,1.0370261413383364,1839.366144
138,276.4440314769745,1.0253953836556458,1840.144384
139,278.44838976860046,1.0325476846057573,1840.541696
140,280.4523894786835,1.0314806754221388,1841.164288
141,282.45580863952637,1.0362873981191223,1841.897472
142,284.4589047431946,1.0341832709113608,1842.651136
143,286.4615271091461,1.0305958775765147,1843.449856
144,288.46423602104187,1.037368130489335,1844.355072
145,290.4671165943146,1.028599874921826,1844.924416
146,292.4699170589447,1.039175,1845.485568
147,294.47326707839966,1.0383989962358846,1846.31296
148,296.47629952430725,1.0342166146158651,1847.02976
149,298.4794466495514,1.0399600249843848,1847.545856
150,300.48329520225525,1.0384509045539614,1848.213504
151,302.48620319366455,1.0360613849033062,1849.155584
152,304.4898216724396,1.0343930174563591,1849.942016
153,306.49300384521484,1.0293120797011208,1850.998784
154,308.4962306022644,1.0288779512804498,1851.543552
155,310.5003185272217,1.0334883489096574,1852.645376
156,312.50301456451416,1.0351660636306923,1853.571072
157,314.5064904689789,1.03585664160401,1854.574592
158,316.5092284679413,1.038243,1855.066112
159,318.51229977607727,1.037587476518472,1855.328256
160,320.51587104797363,1.0324392745465916,1855.860736
161,322.5187590122223,1.032154,1856.516096
162,324.5229437351227,1.0286520924422236,1863.18848
163,326.52628684043884,1.1497049591964843,1766.162432
164,328.52929425239563,1.7614366938008768,1783.15264
165,330.5324845314026,0.9836574282147316,1818.279936
166,332.53520011901855,1.0742417966313162,1818.112
167,334.5384929180145,1.0593016822429906,1818.60352
168,336.54156160354614,1.0818917237087742,1819.009024
169,338.5446228981018,1.0778673304293716,1819.27936
170,340.54762268066406,1.0645196752029982,1819.648
171,342.5508327484131,1.0587402985074628,1819.840512
172,344.55406045913696,1.0600039900249376,1819.99616
173,346.5571460723877,1.0591570536828965,1820.266496
174,348.560649394989,1.0473071651090342,1820.418048
175,350.5633978843689,1.0534386008744534,1820.5696
176,352.56631684303284,1.0583668757841906,1820.89728
177,354.56921577453613,1.051087141073658,1820.89728
178,356.57354521751404,1.0862592638802246,1821.712384
179,358.5765628814697,1.0388522826766728,1821.908992
180,360.579617023468,1.0447600748596382,1821.986816
181,362.5829050540924,1.0489041744548286,1822.24896
182,364.58578085899353,1.0388827930174565,1822.171136
183,366.5882806777954,1.051811,1822.74048
184,368.59242701530457,1.0388635514018691,1822.625792
185,370.5950138568878,1.036295,1822.994432
186,372.5990197658539,1.0365641474078702,1823.27296
187,374.6020905971527,1.038809488139825,1823.39584
188,376.6050183773041,1.038011214953271,1823.494144
189,378.6079616546631,1.0377274203622735,1823.637504
190,380.61139035224915,1.0375619524405506,1823.797248
191,382.6146275997162,1.0474143660212367,1823.80544
192,384.6176211833954,1.0124997555012225,1823.916032
193,386.6205859184265,1.0019161329305135,1823.92832
194,388.62379121780396,1.0337821138211385,1823.944704
195,390.62703251838684,1.0317722846441948,1823.965184
196,392.6301357746124,1.0343441396508728,1824.096256
197,394.6335551738739,1.0329077306733168,1824.268288
198,396.63752484321594,1.036408,1824.571392
199,398.64072036743164,1.0312464709556528,1824.575488
200,400.64434814453125,1.034193886462882,1824.70656
201,402.6475863456726,1.0278858566978193,1824.817152
202,404.6508538722992,1.0323315855181023,1824.960512
203,406.6542830467224,1.0334971285892631,1824.944128
204,408.6574890613556,1.036037,1825.021952
205,410.6606237888336,1.0399490318550906,1825.263616
206,412.66447925567627,1.035104,1825.28
207,414.6673033237457,1.032145,1825.312768
208,416.6710002422333,1.0278677479725515,1825.615872
209,418.67411279678345,1.0307156054931337,1825.554432
210,420.67674803733826,1.034166645846346,1825.775616
211,422.68058252334595,1.0328049937578028,1825.804288
212,424.6844959259033,1.0368999375390382,1825.91488
213,426.688111782074,1.0250663354037266,1826.013184
214,428.6909637451172,1.030865581977472,1826.197504
215,430.69415044784546,1.028381308411215,1826.38592
216,432.69727993011475,1.0272,1826.586624
217,434.70102190971375,1.0287660636306926,1826.787328
218,436.7050836086273,1.0369917189460476,1826.787328
219,438.70792269706726,1.034333834586466,1826.906112
220,440.7113616466522,1.0370264150943396,1827.151872
221,442.7156991958618,1.027245913911416,1827.192832
222,444.7189750671387,1.0292114856429464,1827.504128
223,446.723171710968,1.033509170305677,1827.340288
224,448.72609090805054,1.0297556109725683,1827.557376
225,450.72929787635803,1.0300104607721046,1827.467264
226,452.7323467731476,1.029679098873592,1827.520512
227,454.7387418746948,1.0292241813602014,1827.667968
228,456.73956394195557,1.024956413449564,1827.586048
229,458.7429506778717,1.0325129618033813,1827.708928
230,460.7452962398529,1.034988471177945,1827.700736
231,462.74787306785583,1.0335659574468086,1827.786752
232,464.7510268688202,1.0369021276595745,1827.811328
233,466.7539556026459,1.032927680798005,1827.913728
234,468.75678539276123,1.027439149468418,1828.175872
235,470.75936555862427,1.0281121401752191,1828.294656
236,472.76200246810913,1.0352902821316614,1828.286464
237,474.7644603252411,1.0316251256281408,1828.347904
238,476.7687637805939,1.034100687070581,1828.540416
239,478.7733805179596,1.0302902058640049,1828.61824
240,480.77783966064453,1.034047880299252,1828.704256
241,482.78080010414124,1.024004996876952,1828.941824
242,484.7840213775635,1.031127454659162,1829.105664
243,486.78704285621643,1.0269268535825544,1829.240832
244,488.7911961078644,1.0323465667915106,1829.15072
245,490.79372549057007,1.0311008099688477,1829.412864
246,492.79672026634216,1.0278515566625157,1829.474304
247,494.8005950450897,1.0339686912961803,1829.486592
248,496.8049359321594,1.0256634055727554,1829.568512
249,498.8081786632538,1.0279904940587867,1829.732352
250,500.8106961250305,1.0263551681195515,1829.6832
251,502.8146233558655,1.032211,1829.920768
252,504.81739234924316,1.030501,1829.900288
253,506.8202919960022,1.0313434103685195,1830.01088
254,508.82567143440247,1.0430663316582915,2008.776704
255,510.8278589248657,1.163806411062225,1791.811584
256,512.8321883678436,1.228367270455965,1815.867392
257,514.8346633911133,1.0576557907845578,1816.379392
258,516.8391201496124,1.066656603773585,1816.379392
259,518.8419916629791,1.0563847595252966,1816.379392
260,520.8459708690643,1.065841547099189,1816.379392
261,522.8488795757294,1.0628448877805483,1816.395776
262,524.8524956703186,1.061457766687461,1816.43264
263,526.8557925224304,1.0521120099564405,1816.584192
264,528.859601020813,1.0595463505926388,1816.461312
265,530.8631319999695,1.0587842990654206,1816.592384
266,532.8662986755371,1.0496459425717852,1816.469504
267,534.8694288730621,1.0462345171339564,1816.481792
268,536.8728380203247,1.038512929419113,1816.481792
269,538.877231836319,1.032058560794045,1816.61696
270,540.8804471492767,1.0379512804497188,1816.629248
271,542.8835661411285,1.0374774595267746,1816.530944
272,544.886462688446,1.0437786383510306,1816.576
273,546.8900916576385,1.032969968847352,1816.584192
274,548.8932104110718,1.0442770388958595,1816.608768
275,550.8963088989258,1.04365,1816.6784
276,552.8991804122925,1.039386,1816.702976
277,554.902195930481,1.034546043613707,1816.715264
278,556.9052200317383,1.0403415059116363,1816.731648
279,558.9083201885223,1.038082,1816.748032
280,560.9109220504761,1.034787257963773,1816.776704
281,562.9134216308594,1.0288838427947598,1816.817664
282,564.9165377616882,1.0378366479049406,1816.846336
283,566.920473575592,1.0256911709455228,1816.838144
284,568.923223733902,1.031178,1816.846336
285,570.9273614883423,1.03592319201995,1816.850432
286,572.930427312851,1.0357026282853568,1816.850432
287,574.9337615966797,1.0388113136392203,1816.86272
288,576.9371974468231,1.034919,1816.86272
289,578.9407248497009,1.035755736677116,1816.86272
290,580.9442324638367,1.0319760449157829,1816.866816
291,582.9472801685333,1.0353180737961225,1816.891392
292,584.9516065120697,1.02845443196005,1816.956928
293,586.955239534378,1.0281977528089887,1816.9856
294,588.9576654434204,1.0282935323383084,1817.116672
295,590.9606282711029,1.032001003134796,1816.993792
296,592.9632525444031,1.0292541353383458,1817.018368
297,594.9660947322845,1.0411535353535353,1817.018368
298,596.9704840183258,1.0297520249221184,1817.034752
299,598.9733643531799,1.0320319401122895,1817.038848
300,600.9774272441864,1.0310110552763818,1817.174016
301,602.9806742668152,1.0222304239401496,1817.088
302,604.9832746982574,1.025537039350406,1817.092096
303,606.9869828224182,1.0255081721771675,1817.092096
304,608.9911954402924,1.033105,1817.088
305,610.9941940307617,1.033356608478803,1817.219072
306,612.9969580173492,1.0291762351469669,1817.300992
307,615.000899553299,1.0250859638178416,1817.16992
308,617.0044846534729,1.030918648310388,1817.288704
309,619.0072450637817,1.028334,1817.182208
310,621.0097241401672,1.0234140985651905,1817.219072
311,623.0129837989807,1.0293310043668122,1817.239552
312,625.0163402557373,1.0354382978723404,1817.247744
313,627.0192458629608,1.0293684210526317,1817.370624
314,629.0215187072754,1.0298118380062304,1817.341952
315,631.0247342586517,1.0306490897677338,1816.96512
316,633.0274784564972,1.0273459088069956,1817.288704
317,635.031227350235,1.033696,1817.300992
318,637.0338253974915,1.030167145534041,1817.296896
319,639.0363128185272,1.0312898876404497,1817.2928
320,641.0399720668793,1.0301832709113607,1817.31328
321,643.0432362556458,1.02724289276808,1817.448448
322,645.0468912124634,1.036760877742947,1817.317376
323,647.0495817661285,1.0314646691635456,1817.325568
324,649.0534253120422,1.034527959697733,1817.325568
325,651.0567226409912,1.0332785938480853,1817.329664
326,653.0596368312836,1.0306810539523212,1817.358336
327,655.0628871917725,1.030938673341677,1817.370624
328,657.0652966499329,1.0325918495297806,1817.3952
329,659.0684781074524,1.022396017423771,1817.419776
330,661.0715847015381,1.0272468244084685,1817.45664
331,663.0751638412476,1.032242848219863,1817.645056
332,665.0781688690186,1.0308295369211515,1817.432064
333,667.0820457935333,1.02144556176288,1817.440256
334,669.0847406387329,1.0318766917293234,1817.460736
335,671.0892987251282,1.0255238572323109,1817.481216
336,673.0918715000153,1.023783135540287,1817.485312
337,675.0949518680573,1.031054865034526,1817.612288
338,677.0977728366852,1.0304696950840075,1817.513984
339,679.1008698940277,1.023976014990631,1817.530368
340,681.1040434837341,1.0297777777777777,1817.575424
341,683.1074540615082,1.028965725047081,1817.616384
342,685.1107640266418,1.038149373433584,1817.628672
343,687.1138236522675,1.028198878504673,1817.632768
344,689.1169691085815,1.0328710888610764,1817.632768
345,691.1201012134552,1.0334862133499687,1817.632768
346,693.1239016056061,1.1625720754716982,1819.394048
347,695.1279373168945,1.746245807259074,1850.228736
348,697.1312565803528,1.0596284644194756,1845.563392
349,699.1338028907776,1.0586322903629537,1845.563392
350,701.1377806663513,1.0590242197253432,1845.563392
351,703.1421644687653,1.053086105919003,1845.694464
352,705.145213842392,1.0547778193146418,1845.714944
353,707.148850440979,1.0537005628517824,1845.587968
354,709.151526927948,1.047584778540237,1845.587968
355,711.1537470817566,1.0495156308851223,1845.587968
356,713.1568291187286,1.0430671660424469,1845.587968
357,715.1598844528198,1.0494101694915254,1845.587968
358,717.1632130146027,1.0476065081351689,1845.587968
359,719.1661486625671,1.0360599250936329,1845.587968
360,721.1709282398224,1.0480560350218886,1845.587968
361,723.1739461421967,1.046938008766437,1845.592064
362,725.1765494346619,1.0420310776942356,1845.592064
363,727.1811921596527,1.0420052664576802,1845.592064
364,729.1848571300507,1.0391119950279677,1845.592064
365,731.1879730224609,1.039326,1845.592064
366,733.1907527446747,1.0399639549436797,1845.592064
367,735.1941156387329,1.0355867582760774,1845.592064
368,737.1964640617371,1.0413921299188007,1845.592064
369,739.1993653774261,1.045660462211118,1845.649408
370,741.2036838531494,1.0547317559153175,1845.788672
371,743.2075061798096,1.046526762320649,1845.661696
372,745.2111234664917,1.0399390381011868,1845.661696
373,747.2137730121613,1.0495511830635118,1845.661696
374,749.216511964798,1.0389556109725686,1845.661696
375,751.2193508148193,1.044329060360921,1845.661696
376,753.2225291728973,1.0407275452841973,1845.661696
377,755.2254431247711,1.034870092879257,1845.661696
378,757.2281544208527,1.032843618339529,1845.661696
379,759.2317807674408,1.0430138145612944,1845.661696
380,761.2346496582031,1.0358241975308642,1845.661696
381,763.2375862598419,1.038460696517413,1845.665792
382,765.2407896518707,1.0195406134969325,1845.665792
383,767.2435328960419,1.0452201617921593,1845.682176
384,769.2466599941254,1.0167322364411944,1845.682176
385,771.2495257854462,1.034188792029888,1845.682176
386,773.2516927719116,1.0268922696351268,1845.686272
387,775.2547519207001,1.026783643122677,1845.690368
388,777.2579996585846,1.0384199501246882,1845.727232
389,779.2609341144562,1.0330434782608695,1845.727232
390,781.2645270824432,1.0403690773067331,1845.727232
391,783.2667374610901,1.0412114856429464,1845.731328
392,785.2702341079712,1.0415461346633417,1845.731328
393,787.2736296653748,1.0213694581280788,1845.731328
394,789.2761929035187,1.0356759431045146,1845.731328
395,791.2789669036865,1.0361886745488489,1845.731328
396,793.2819755077362,1.0315374689826302,1845.735424
397,795.2858228683472,1.0282875232774673,1845.743616
398,797.2886190414429,1.0402197253433207,1845.735424
399,799.2913508415222,1.0409915211970076,1845.735424
400,801.2950994968414,1.032522693266833,1845.73952
401,803.2990753650665,1.0391531755915318,1845.755904
402,805.3027620315552,1.0341667083854815,1845.76
403,807.3057825565338,1.037148909657321,1845.76
404,809.3084714412689,1.0399247176913424,1845.78048
405,811.3117060661316,1.0419925093632958,1845.776384
406,813.3156535625458,1.0425154328732749,1845.78048
407,815.3188874721527,1.0326094292803971,1845.772288
408,817.3227081298828,1.0387214017521902,1845.764096
409,819.3267481327057,1.036056575682382,1845.768192
410,821.3295774459839,1.0362919525888958,1845.772288
411,823.3323476314545,1.0405236545682102,1845.772288
412,825.3355529308319,1.0375175515302937,1845.776384
413,827.3386743068695,1.0381027431421446,1845.788672
414,829.3414149284363,1.0368169893816366,1845.788672
415,831.3449153900146,1.0411784730913642,1845.788672
416,833.3478980064392,1.032805,1845.788672
417,835.3508777618408,1.040640201005025,1845.788672
418,837.353572845459,1.04089234629862,1845.792768
419,839.3562078475952,1.0346470368059888,1845.813248
420,841.3589084148407,1.0392290362953691,1845.817344
421,843.3630285263062,1.0349504039776258,1845.817344
422,845.3656480312347,1.0369896444167186,1845.817344
423,847.3695311546326,1.0354523690773068,1845.817344
424,849.3722505569458,1.042263829787234,1845.952512
425,851.375194311142,1.0368201005025126,1845.825536
426,853.3794124126434,1.0451640897755612,1845.825536
427,855.3836708068848,1.0351640673736744,1845.829632
428,857.3863186836243,1.0392902180685355,1845.829632
429,859.3894159793854,1.0438008777429466,1845.829632
430,861.392914056778,1.0440134747348722,1845.829632
431,863.3961095809937,1.0297885286783042,1845.829632
432,865.3988451957703,1.0368658354114713,1845.829632
433,867.4018847942352,1.0410936835522202,1845.829632
434,869.4045829772949,1.0455984952978057,1845.829632
435,871.4085459709167,1.0510161149281698,1845.833728
436,873.412083864212,1.0461203495630462,1845.833728
437,875.4149103164673,1.0462214420062697,1845.833728
438,877.4192736148834,1.047152119700748,1845.846016
439,879.4231450557709,1.0347452841973763,1845.846016
440,881.4268386363983,1.044030884184309,1845.846016
441,883.4302387237549,1.0450493765586035,1845.846016
442,885.4333348274231,1.0515643169058015,1845.846016
443,887.4360957145691,1.0505,1845.846016
444,889.439514875412,1.0418012453300125,1845.846016
445,891.4417371749878,1.0529078651685393,1845.977088
446,893.4450831413269,1.0467607745159275,1845.977088
447,895.4482591152191,1.0419377888819488,1845.854208
448,897.452321767807,1.036933250466128,1845.854208
449,899.4563748836517,1.0481785579937304,1845.854208
450,901.4596514701843,1.035539937694704,1845.854208
451,903.4629437923431,1.0435332082551594,1845.854208
452,905.4655494689941,1.049778670012547,1845.854208
453,907.4694182872772,1.0427686520376176,1845.8624
454,909.472558259964,1.0427153942428036,1845.8624
455,911.4757668972015,1.035731,1845.8624
456,913.4789707660675,1.0459074589127686,1845.858304
457,915.4819128513336,1.040411,1845.870592
458,917.4849786758423,1.043939386349405,1845.870592
459,919.4877610206604,1.0406267834793492,1845.870592
460,921.4911925792694,1.0430992518703242,1845.874688
461,923.495058298111,1.0382285358255452,1845.878784
462,925.498458147049,1.040072954403498,1845.899264
463,927.5014581680298,1.0474439574201628,1845.899264
464,929.5051581859589,1.047444,1845.899264
465,931.5087878704071,1.0366006261740763,1845.899264
466,933.511572599411,1.0355553337492205,1845.899264
467,935.5149917602539,1.0386706766917293,1845.936128
468,937.5180339813232,1.0405246558197747,1845.936128
469,939.5210525989532,1.0421997509339975,1845.936128
470,941.5240824222565,1.0349483709273184,1845.936128
471,943.5268466472626,1.0359037593984963,1845.94432
472,945.5304644107819,1.081135,1691.70944
473,947.5359222888947,1.5051431421446384,1697.28
474,949.5389428138733,0.9771431433938635,1697.878016
475,951.5411467552185,1.058051,1697.878016
476,953.5441229343414,1.0582003752345217,1697.898496
477,955.546647310257,1.053990511860175,1697.898496
478,957.5491468906403,1.0471075776397516,1697.898496
479,959.5521669387817,1.049245443196005,1697.898496
480,961.5551569461823,1.0526470955652718,1697.898496
481,963.5588889122009,1.048680701754386,1697.898496
482,965.5614063739777,1.0510786967418546,1697.898496
483,967.5639142990112,1.0463498746867168,1697.898496
484,969.5667519569397,1.0464782445141063,1697.898496
485,971.5700576305389,1.0486558197747184,1697.898496
486,973.5731649398804,1.0502935665209243,1697.898496
487,975.5755345821381,1.0458068879148403,1697.902592
488,977.5792300701141,1.0461426433915213,1697.902592
489,979.5818600654602,1.0448279301745635,1697.902592
490,981.5851333141327,1.0480988764044945,1697.902592
491,983.5887172222137,1.045185518102372,1697.902592
492,985.5912506580353,1.0491275905118602,1697.902592
493,987.5941114425659,1.059428142589118,1697.902592
494,989.5971145629883,1.0499026217228464,1697.902592
495,991.6002838611603,1.0419685393258429,1697.902592
496,993.6024849414825,1.0450827067669173,1697.902592
497,995.6051368713379,1.0413976205385098,1697.902592
498,997.6078157424927,1.0453739238927011,1697.902592
499,999.6115720272064,1.0419081926203877,1697.902592
500,1001.6143789291382,1.042366958698373,1697.902592
501,1003.6176567077637,1.041485928705441,1697.902592
502,1005.6205627918243,1.0365907384230288,1697.902592
503,1007.6232583522797,1.0395392879450345,1697.902592
504,1009.6270804405212,1.043748657089319,1697.902592
505,1011.6295711994171,1.041202265575834,1697.902592
506,1013.6334223747253,1.04982656641604,1697.902592
507,1015.6364707946777,1.035294,1697.902592
508,1017.6396088600159,1.04022,1697.939456
509,1019.6437530517578,1.0384931163954945,1697.939456
510,1021.6474943161011,1.038897554858934,1697.939456
511,1023.6502811908722,1.040472,1697.939456
512,1025.6535086631775,1.0410308657465497,1697.939456
513,1027.6588020324707,1.0290002490660024,1697.939456
514,1029.6616113185883,1.040167,1697.939456
515,1031.6650116443634,1.0431889377749843,1697.939456
516,1033.667867898941,1.0318347934918648,1698.070528
517,1035.6707744598389,1.0391535870243294,1697.951744
518,1037.6744556427002,1.035621210230817,1697.951744
519,1039.6762647628784,1.0338036182158452,1697.951744
520,1041.6796095371246,1.0296676616915423,1697.951744
521,1043.6828694343567,1.0369667915106118,1697.951744
522,1045.6858749389648,1.0418573913043478,1697.951744
523,1047.6902420520782,1.0416379762648345,1697.951744
524,1049.6927697658539,1.0284899378881989,1697.951744
525,1051.6977705955505,1.037630442919526,1697.951744
526,1053.70076918602,1.0304209476309227,1697.951744
527,1055.7033860683441,1.0441197007481298,1697.951744
528,1057.7068450450897,1.0471583176396737,1697.951744
529,1059.7099578380585,1.03964289276808,1697.959936
530,1061.7126610279083,1.033972301933874,1697.959936
531,1063.715479850769,1.0383108886107637,1697.959936
532,1065.719673871994,1.0380402010050251,1697.959936
533,1067.722486257553,1.036711889862328,1697.939456
534,1069.7256741523743,1.03348263322884,1697.939456
535,1071.7290048599243,1.0369362554790231,1697.939456
536,1073.7315843105316,1.042176279650437,1697.939456
537,1075.7351393699646,1.03963,1697.939456
538,1077.7379350662231,1.0353091364205256,1697.943552
539,1079.7410838603973,1.044787969924812,1697.943552
540,1081.7443509101868,1.033736488169365,1697.943552
541,1083.7477388381958,1.043428142589118,1697.943552
542,1085.7504525184631,1.0380314606741574,1697.943552
543,1087.753945350647,1.0323122194513716,1697.943552
544,1089.7589421272278,1.0433462742642454,1697.943552
545,1091.7628862857819,1.0418872567482738,1697.943552
546,1093.7656815052032,1.0387595505617977,1697.95584
547,1095.769692659378,1.0455370673379485,1697.95584
548,1097.7737834453583,1.0348664592408214,1697.959936
549,1099.7772436141968,1.0385004394224733,1697.972224
550,1101.7796158790588,1.037478848560701,1697.959936
551,1103.7828087806702,1.039373956386293,1697.959936
552,1105.7868382930756,1.0400898422712934,1697.964032
553,1107.7890050411224,1.0380804007514088,1697.964032
554,1109.7918090820312,1.039795744680851,1697.959936
555,1111.794809103012,1.0437513108614231,1697.959936
556,1113.7973456382751,1.036208,1697.959936
557,1115.799724817276,1.0351558620689656,1697.964032
558,1117.8032751083374,1.0422490282131662,1697.959936
559,1119.8070619106293,1.037268,1697.959936
560,1121.8101716041565,1.0385279200499689,1697.959936
561,1123.8135206699371,1.0470404002501563,1697.959936
562,1125.8169543743134,1.0421416770963703,1697.959936
563,1127.820708990097,1.0397395115842205,1697.959936
564,1129.8231081962585,1.0431830212234707,1697.959936
565,1131.827466249466,1.0385079325421611,1697.959936
566,1133.8298127651215,1.033052710280374,1697.959936
567,1135.832879781723,1.0353468164794009,1697.959936
568,1137.83562874794,1.0400731371321228,1697.959936
569,1139.838567495346,1.0400601127113338,1697.959936
570,1141.8412294387817,1.0397137157107232,1697.959936
571,1143.8440070152283,1.0414051217988758,1697.964032
572,1145.8467345237732,1.0286138145612944,1697.964032
573,1147.8493428230286,1.0429488430268918,1697.964032
574,1149.8528053760529,1.0428401246105918,1697.968128
575,1151.856371641159,1.0481396984924622,1697.968128
576,1153.859313249588,1.035498,1697.968128
577,1155.862643957138,1.0416359326263256,1697.968128
578,1157.8651382923126,1.034593,1697.968128
579,1159.8689153194427,1.0299240821406348,1697.968128
580,1161.8716719150543,1.0384440275171982,1697.968128
581,1163.874703168869,1.03557629444791,1697.968128
582,1165.8775355815887,1.0323840399002493,1697.97632
583,1167.8808269500732,1.0336769519050593,1697.97632
584,1169.8828241825104,1.029794,1697.984512
585,1171.886391878128,1.0298898263027296,1697.984512
586,1173.8897442817688,1.0402951844903063,1698.041856
587,1175.892816066742,1.030639205955335,1697.980416
588,1177.8956079483032,1.0191367901234567,1697.972224
589,1179.899117231369,1.009900552486188,1697.980416
590,1181.90225815773,1.0316407960199006,1697.980416
591,1183.9050333499908,1.0180054120541209,1697.980416
592,1185.9079313278198,1.008183495145631,1697.980416
593,1187.910757780075,1.0208505263157894,1697.980416
594,1189.9147698879242,1.0228729064039408,1697.992704
595,1191.9181187152863,1.019371568627451,1697.988608
596,1193.9213633537292,1.0402158650843225,1697.988608
597,1195.9242794513702,1.0452870867124142,1697.988608
598,1197.9275188446045,1.0051165048543689,1697.988608
599,1199.9302806854248,1.0367741614906831,1697.984512
600,1201.9330632686615,1.0297463535228677,1697.984512
601,1203.9363734722137,1.044074360573924,1697.984512
602,1205.9393005371094,1.0517406620861962,1697.984512
603,1207.942937374115,1.0504454715802622,1697.984512
604,1209.9462890625,1.0521318352059923,1697.984512
605,1211.9494321346283,1.0431231441048034,1697.984512
606,1213.953305721283,1.0996467207995002,1738.113024
607,1215.9562180042267,1.569606,1745.235968
608,1217.9595086574554,0.9771118306351184,1739.603968
609,1219.9625117778778,1.0685471064094587,1739.603968
610,1221.9661667346954,1.0694632691112491,1739.603968
611,1223.969441652298,1.0587294704049843,1739.513856
612,1225.9725189208984,1.0563942750466708,1739.546624
613,1227.975543498993,1.049962414436839,1739.546624
614,1229.978568315506,1.0532971357409713,1739.546624
615,1231.9816653728485,1.0517981308411215,1739.546624
616,1233.984940290451,1.0475485394655066,1739.546624
617,1235.988207578659,1.056356,1739.546624
618,1237.9910316467285,1.0506856429463172,1739.546624
619,1239.9950723648071,1.050831152647975,1739.546624
620,1241.9992208480835,1.0513775561097256,1739.546624
621,1244.0030362606049,1.048692403486924,1739.546624
622,1246.0068340301514,1.049930380536494,1739.546624
623,1248.0098583698273,1.050240199750312,1739.546624
624,1250.013206243515,1.049083645443196,1739.546624
625,1252.0165331363678,1.0528320400500626,1739.546624
626,1254.019808769226,1.0472424204616344,1739.677696
627,1256.0233376026154,1.0420461634435434,1739.616256
628,1258.0271122455597,1.0410271481942714,1739.677696
629,1260.0300436019897,1.0460755944931164,1739.677696
630,1262.032827615738,1.0534751560549314,1739.677696
631,1264.0359008312225,1.050848,1739.677696
632,1266.039225101471,1.0458113678950656,1740.005376
633,1268.0422780513763,1.0574141161773891,1739.763712
634,1270.0455405712128,1.043594260761073,1739.665408
635,1272.0483417510986,1.043884289276808,1739.665408
636,1274.0518999099731,1.040267498440424,1739.665408
637,1276.055392742157,1.039116656269495,1739.6736
638,1278.0593888759613,1.0329286783042395,1739.6736
639,1280.0630614757538,1.0428423412204235,1739.6736
640,1282.0662796497345,1.0429953836556456,1739.6736
641,1284.069352388382,1.0384279475982532,1739.6736
642,1286.0724256038666,1.0400968789013734,1739.6736
643,1288.0763733386993,1.032608717310087,1739.6736
644,1290.0804934501648,1.0384867289719626,1739.6736
645,1292.0836009979248,1.0432728633811603,1739.681792
646,1294.0869636535645,1.0389549594510292,1739.681792
647,1296.0898294448853,1.049639875389408,1739.681792
648,1298.0933456420898,1.0504719101123596,1739.681792
649,1300.096818447113,1.0331708047411103,1739.681792
650,1302.0996437072754,1.0388531503431069,1739.681792
651,1304.1027965545654,1.036067457838851,1739.665408
652,1306.1058449745178,1.0451768224299065,1739.665408
653,1308.1089441776276,1.0265800995024876,1739.665408
654,1310.112428188324,1.039715533374922,1739.870208
655,1312.1155261993408,1.0344164691203992,1740.14464
656,1314.1187994480133,1.0368399251403615,1742.094336
657,1316.1216950416565,1.0393985037406483,1742.176256
658,1318.1245584487915,1.0386277153558052,1742.106624
659,1320.1274530887604,1.0407770287141074,1742.106624
660,1322.1302554607391,1.0435767645221736,1742.106624
661,1324.1334476470947,1.0463391141609482,1742.106624
662,1326.136471748352,1.0570357632398757,1742.106624
663,1328.139628648758,1.041582,1742.106624
664,1330.1446552276611,1.0617075672295184,1755.17696
665,1332.14675283432,1.4926164263322883,1768.820736
666,1334.1502442359924,0.9884632627646326,1769.177088
667,1336.1538593769073,1.0513676855895195,1769.177088
668,1338.156968832016,1.062534495641345,1769.177088
669,1340.1596179008484,1.0601546134663342,1769.177088
670,1342.1625273227692,1.0611557776389755,1769.209856
671,1344.165734052658,1.0579704630788485,1769.209856
672,1346.1691417694092,1.0463940074906366,1769.209856
673,1348.1726949214935,1.050485892634207,1769.209856
674,1350.1747851371765,1.0425401242236023,1769.209856
675,1352.1775279045105,1.057616957605985,1769.209856
676,1354.1803376674652,1.0458563397876328,1769.209856
677,1356.1839807033539,1.060134,1769.209856
678,1358.187439441681,1.03923184079602,1769.209856
679,1360.1905632019043,1.042102800248911,1769.209856
680,1362.1933460235596,1.0453146783260463,1769.209856
681,1364.2001678943634,1.044595892968264,1769.209856
682,1366.2004227638245,1.0443335423197493,1769.209856
683,1368.2032587528229,1.0459159076731128,1769.209856
684,1370.206383228302,1.0451136079900123,1769.275392
685,1372.2094707489014,1.0462434127979925,1769.275392
686,1374.212583065033,1.0309356652092443,1769.263104
687,1376.2153804302216,1.0399749373433584,1769.263104
688,1378.2192435264587,1.039155,1769.263104
689,1380.22247838974,1.044251029320025,1769.263104
690,1382.2250213623047,1.040542626011201,1769.263104
691,1384.2284517288208,1.0394576441102756,1769.263104
692,1386.2313516139984,1.0330058566978193,1769.263104
693,1388.2349820137024,1.040590892077355,1769.263104
694,1390.2379055023193,1.038818,1769.263104
695,1392.240752696991,1.0410204488778054,1769.263104
696,1394.244570016861,1.04396783919598,1769.263104
697,1396.2476427555084,1.040438,1769.250816
698,1398.251552581787,1.036445885286783,1769.250816
699,1400.2546181678772,1.041945728643216,1769.263104
700,1402.2584073543549,1.039665,1769.259008
701,1404.261688709259,1.0323494710640946,1769.259008
702,1406.2649047374725,1.0424610763454318,1769.259008
703,1408.268300294876,1.0406948685857322,1769.259008
704,1410.2715804576874,1.0381698561601,1769.259008
705,1412.2750239372253,1.039931957473421,1769.259008
706,1414.2774424552917,1.0352379762648345,1769.254912
707,1416.2818241119385,1.050564,1769.254912
708,1418.2841074466705,1.0414315789473685,1769.254912
709,1420.2881388664246,1.0434986267166042,1769.254912
710,1422.290755033493,1.033423889931207,1769.254912
711,1424.2940719127655,1.0365328330206378,1769.254912
712,1426.2969145774841,1.0336230721003137,1769.271296
713,1428.3002116680145,1.0408856423173805,1769.242624
714,1430.304577589035,1.0335750623441398,1769.259008
715,1432.3077273368835,1.0338986267166042,1769.259008
716,1434.3102815151215,1.0319297365119198,1769.472
717,1436.3142528533936,1.033528,1769.263104
718,1438.3170936107635,1.030021945137157,1769.263104
719,1440.3202767372131,1.0362193628981886,1769.263104
720,1442.3230595588684,1.0346839675608237,1769.263104
721,1444.3272523880005,1.0358674171357098,1769.254912
722,1446.3297834396362,1.0416180112570357,1769.254912
723,1448.3326842784882,1.039281897627965,1769.254912
724,1450.3365321159363,1.0337546134663342,1769.254912
725,1452.3391230106354,1.0414710805746408,1769.254912
726,1454.3427734375,1.0362796019900498,1769.254912
727,1456.345675945282,1.0516345431789738,1769.254912
728,1458.348429441452,1.0407764853033146,1768.648704
729,1460.3514144420624,1.1411774718397998,1771.163648
730,1462.355696439743,1.5070683291770577,1777.99168
731,1464.359056711197,1.0599765439800377,1778.499584
732,1466.3621633052826,1.0500773151025482,1778.520064
733,1468.365184545517,1.0597702871410737,1778.520064
734,1470.367819070816,1.064119850187266,1778.520064
735,1472.3708109855652,1.0555297060662914,1778.520064
736,1474.3741166591644,1.058596,1778.520064
737,1476.3770780563354,1.0463272274143305,1778.520064
738,1478.382150888443,1.0494675793403858,1778.520064
739,1480.3849549293518,1.0530228607120549,1778.520064
740,1482.3890306949615,1.0470681647940074,1778.520064
741,1484.3919880390167,1.0420396486825596,1778.520064
742,1486.3952605724335,1.0477085464753586,1778.520064
743,1488.3982181549072,1.0442253591505308,1778.520064
744,1490.4023621082306,1.0442043942247332,1778.520064
745,1492.4059143066406,1.051551341235184,1778.520064
746,1494.4091420173645,1.043614223331254,1778.520064
747,1496.412579536438,1.053250872817955,1778.520064
748,1498.415442943573,1.045912609238452,1778.520064
749,1500.4182698726654,1.0504936756418284,1778.520064
750,1502.421284198761,1.0515444305381727,1778.528256
751,1504.4252860546112,1.0458873591989988,1778.528256
752,1506.429570198059,1.043548782011243,1778.528256
753,1508.4323420524597,1.0430302573760202,1778.540544
754,1510.4362001419067,1.042780904522613,1778.540544
755,1512.4399735927582,1.041361958568738,1778.540544
756,1514.442640542984,1.0391689223057643,1778.540544
757,1516.4464411735535,1.0436617314930992,1778.540544
758,1518.4494173526764,1.0398011242973142,1778.601984
759,1520.4530971050262,1.039288888888889,1778.540544
760,1522.4560577869415,1.0316257661038148,1778.540544
761,1524.45903134346,1.042068809073724,1778.54464
762,1526.4613103866577,1.0399529411764703,1778.552832
763,1528.4647314548492,1.0271512134411949,1778.548736
764,1530.4676840305328,1.043339,1778.577408
765,1532.470811843872,1.036946091307067,1778.577408
766,1534.473673582077,1.0333424828446662,1778.5856
767,1536.4766254425049,1.0319949968730455,1778.5856
768,1538.4804430007935,1.0391048811013768,1778.5856
769,1540.4836468696594,1.0336390977443608,1778.5856
770,1542.4877297878265,1.0356052664576805,1778.589696
771,1544.490289926529,1.030362953692115,1778.716672
772,1546.4934544563293,1.0305178526841448,1778.589696
773,1548.4964861869812,1.0358842830306825,1778.589696
774,1550.5002708435059,1.0328015009380862,1778.593792
775,1552.5032348632812,1.027231019387117,1778.597888
776,1554.5061309337616,1.0256588528678303,1778.802688
777,1556.5090596675873,1.045736170212766,1778.630656
778,1558.5125460624695,1.0271052369077307,1778.630656
779,1560.5149879455566,1.0319179487179486,1778.630656
780,1562.5192623138428,1.0321371714643304,1778.753536
781,1564.5224244594574,1.029938864628821,1778.62656
782,1566.5260345935822,1.0422367959949936,1778.610176
783,1568.5296385288239,1.041359699624531,1778.610176
784,1570.5326611995697,1.0335109443402126,1778.610176
785,1572.5368158817291,1.0358857142857143,1778.610176
786,1574.5397717952728,1.030226433915212,1778.610176
787,1576.543271780014,1.0333275109170306,1778.610176
788,1578.5466239452362,1.1434200873362446,1779.544064
789,1580.549775838852,1.4773765586034913,1797.5296
790,1582.5530314445496,1.0147176029962546,1797.996544
791,1584.5562462806702,1.0559880373831776,1798.017024
792,1586.5589652061462,1.0577074027603512,1798.017024
793,1588.5617825984955,1.0568523364485982,1798.017024
794,1590.564604997635,1.0519309136420525,1798.017024
795,1592.567477941513,1.0616009975062344,1798.017024
796,1594.5712549686432,1.0556104868913858,1798.017024
797,1596.5750169754028,1.056140262993112,1798.017024
798,1598.5781700611115,1.0489932752179327,1798.017024
799,1600.582267522812,1.0473692115143929,1798.017024
800,1602.5855610370636,1.0518764632627646,1798.017024
801,1604.5883724689484,1.0472344784509682,1798.017024
802,1606.5906870365143,1.045384827586207,1798.017024
803,1608.5948295593262,1.0448,1798.017024
804,1610.5975184440613,1.043817772215269,1798.017024
805,1612.60027718544,1.039322,1798.017024
806,1614.6036250591278,1.0364602123672704,1798.017024
807,1616.6064155101776,1.0413684341859015,1798.017024
808,1618.6110219955444,1.0296213003095975,1798.017024
809,1620.6140806674957,1.038481897627965,1798.017024
810,1622.6171145439148,1.0387130218068537,1798.017024
811,1624.6203210353851,1.0344535980148883,1798.017024
812,1626.6238985061646,1.0389638854296388,1798.053888
813,1628.6272690296173,1.025460568603214,1798.053888
814,1630.6312987804413,1.0380476426799008,1798.053888
815,1632.633945465088,1.0205561811505508,1798.053888
816,1634.636307001114,1.0096272340425532,1798.053888
817,1636.639142036438,0.999975845410628,1798.053888
818,1638.6419558525085,0.9948463663663664,1798.053888
819,1640.645855665207,1.015762745098039,1798.053888
820,1642.6495451927185,1.006257907542579,1798.06208
821,1644.6526017189026,0.9964825166364186,1798.045696
822,1646.655253648758,1.0010074074074071,1798.0416
823,1648.659214258194,1.0147435582822086,1798.0416
824,1650.6618552207947,1.0082030506406343,1798.053888
825,1652.6646029949188,1.0364814026299312,1798.053888
826,1654.6670598983765,0.9991545344619104,1798.053888
827,1656.671504020691,1.0142054054054055,1798.06208
828,1658.6753234863281,1.02791826625387,1798.06208
829,1660.67808842659,1.0209799752781212,1798.066176
830,1662.6813352108002,1.02606368159204,1798.06208
831,1664.684472322464,1.0286784557907849,1798.08256
832,1666.68700838089,1.0201955334987594,1798.066176
833,1668.6901290416718,1.0278597014925372,1798.06208
834,1670.6931529045105,1.026305472636816,1798.193152
835,1672.6966905593872,1.0292414481897627,1798.08256
836,1674.7008612155914,1.0250278606965175,1798.066176
837,1676.702832698822,1.027743,1798.070272
838,1678.706603050232,1.0346816760475297,1798.111232
839,1680.710304260254,1.026699312929419,1798.06208
840,1682.7134175300598,1.0275002493765586,1798.066176
841,1684.7164261341095,1.027774640849469,1798.066176
842,1686.7202544212341,1.0298078504672896,1798.049792
843,1688.7225997447968,1.0326178415470992,1798.049792
844,1690.7268710136414,1.0320648379052368,1798.049792
845,1692.7303194999695,1.0326531835205992,1798.049792
846,1694.7335238456726,1.0300438902743143,1798.057984
847,1696.7367770671844,1.027523,1798.049792
848,1698.740954399109,1.114210817610063,1799.221248
849,1700.7440948486328,1.6626458463460336,1791.811584
850,1702.746677160263,1.322665666041276,1793.622016
851,1704.7493150234222,1.0629496564647096,1793.622016
852,1706.753309726715,1.0529583074051028,1793.622016
853,1708.7572901248932,1.0537923797626485,1793.622016
854,1710.7601957321167,1.0591033623910335,1793.622016
855,1712.7630982398987,1.059325313283208,1793.622016
856,1714.7666165828705,1.0520386691776522,1793.622016
857,1716.7700369358063,1.0428146857498444,1793.646592
858,1718.7742302417755,1.0549326658322904,1793.646592
859,1720.7791664600372,1.047099813084112,1793.646592
860,1722.7823128700256,1.0488300375469335,1793.646592
861,1724.7845706939697,1.040053199498118,1793.646592
862,1726.7869038581848,1.0437621621621622,1793.646592
863,1728.7893886566162,1.0499502188868042,1793.646592
864,1730.7933747768402,1.0455729323308272,1793.646592
865,1732.7962336540222,1.0328388542963884,1793.6384
866,1734.799016237259,1.0404047949526811,1793.486848
867,1736.8017511367798,1.0362823235477827,1793.404928
868,1738.8053288459778,1.0492221806853583,1793.196032
869,1740.8094639778137,1.0426108954289293,1793.196032
870,1742.8119163513184,1.038570319348779,1793.196032
871,1744.8147368431091,1.0384050062578225,1770.446848
872,1746.8174500465393,1.042929648241206,1770.446848
873,1748.8203420639038,1.0410890840652447,1770.446848
874,1750.823750257492,1.03868359522313,1770.446848
875,1752.8265979290009,1.0431798742138363,1770.446848
876,1754.8306753635406,1.0375733835530443,1770.438656
877,1756.8339121341705,1.0368543738200129,1770.438656
878,1758.836639881134,1.0382281407035177,1770.438656
879,1760.8398270606995,1.0380132748904196,1770.438656
880,1762.8426432609558,1.040831920199501,1770.438656
881,1764.8460762500763,1.0386413965087282,1770.446848
882,1766.8487486839294,1.0401994987468672,1770.450944
883,1768.8522336483002,1.0340634207240949,1770.450944
884,1770.85467171669,1.037746,1770.450944
885,1772.8574950695038,1.0424665415884928,1770.450944
886,1774.8606424331665,1.0359560549313358,1770.450944
887,1776.8640494346619,1.0378646691635456,1770.450944
888,1778.8686287403107,1.0268501863354038,1770.438656
889,1780.8702664375305,1.0426780212899185,1770.438656
890,1782.8726735115051,1.026691317926296,1770.43456
891,1784.8765141963959,1.0335059412132583,1770.446848
892,1786.879845380783,1.0358524077548468,1770.446848
893,1788.8839635849,1.038086452425961,1770.446848
894,1790.886841058731,1.0307757651467833,1770.442752
895,1792.8899195194244,1.0423158948685858,1770.438656
896,1794.8928356170654,1.036029592476489,1770.438656
897,1796.8963322639465,1.0378576779026216,1770.438656
898,1798.8997659683228,1.0386896291640475,1770.45504
899,1800.9030957221985,1.037574,1770.450944
900,1802.906666278839,1.0400050062578223,1770.450944
901,1804.9093308448792,1.0293396745932415,1770.446848
902,1806.9130556583405,1.208939283469516,1771.585536
903,1808.915929555893,1.765993254216115,1796.726784
904,1810.9181389808655,1.0764520872274144,1797.20192
905,1812.920533657074,1.0582622417031935,1797.20192
906,1814.9229793548584,1.0662312109862673,1797.20192
907,1816.9264523983002,1.0633395872420264,1797.20192
908,1818.9301104545593,1.0606912718204489,1797.20192
909,1820.934136390686,1.065317,1797.226496
910,1822.9366314411163,1.0583755458515285,1797.226496
911,1824.9394896030426,1.058673986275733,1797.226496
912,1826.942556142807,1.055295,1797.226496
913,1828.945519208908,1.0517865336658354,1797.226496
914,1830.9482462406158,1.0466748282323548,1797.226496
915,1832.9507381916046,1.0377244222361024,1797.226496
916,1834.9535188674927,1.040657356608479,1797.226496
917,1836.9564380645752,1.050212382739212,1797.226496
918,1838.9596581459045,1.0431429643527204,1797.226496
919,1840.9632232189178,1.046415960099751,1797.226496
920,1842.9660813808441,1.0445688667496886,1797.357568
921,1844.9693202972412,1.0478463840399002,1797.230592
922,1846.9723410606384,1.0441062656641604,1797.230592
923,1848.975375175476,1.0431087147335425,1797.230592
924,1850.980630159378,1.0359524702939338,1797.230592
925,1852.9830522537231,1.0387,1797.238784
926,1854.9855892658234,1.0414624843161857,1797.24288
927,1856.9898772239685,1.0407535290443473,1797.246976
928,1858.992443561554,1.0401812265331665,1797.246976
929,1860.9957859516144,1.040788492808005,1797.26336
930,1862.9992089271545,1.038864,1797.259264
931,1865.0016634464264,1.0415819209039547,1797.251072
932,1867.0051763057709,1.033391,1797.251072
933,1869.0079941749573,1.0320948222083592,1797.251072
934,1871.0115830898285,1.0303610972568578,1797.267456
935,1873.0143308639526,1.027976660459342,1797.267456
936,1875.0176393985748,1.032109,1797.259264
937,1877.020164012909,1.0426776735459662,1797.259264
938,1879.022999048233,1.0372521522145977,1797.259264
939,1881.0263736248016,1.0391192019950124,1797.259264
940,1883.029818058014,1.0386064837905238,1797.26336
941,1885.0325908660889,1.0376811013767209,1797.26336
942,1887.0352108478546,1.042495,1797.26336
943,1889.0381190776825,1.0355737663960023,1797.382144
944,1891.0408358573914,1.0291095804633688,1797.267456
945,1893.0441217422485,1.0339724655819775,1797.267456
946,1895.0463736057281,1.0359684803001876,1797.267456
947,1897.0501728057861,1.0431261845386537,1797.292032
948,1899.0531551837921,1.0428405506883605,1797.271552
949,1901.056443452835,1.0404387421383647,1797.296128
950,1903.0595877170563,1.0398543640897755,1797.337088
951,1905.0626204013824,1.032747598253275,1797.300224
952,1907.0666861534119,1.0352089831565814,1797.279744
953,1909.0687074661255,1.030867,1797.3248
954,1911.0721814632416,1.029954,1797.353472
955,1913.0758748054504,1.0201420560747665,1797.59104
956,1915.079467535019,1.0366131168019987,1797.820416
957,1917.0851516723633,0.9964427860696518,1798.373376
958,1919.0879073143005,1.3413393483709273,1808.646144
959,1921.0906262397766,1.0639730673316707,1808.646144
960,1923.0934898853302,1.0543730337078652,1808.646144
961,1925.0958783626556,1.0615054409005629,1808.646144
962,1927.0992450714111,1.0555401496259351,1808.666624
963,1929.1018595695496,1.0621128971962617,1808.666624
964,1931.105839252472,1.057394,1808.666624
965,1933.108239889145,1.0426802484472049,1808.666624
966,1935.1113784313202,1.058842542479547,1808.666624
967,1937.1153328418732,1.0556638403990024,1808.666624
968,1939.1191101074219,1.0498421513445904,1808.666624
969,1941.1218628883362,1.0531161976235146,1808.666624
970,1943.1244204044342,1.0488441102756891,1808.666624
971,1945.1277918815613,1.0442932668329177,1808.797696
972,1947.130524635315,1.0501569557080477,1808.699392
973,1949.1337049007416,1.038715,1808.699392
974,1951.136250257492,1.0417449094316051,1808.699392
975,1953.1384675502777,1.0402513141426784,1808.699392
976,1955.1414196491241,1.0426157303370789,1808.699392
977,1957.144769191742,1.0381923892701186,1808.699392
978,1959.148499250412,1.0445316708229426,1808.699392
979,1961.151916027069,1.0366998748435543,1808.699392
980,1963.1546831130981,1.0329102932002496,1808.699392
981,1965.1576354503632,1.0412632627646323,1808.699392
982,1967.1604449748993,1.0359895457373989,1808.699392
983,1969.1632401943207,1.032324984423676,1808.699392
984,1971.1660850048065,1.0386545227698063,1808.699392
985,1973.1691930294037,1.0323030529595016,1808.699392
986,1975.1724436283112,1.0371369470404983,1808.707584
987,1977.1754472255707,1.0389106808244848,1808.707584
988,1979.179316520691,1.0392294447910169,1808.707584
989,1981.183222770691,1.0392798004987531,1808.707584
990,1983.187002658844,1.0452851224105462,1808.707584
991,1985.1903738975525,1.036119276356831,1808.707584
992,1987.194711446762,1.03483,1808.707584
993,1989.1971735954285,1.0341569557080474,1808.703488
994,1991.2009937763214,1.0326754221388368,1808.703488
995,1993.2044520378113,1.0251303482587064,1808.719872
996,1995.2073712348938,1.03348,1808.707584
997,1997.2112329006195,1.0326172284644195,1808.71168
998,1999.2142548561096,1.03571328320802,1808.7936
999,2001.216777086258,1.0346823529411764,1808.723968
1000,2003.219519853592,1.03280099626401,1808.723968
1001,2005.222979068756,1.031218,1808.719872
1002,2007.226809501648,1.0387922257053293,1808.715776
1003,2009.2290410995483,1.0414128301886791,1808.715776
1004,2011.231517791748,1.0313483709273183,1808.715776
1005,2013.2344648838043,1.036102564102564,1808.715776
1006,2015.2377860546112,1.041619937694704,1808.715776
1007,2017.2403638362885,1.0363977429467084,1808.715776
1008,2019.2435064315796,1.0309309956167814,1808.715776
1009,2021.2476325035095,1.0274495321272614,1808.715776
1010,2023.2518968582153,1.0358238993710691,1808.715776
1011,2025.2552020549774,1.0303039399624765,1808.707584
1012,2027.258267879486,1.0334106449592986,1808.736256
1013,2029.2612581253052,1.0390675031367629,1808.71168
1014,2031.2651238441467,1.0362566791510612,1808.71168
1015,2033.2681653499603,1.0274191369606005,1808.707584
1016,2035.2711470127106,1.0392620775969963,1808.707584
1017,2037.2737500667572,1.0316329177057355,1809.031168
1018,2039.2768368721008,1.0337288389513108,1808.789504
1019,2041.2829730510712,1.037935,1808.703488
1020,2043.2866451740265,1.0343388471177946,1808.699392
1021,2045.2884390354156,1.034360049937578,1808.699392
1022,2047.292430639267,1.161178364779874,1809.096704
1023,2049.2968776226044,1.430034456928839,1810.190336
1024,2051.3005859851837,1.06068986232791,1810.653184
1025,2053.3041286468506,1.0565921102066371,1810.653184
1026,2055.307339668274,1.0555922548407246,1810.653184
1027,2057.310426235199,1.0630585883822612,1810.673664
1028,2059.3137419223785,1.056298321939093,1810.673664
1029,2061.316833257675,1.047193520249221,1810.673664
1030,2063.3209002017975,1.051207,1810.673664
1031,2065.324258327484,1.047466332916145,1810.673664
1032,2067.3281128406525,1.0524962406015037,1810.673664
1033,2069.3308775424957,1.0525115577889448,1810.673664
1034,2071.3353130817413,1.046684177611007,1810.673664
1035,2073.3394315242767,1.0415092269326682,1810.673664
1036,2075.341254234314,1.049195516811955,1810.673664
1037,2077.3455612659454,1.0467832813474736,1810.673664
1038,2079.348967552185,1.04727835308796,1810.673664
1039,2081.3525388240814,1.047430081812461,1810.673664
1040,2083.3552317619324,1.0432300940438872,1810.673664
1041,2085.3588914871216,1.0435842006269591,1810.673664
1042,2087.362014055252,1.052805,1810.673664
1043,2089.365528345108,1.054488,1810.673664
1044,2091.368285894394,1.0536214597629443,1810.673664
1045,2093.371524333954,1.0380383218534752,1810.673664
1046,2095.3751199245453,1.0463260923845197,1810.673664
1047,2097.378803253174,1.037444,1810.706432
1048,2099.383082151413,1.041109693558474,1810.690048
1049,2101.385890007019,1.040568289637953,1810.690048
1050,2103.389090538025,1.0445722846441947,1810.690048
1051,2105.392881155014,1.042833626097867,1810.690048
1052,2107.3953824043274,1.028681370716511,1810.690048
1053,2109.398991584778,1.032474406991261,1810.690048
1054,2111.4027559757233,1.035434,1810.690048
1055,2113.4058122634888,1.036644291952589,1810.690048
1056,2115.4085133075714,1.026058140985652,1810.690048
1057,2117.4115047454834,1.036685,1810.690048
1058,2119.415582180023,1.038366979362101,1810.690048
1059,2121.418152332306,1.0242635177128652,1810.690048
1060,2123.4216737747192,1.0362013741411618,1810.690048
1061,2125.424525976181,1.035171072319202,1810.694144
1062,2127.4277753829956,1.0279790784557907,1810.694144
1063,2129.4316399097443,1.0339728348909658,1810.694144
1064,2131.4344396591187,1.0277445753254806,1810.702336
1065,2133.437152862549,1.037084289276808,1810.694144
1066,2135.441472530365,1.0411810473815462,1810.702336
1067,2137.4443271160126,1.0268007448789571,1810.706432
1068,2139.447893857956,1.0361953778888195,1810.706432
1069,2141.4507999420166,1.0407825109306683,1810.706432
1070,2143.454329252243,1.0343700748129676,1810.706432
1071,2145.4572982788086,1.043056089943785,1810.706432
1072,2147.4607236385345,1.0330357053682897,1810.706432
1073,2149.4640004634857,1.0196173913043478,1810.706432
1074,2151.467913866043,1.0271751552795032,1810.706432
1075,2153.471086740494,1.0355563362609788,1810.706432
1076,2155.4742109775543,1.0362843222985634,1810.706432
1077,2157.4774305820465,1.035455403726708,1810.706432
1078,2159.4800193309784,1.037119800124922,1810.706432
1079,2161.4831087589264,1.036070911360799,1810.706432
1080,2163.486511707306,1.0408690863579475,1810.706432
1081,2165.4898960590363,1.0457014366021238,1810.706432
1082,2167.4925458431244,1.045196257018091,1810.706432
1083,2169.4962272644043,1.0401995012468828,1810.706432
1084,2171.4990124702454,1.0015166565717746,1810.706432
1085,2173.5022554397583,1.0350910680824486,1810.706432
1086,2175.505430459976,1.02785229244114,1811.16928
1087,2177.5106348991394,1.3664634448574968,1818.750976
1088,2179.5130608081818,1.1656392790553138,1803.497472
1089,2181.5164546966553,1.0637500933416304,1803.497472
1090,2183.519790649414,1.0655940037476577,1803.497472
1091,2185.522969484329,1.0411321695760598,1803.497472
1092,2187.5259099006653,1.0433037406483792,1803.497472
1093,2189.5299968719482,1.0620217092950717,1803.522048
1094,2191.532876253128,1.056713432835821,1803.522048
1095,2193.5360419750214,1.05323391521197,1803.522048
1096,2195.540209054947,1.0510505603985056,1803.522048
1097,2197.543149471283,1.044622554517134,1803.522048
1098,2199.545897245407,1.0481196261682244,1803.522048
1099,2201.54940533638,1.0530291407222914,1803.522048
1100,2203.5531754493713,1.051948660436137,1803.522048
1101,2205.555857181549,1.0394623522090851,1803.522048
1102,2207.5586726665497,1.035079301745636,1803.522048
1103,2209.561868429184,1.0360537313432836,1803.522048
1104,2211.5651841163635,1.0485809107922646,1803.522048
1105,2213.5682139396667,1.0395488459139115,1803.522048
1106,2215.571030139923,1.0423634771732333,1803.558912
1107,2217.5749156475067,1.041939937694704,1803.558912
1108,2219.5778272151947,1.042369038701623,1803.558912
1109,2221.5804364681244,1.0380660436137072,1803.558912
1110,2223.5840022563934,1.033737570093458,1803.558912
1111,2225.5865428447723,1.043631382316314,1803.558912
1112,2227.589677333832,1.0421629444791016,1803.558912
1113,2229.592888355255,1.0438605871330418,1803.558912
1114,2231.5967557430267,1.0392897755610973,1803.558912
1115,2233.600499391556,1.047574,1803.558912
1116,2235.6037900447845,1.0505883822610869,1803.558912
1117,2237.6068546772003,1.040194635059264,1803.558912
1118,2239.610064268112,1.0419245942571784,1803.558912
1119,2241.6132457256317,1.0345462258265752,1803.542528
1120,2243.616471529007,1.03982,1803.542528
1121,2245.6188893318176,1.033275187969925,1803.542528
1122,2247.6228835582733,1.0189698698078116,1803.542528
1123,2249.625515937805,1.0375899874843555,1803.542528
1124,2251.628420114517,1.0372751091703056,1803.542528
1125,2253.631850004196,1.0318866457680251,1803.542528
1126,2255.6355488300323,1.0262956955708047,1803.558912
1127,2257.638998031616,1.0361167082294265,1803.554816
1128,2259.6418812274933,1.0372978220286249,1803.554816
1129,2261.6450641155243,1.035419862585884,1803.554816
1130,2263.64795589447,1.0329756587202008,1803.61216
1131,2265.651240348816,1.034449,1803.567104
1132,2267.654406309128,1.0301063670411983,1803.567104
1133,2269.657296180725,1.0355379439252337,1803.567104
1134,2271.6608855724335,1.0364221806853582,1803.567104
1135,2273.6642220020294,1.0429524641297567,1803.567104
1136,2275.6672446727753,1.0360434728294816,1803.567104
1137,2277.6709530353546,1.0400019962570182,1803.567104
1138,2279.674067735672,1.043376,1803.567104
1139,2281.6777923107147,1.1726599496221664,1804.046336
1140,2283.6820850372314,1.4009601996257015,1817.100288
1141,2285.685508966446,1.0759561097256858,1817.595904
1142,2287.6888132095337,1.0630196762141968,1817.489408
1143,2289.6923639774323,1.0726290342679128,1817.489408
1144,2291.696169614792,1.0575890342679128,1817.489408
1145,2293.698900461197,1.0609982565379823,1817.513984
1146,2295.702584028244,1.0530002490660024,1817.513984
1147,2297.7059648036957,1.0584075329566855,1817.513984
1148,2299.7089450359344,1.0466258469259724,1817.513984
1149,2301.713053226471,1.0408114499066583,1817.513984
1150,2303.716150045395,1.046034456928839,1817.513984
1151,2305.7186913490295,1.0510392009987517,1817.513984
1152,2307.723221063614,1.0439356207111663,1817.513984
1153,2309.725448846817,1.0526760774515929,1817.513984
1154,2311.7294754981995,1.0485812734082398,1817.513984
1155,2313.73281788826,1.0418750313676286,1817.513984
1156,2315.735827445984,1.039393275217933,1817.550848
1157,2317.739228248596,1.034726704190119,1817.550848
1158,2319.74165391922,1.0386998126171143,1817.550848
1159,2321.7449431419373,1.0363595505617975,1817.550848
1160,2323.747385263443,1.0423985009369143,1817.550848
1161,2325.750254392624,1.0554610106051154,1817.550848
1162,2327.7533411979675,1.0441426433915213,1817.550848
1163,2329.7567236423492,1.0466298563397876,1817.550848
1164,2331.759792804718,1.0383690965732086,1817.550848
1165,2333.7630603313446,1.0469186758276077,1817.550848
1166,2335.7658071517944,1.0428349127182044,1817.550848
1167,2337.7685775756836,1.0337822028624766,1817.550848
1168,2339.7710807323456,1.038057,1817.550848
1169,2341.7752590179443,1.0508309226932668,1817.550848
1170,2343.778247117996,1.0442469259723963,1817.550848
1171,2345.7806918621063,1.041132539184953,1817.550848
1172,2347.7834689617157,1.037954,1817.550848
1173,2349.788306236267,1.0438192259675405,1817.550848
1174,2351.790723323822,1.0393715710723193,1817.550848
1175,2353.7952556610107,1.0290861788617889,1817.542656
1176,2355.797386407852,1.0358183186951069,1817.550848
1177,2357.801332950592,1.035581285090455,1817.550848
1178,2359.804470539093,1.032771,1817.542656
1179,2361.8084485530853,1.039264837905237,1817.673728
1180,2363.811286687851,1.030139650872818,1817.55904
1181,2365.813990354538,1.0429745635910224,1817.55904
1182,2367.8170506954193,1.0375601494396014,1817.55904
1183,2369.8200759887695,1.03449144284822,1817.55904
1184,2371.822970867157,1.036391255465334,1817.55904
1185,2373.8269169330597,1.03324289276808,1817.55904
1186,2375.829202890396,1.034627788161994,1817.55904
1187,2377.8324859142303,1.0373972534332083,1817.55904
1188,2379.8358912467957,1.034549034267913,1817.55904
1189,2381.839781999588,1.0348229426433917,1817.55904
1190,2383.843227624893,1.0406118527760448,1817.55904
1191,2385.8467128276825,1.0523049282595134,1817.55904
1192,2387.850381374359,1.1077112781954888,1818.390528
1193,2389.854722261429,1.401591011235955,1823.809536
1194,2391.85813331604,1.0877744360902255,1826.291712
1195,2393.8610095977783,1.0681436408977556,1826.275328
1196,2395.8640859127045,1.0567456697819315,1826.275328
1197,2397.8673593997955,1.0699994993742177,1826.275328
1198,2399.870139837265,1.0641668956901935,1826.275328
1199,2401.8736839294434,1.057554114713217,1826.308096
1200,2403.8764917850494,1.0629073170731709,1826.308096
1201,2405.879631757736,1.074663676012461,1826.308096
1202,2407.882731437683,1.05536,1826.308096
1203,2409.8858194351196,1.0554102117061022,1826.308096
1204,2411.888725757599,1.0472658354114712,1826.308096
1205,2413.892229318619,1.0553280996884735,1826.308096
1206,2415.895313024521,1.0542251093066832,1826.308096
1207,2417.8983187675476,1.0513743462017435,1826.308096
1208,2419.9016313552856,1.0497965087281795,1826.308096
1209,2421.9053564071655,1.0592459425717853,1826.308096
1210,2423.9090917110443,1.0491288833437304,1826.308096
1211,2425.9121408462524,1.0442031191515908,1826.308096
1212,2427.915229320526,1.0417795511221946,1826.308096
1213,2429.9184198379517,1.0450485339987523,1826.308096
1214,2431.921495437622,1.043869489414695,1826.308096
1215,2433.924571752548,1.0505765586034912,1826.308096
1216,2435.9271099567413,1.0456508728179552,1826.308096
1217,2437.9310653209686,1.0527520599250937,1826.308096
1218,2439.9348611831665,1.0658668332292318,1826.308096
1219,2441.938145160675,1.060202,1826.308096
1220,2443.9410684108734,1.0474134663341643,1826.308096
1221,2445.9439928531647,1.058139,1826.308096
1222,2447.9470274448395,1.0469383177570093,1826.308096
1223,2449.9503219127655,1.0545229231730169,1826.308096
1224,2451.953403711319,1.0514852867830424,1826.308096
1225,2453.9562504291534,1.0470683291770573,1826.308096
1226,2455.959535598755,1.0463001871490951,1826.308096
1227,2457.9637112617493,1.047602490660025,1826.308096
1228,2459.9667658805847,1.0465516209476309,1826.308096
1229,2461.970383644104,1.049225701809108,1826.308096
1230,2463.973254442215,1.057666916354557,1826.32448
1231,2465.9763321876526,1.043877306733167,1826.32448
1232,2467.9795360565186,1.04614,1826.32448
1233,2469.9838240146637,1.0441629906542056,1826.32448
1234,2471.9872665405273,1.040807,1826.32448
1235,2473.9911875724792,1.0439097819314642,1826.32448
1236,2475.994195461273,1.054701376720901,1826.32448
1237,2477.997155189514,1.0417147132169575,1826.34496
1238,2480.0003423690796,1.0490457320872275,1826.34496
1239,2482.0042152404785,1.0524508728179551,1826.410496
1240,2484.0071840286255,1.048372301933874,1826.410496
1241,2486.0100388526917,1.045941008089608,1826.410496
1242,2488.01323390007,1.0446573566084787,1826.410496
1243,2490.0160551071167,1.0421243613707163,1826.410496
1244,2492.01926779747,1.0431121098626717,1826.410496
1245,2494.0230469703674,1.0441942428035045,1826.410496
1246,2496.026980638504,1.0447301310043668,1826.410496
1247,2498.02965426445,1.039411207970112,1826.410496
1248,2500.0332577228546,1.04619013116802,1826.410496
1249,2502.0363688468933,1.04702960649594,1826.410496
1250,2504.039438009262,1.0423176543980035,1826.410496
1251,2506.0424983501434,1.0394993129294192,1826.410496
1252,2508.045671224594,1.039024049844237,1826.410496
1253,2510.0492975711823,1.0481658963148033,1826.410496
1254,2512.0533401966095,1.046238202247191,1826.410496
1255,2514.056386947632,1.0338872817955111,1826.410496
1256,2516.0593955516815,1.0343515302935664,1826.410496
1257,2518.0627868175507,1.043843402126329,1826.410496
1258,2520.0659668445587,1.0376503426791277,1826.410496
1259,2522.0692336559296,1.0360318407960198,1826.410496
1260,2524.0725903511047,1.0400229856339789,1826.410496
1261,2526.0755462646484,1.0336849469081824,1826.410496
1262,2528.0787250995636,1.0289971232020012,1826.410496
1263,2530.0820593833923,1.034954613466334,1826.410496
1264,2532.0855791568756,1.0435166042446942,1826.410496
1265,2534.088330745697,1.0453423220973783,1826.410496
1266,2536.0914821624756,1.0425316708229426,1826.410496
1267,2538.096069574356,1.0387291770573566,1826.410496
1268,2540.099087715149,1.0412171962616823,1826.410496
1269,2542.1024408340454,1.033078326046221,1826.410496
1270,2544.105310678482,1.0401747815230962,1826.193408
1271,2546.1087608337402,1.3100255319148937,1826.226176
1272,2548.111620903015,1.0725732087227415,1819.262976
1273,2550.1146507263184,1.0680499375780277,1819.234304
1274,2552.1177966594696,1.0540855721393034,1819.234304
1275,2554.1210968494415,1.0610234413965087,1819.234304
1276,2556.124221086502,1.0605232109520846,1819.234304
1277,2558.127356529236,1.0586660012476603,1819.365376
1278,2560.1310687065125,1.0550390031152648,1819.267072
1279,2562.135025024414,1.055892470441817,1819.267072
1280,2564.1379323005676,1.0483060869565215,1819.267072
1281,2566.140784263611,1.0457470807453415,1819.267072
1282,2568.1453897953033,1.0408109316770189,1819.267072
1283,2570.1494479179382,1.041370006222775,1819.267072
1284,2572.152470111847,1.043539937694704,1819.267072
1285,2574.1560802459717,1.0509935162094763,1819.267072
1286,2576.1591238975525,1.0472139825218476,1819.267072
1287,2578.162408351898,1.0422469781931465,1819.267072
1288,2580.1649804115295,1.0472334790755775,1819.267072
1289,2582.1683554649353,1.0394068535825545,1819.267072
1290,2584.1708347797394,1.0420708829054477,1819.267072
1291,2586.1750688552856,1.043538940809969,1819.267072
1292,2588.1778585910797,1.0451598997493734,1819.267072
1293,2590.1811554431915,1.0373041095890412,1819.267072
1294,2592.1844069957733,1.059535790131168,1819.267072
1295,2594.1871979236603,1.040441619937695,1819.267072
1296,2596.1914761066437,1.0462762320648784,1819.267072
1297,2598.1948306560516,1.061592,1819.267072
1298,2600.1980147361755,1.0438941323345818,1819.267072
1299,2602.2014157772064,1.044913644859813,1819.267072
1300,2604.2048573493958,1.047403,1819.267072
1301,2606.2074825763702,1.046180274656679,1819.267072
1302,2608.210618019104,1.0397724266999375,1819.267072
1303,2610.2136499881744,1.0578996254681647,1819.267072
1304,2612.2165179252625,1.0462461922596753,1819.267072
1305,2614.219260931015,1.038428927680798,1819.267072
1306,2616.2219376564026,1.0479310430980635,1819.267072
1307,2618.224784374237,1.0504079900124843,1819.267072
1308,2620.228896379471,1.0380517412935324,1819.267072
1309,2622.231714248657,1.0400089831565813,1819.267072
1310,2624.2349693775177,1.042081795511222,1819.267072
1311,2626.238135576248,1.0483417863835105,1819.267072
1312,2628.241461753845,1.044842919525889,1819.267072
1313,2630.244532585144,1.035239875389408,1819.267072
1314,2632.247774362564,1.039120199501247,1819.267072
1315,2634.2511043548584,1.0399840099937538,1819.267072
1316,2636.253820180893,1.0408986301369862,1819.267072
1317,2638.2571086883545,1.0330530510585303,1819.267072
1318,2640.260425567627,1.0339115842204132,1819.267072
1319,2642.2637147903442,1.0453171102661596,1819.267072
1320,2644.2673721313477,1.039234435433562,1819.267072
1321,2646.2705154418945,1.0397556946182729,1819.267072
1322,2648.2739555835724,1.041833416458853,1819.267072
1323,2650.2780311107635,1.0332017467248908,1819.267072
1324,2652.280701637268,1.032506051154086,1819.267072
1325,2654.28440785408,1.0308689483509643,1819.267072
1326,2656.287120819092,1.0442796261682243,1819.332608
1327,2658.290741443634,1.0347153029356653,1819.332608
1328,2660.293457508087,1.0384179663131627,1819.332608
1329,2662.2973985671997,1.0397627414330215,1819.332608
1330,2664.30047750473,1.035395633187773,1819.332608
1331,2666.303748846054,1.0417427323767936,1819.332608
1332,2668.3067314624786,1.0395556662515566,1819.332608
1333,2670.3096108436584,1.0330393504059965,1819.332608
1334,2672.3123910427094,1.0322375545851528,1819.316224
1335,2674.3157963752747,1.0373902621722846,1819.316224
1336,2676.318947315216,1.036223720349563,1819.316224
1337,2678.321819782257,1.0438119122257052,1819.316224
1338,2680.325687646866,1.0430134663341646,1819.316224
1339,2682.328893184662,1.0383490954460386,1819.316224
1340,2684.332298517227,1.0333714285714286,1819.316224
1341,2686.335001707077,1.0337261576971215,1819.316224
1342,2688.3391392230988,1.0400620775969962,1819.316224
1343,2690.343409538269,1.0384469120399251,1819.316224
1344,2692.347020149231,1.039593237319975,1819.316224
1345,2694.349340200424,1.0245468982630273,1819.291648
1346,2696.3524663448334,1.029209,1819.295744
1347,2698.354845046997,1.0162673316708228,1819.394048
1348,2700.3579828739166,1.028549313358302,1819.303936
1349,2702.361471891403,1.0355267957526546,1819.303936
1350,2704.3649072647095,1.0427837398373985,1819.303936
1351,2706.367915868759,1.0417794392523363,1819.303936
1352,2708.3716773986816,1.0454605871330418,1819.303936
1353,2710.3755266666412,1.0431551122194511,1819.303936
1354,2712.378953933716,1.031304434728295,1819.303936
1355,2714.382536649704,1.029705171339564,1819.414528
1356,2716.3874230384827,1.0039534709193243,1819.418624
1357,2718.390563726425,1.27232439176544,1807.859712
1358,2720.3933250904083,1.0543990043559428,1807.642624
1359,2722.396959543228,1.0670704049844235,1807.60576
1360,2724.3998935222626,1.0672673684210527,1807.60576
1361,2726.403067111969,1.0465239157372983,1807.60576
1362,2728.407100200653,1.0523140372670807,1807.638528
1363,2730.4098267555237,1.05884776119403,1807.638528
1364,2732.412851333618,1.0574876320696085,1807.638528
1365,2734.4162831306458,1.0508019950124687,1807.638528
1366,2736.4191930294037,1.0519880597014926,1807.638528
1367,2738.4233038425446,1.0503462686567164,1807.638528
1368,2740.4269020557404,1.055934123518403,1807.638528
1369,2742.429746866226,1.0482184538653367,1807.638528
1370,2744.4327368736267,1.0532237351655216,1807.638528
1371,2746.4363367557526,1.0464608858390518,1807.638528
1372,2748.4396431446075,1.0476227074235809,1807.638528
1373,2750.443291902542,1.051339650872818,1807.638528
1374,2752.4460995197296,1.0568658354114713,1807.638528
1375,2754.4492852687836,1.048863920099875,1807.638528
1376,2756.452160358429,1.058463920099875,1807.638528
1377,2758.4550201892853,1.0439870324189526,1807.638528
1378,2760.458179473877,1.043071241422333,1807.638528
1379,2762.461647748947,1.043414463840399,1807.638528
1380,2764.464625120163,1.0455700374531836,1807.638528
1381,2766.467513561249,1.037812102308172,1807.638528
1382,2768.4711089134216,1.047147663551402,1807.638528
1383,2770.4742426872253,1.046105368289638,1807.704064
1384,2772.476863861084,1.0436283935242838,1807.704064
1385,2774.4805483818054,1.040469,1807.704064
1386,2776.483598947525,1.041005,1807.704064
1387,2778.487978696823,1.0449267623206488,1807.704064
1388,2780.4911563396454,1.0557433208489388,1807.704064
1389,2782.493943452835,1.045812102308172,1807.704064
1390,2784.497465610504,1.041895630461923,1807.704064
1391,2786.50039601326,1.038625,1807.704064
1392,2788.507225036621,1.0439275452841974,1807.704064
1393,2790.507621526718,1.045281,1807.704064
1394,2792.5109021663666,1.0459361596009975,1807.704064
1395,2794.513817548752,1.0454523690773068,1807.704064
1396,2796.516660451889,1.0388017489069332,1807.68768
1397,2798.519525527954,1.038479900124844,1807.68768
1398,2800.522475719452,1.044962898188632,1807.68768
1399,2802.525871515274,1.0375450686641698,1807.68768
1400,2804.528406858444,1.0380609404388714,1807.68768
1401,2806.5317397117615,1.041446,1807.68768
1402,2808.534298181534,1.0314240798502807,1807.68768
1403,2810.5374898910522,1.0449735423197493,1807.68768
1404,2812.5404257774353,1.0431559724828017,1807.68768
1405,2814.543648958206,1.034556012461059,1807.68768
1406,2816.546020746231,1.0283947467166978,1807.659008
1407,2818.5493376255035,1.0354097378277154,1807.663104
1408,2820.5526163578033,1.0466111879321185,1808.601088
1409,2822.5563073158264,1.2236376793512165,1808.429056
1410,2824.559485435486,1.2384329177057356,1816.2688
1411,2826.561756372452,1.0610232790988736,1816.2688
1412,2828.56485915184,1.0580598503740648,1816.2688
1413,2830.568464756012,1.06420986883198,1816.2688
1414,2832.571418762207,1.0637667289719626,1816.2688
1415,2834.5744762420654,1.0540104607721046,1816.2688
1416,2836.577445745468,1.072465671641791,1816.399872
1417,2838.5807843208313,1.0604164794007491,1816.301568
1418,2840.5840117931366,1.061448379052369,1816.301568
1419,2842.5880737304688,1.0497641025641025,1816.301568
1420,2844.591328382492,1.0440180451127818,1816.301568
1421,2846.5941178798676,1.0535210986267165,1816.301568
1422,2848.5972759723663,1.0508492192379764,1816.301568
1423,2850.6004860401154,1.0497676855895195,1816.301568
1424,2852.6033701896667,1.0409653798256535,1816.301568
1425,2854.607617855072,1.0519001880877743,1816.301568
1426,2856.6099927425385,1.0532264669163545,1816.301568
1427,2858.6133975982666,1.04784069695084,1816.301568
1428,2860.6169695854187,1.0429133583021224,1816.301568
1429,2862.6203742027283,1.03703585259213,1816.301568
1430,2864.622997522354,1.041925,1816.301568
1431,2866.6258277893066,1.04574440974391,1816.301568
1432,2868.6286437511444,1.046824408468244,1816.301568
1433,2870.6318962574005,1.0506356472795495,1816.301568
1434,2872.6353318691254,1.044419,1816.301568
1435,2874.639092683792,1.0475105295950156,1816.301568
1436,2876.6422460079193,1.0427322923173017,1816.301568
1437,2878.6452786922455,1.040813441194773,1816.367104
1438,2880.6509552001953,1.034476286072773,1816.317952
1439,2882.6517107486725,1.0283401496259352,1816.317952
1440,2884.653812646866,1.038030538172716,1816.317952
1441,2886.6560728549957,1.0403644555694618,1816.317952
1442,2888.6591527462006,1.037701872659176,1816.317952
1443,2890.662834405899,1.039073894080997,1816.317952
1444,2892.6659078598022,1.0322990654205608,1816.317952
1445,2894.669248819351,1.0388584269662922,1816.317952
1446,2896.671907901764,1.0361807093963908,1816.317952
1447,2898.675281763077,1.0409478152309612,1816.317952
1448,2900.678035736084,1.0409019266625232,1816.317952
1449,2902.6809911727905,1.0435237976264835,1816.317952
1450,2904.683990240097,1.0381948973242066,1816.317952
1451,2906.6870687007904,1.0456065040650406,1816.317952
1452,2908.690222263336,1.039223,1816.526848
1453,2910.693342447281,1.0404331877729258,1816.313856
1454,2912.696673631668,1.0483852776044915,1816.313856
1455,2914.6995556354523,1.043046288209607,1816.313856
1456,2916.7023334503174,1.0487147663551402,1816.313856
1457,2918.705355644226,1.0478027397260274,1816.313856
1458,2920.7088136672974,1.038827397260274,1816.313856
1459,2922.7128093242645,1.185098746867168,1816.449024
1460,2924.716050863266,1.694750188679245,1841.844224
1461,2926.719680786133,1.1012438321853475,1842.528256
1462,2928.7231600284576,1.0714533416614616,1842.528256
1463,2930.7263910770416,1.0524905472636816,1842.552832
1464,2932.7295093536377,1.0555392879450345,1842.552832
1465,2934.7323653697968,1.0541285090455397,1842.552832
1466,2936.735038280487,1.0582479750778817,1842.552832
1467,2938.738219976425,1.0567965065502185,1842.556928
1468,2940.7418551445007,1.057980426599749,1842.556928
1469,2942.7465648651123,1.0509057356608478,1842.556928
1470,2944.750266313553,1.05659121706399,1842.556928
1471,2946.753992795944,1.039542429906542,1842.556928
1472,2948.757374048233,1.054253,1842.556928
1473,2950.7615168094635,1.0545427135678391,1842.556928
1474,2952.765627145767,1.049893816364772,1842.556928
1475,2954.768843650818,1.040751061173533,1842.556928
1476,2956.773465156555,1.054468913857678,1842.556928
1477,2958.776167869568,1.0567748427672956,1842.556928
1478,2960.781103372574,1.0518371947401377,1842.556928
1479,2962.7834961414337,1.0462600874453467,1842.556928
1480,2964.78670501709,1.0570803761755485,1842.556928
1481,2966.7896597385406,1.0479188478396997,1842.556928
1482,2968.7923922538757,1.0434681619937696,1842.556928
1483,2970.7960987091064,1.039694809255785,1842.556928
1484,2972.799905061722,1.0418802992518703,1842.556928
1485,2974.8029839992523,1.04439,1842.556928
1486,2976.806582927704,1.042182635852592,1842.556928
1487,2978.8097536563873,1.0476554307116104,1842.688
1488,2980.8139567375183,1.0425385194479295,1842.597888
1489,2982.8178129196167,1.0431139462163852,1842.597888
1490,2984.8199484348297,1.0345007481296755,1842.597888
1491,2986.8231160640717,1.048639,1842.597888
1492,2988.82648396492,1.0362699875467,1842.597888
1493,2990.8303847312927,1.0419156054931336,1842.597888
1494,2992.833115339279,1.0371800995024876,1842.597888
1495,2994.836888551712,1.0348428927680795,1842.597888
1496,2996.8400371074677,1.0338114713216957,1842.614272
1497,2998.843714237213,1.0388134831460674,1842.614272
1498,3000.8466713428497,1.037219,1842.614272
1499,3002.8494596481323,1.0356761904761904,1842.614272
1500,3004.851882457733,1.0419641379310345,1842.614272
1501,3006.8556759357452,1.0317932584269662,1842.614272
1502,3008.858481645584,1.037932584269663,1842.614272
1503,3010.8617825508118,1.0414662507797878,1842.614272
1504,3012.8657722473145,1.0365911305434103,1842.614272
1505,3014.868226289749,1.0411154858934168,1842.54464
1506,3016.871683359146,1.0458480349344978,1842.54464
1507,3018.8744802474976,1.0479399249061327,1842.54464
1508,3020.878409385681,1.0451622263914946,1842.54464
1509,3022.882168531418,1.0390218340611357,1842.54464
1510,3024.885143995285,1.065798870056497,1843.212288
1511,3026.8879985809326,1.0021153220762975,1843.032064
1512,3028.8919491767883,1.0585135740971356,1843.63008
1513,3030.894955396652,1.063192523364486,1843.63008
1514,3032.8990700244904,1.0612893882646692,1843.63008
1515,3034.9026198387146,1.0608848938826467,1843.63008
1516,3036.9063470363617,1.0676761072988148,1843.556352
1517,3038.909257888794,1.0610838226108683,1843.556352
1518,3040.9123435020447,1.0602823235477827,1843.556352
1519,3042.9155836105347,1.0559467336683417,1843.556352
1520,3044.9186346530914,1.051246260213702,1843.556352
1521,3046.9222791194916,1.052665832290363,1843.556352
1522,3048.9257113933563,1.0502223337515684,1843.556352
1523,3050.929597377777,1.043273494723774,1843.556352
1524,3052.93212890625,1.0410041172801,1843.556352
1525,3054.934533596039,1.0371086142322097,1843.556352
1526,3056.9379317760468,1.0425687890137327,1843.556352
1527,3058.942732334137,1.055626533166458,1843.556352
1528,3060.9456107616425,1.0457498127340823,1843.556352
1529,3062.9489240646362,1.0500412757973734,1843.556352
1530,3064.952511548996,1.0429223470661673,1843.556352
1531,3066.955673456192,1.0451972551466002,1843.556352
1532,3068.959115743637,1.0387481296758103,1843.556352
1533,3070.962584733963,1.0452235294117649,1843.556352
1534,3072.966094017029,1.0443531172069829,1843.556352
1535,3074.969913005829,1.0443723364485982,1843.556352
1536,3076.9734988212585,1.0387980049875312,1843.556352
1537,3078.9763655662537,1.0401056697819315,1843.556352
1538,3080.978971004486,1.0394324189526185,1843.556352
1539,3082.9823231697083,1.03298492211838,1843.556352
1540,3084.9850816726685,1.0435436443331243,1843.556352
1541,3086.9896278381348,1.0373566520924422,1843.564544
1542,3088.9932413101196,1.0383399249061327,1843.564544
1543,3090.9967892169952,1.037012866958151,1843.564544
1544,3093.000112056732,1.0342139303482587,1843.564544
1545,3095.0030975341797,1.0422792736380715,1843.564544
1546,3097.006227016449,1.0343790784557907,1843.564544
1547,3099.009023666382,1.0337907615480648,1843.564544
1548,3101.012441635132,1.0345342482844666,1843.564544
1549,3103.0154559612274,1.0389882646691635,1843.564544
1550,3105.0181555747986,1.0465238451935082,1843.564544
1551,3107.021294116974,1.052246654158849,1843.564544
1552,3109.025561571121,1.042004735202492,1843.564544
1553,3111.0285024642944,1.046227215980025,1843.564544
1554,3113.0317747592926,1.0415890410958903,1843.564544
1555,3115.0342223644257,1.0471609022556392,1843.564544
1556,3117.038301229477,1.0336777570093458,1843.564544
1557,3119.0411472320557,1.0379262960649591,1843.564544
1558,3121.045305967331,1.0439008099688474,1843.564544
1559,3123.0494787693024,1.045715,1843.564544
1560,3125.0538878440857,1.1652238543628377,1843.8144
1561,3127.0568039417267,1.186610106051154,1847.33696
1562,3129.059401035309,1.0673135034225265,1870.56128
1563,3131.0636620521545,1.0678234413965086,1870.39744
1564,3133.0667543411255,1.0589540759178593,1870.39744
1565,3135.069638967514,1.0635630922693269,1870.516224
1566,3137.0731892585754,1.0677916302311057,1870.516224
1567,3139.0762317180634,1.0623780137414116,1870.516224
1568,3141.0804233551025,1.070205269761606,1870.5408
1569,3143.083062648773,1.0499482176360224,1870.5408
1570,3145.0870513916016,1.0531128044971894,1870.5408
1571,3147.090051174164,1.0478882096069868,1870.5408
1572,3149.0924384593964,1.0456410513141428,1870.585856
1573,3151.095259666443,1.0475477386934673,1870.585856
1574,3153.0988669395447,1.0465712140175218,1870.585856
1575,3155.101727962494,1.0473188514357057,1870.585856
1576,3157.10502910614,1.0493815461346634,1870.655488
1577,3159.108993768692,1.0432399002493766,1870.655488
1578,3161.1114885807037,1.0392587795765875,1870.655488
1579,3163.1149291992188,1.0522686679174484,1870.655488
1580,3165.117671728134,1.045917507788162,1870.659584
1581,3167.120852947235,1.0380865876481598,1870.659584
1582,3169.1246588230133,1.041199,1870.70464
1583,3171.1277244091034,1.0402894572676231,1870.70464
1584,3173.1311469078064,1.0391691158156913,1870.70464
1585,3175.134302854538,1.0367250936329588,1870.70464
1586,3177.137289047241,1.0384089719626168,1870.70464
1587,3179.140477657318,1.0400816936488169,1870.70464
1588,3181.1435208320618,1.040457855361596,1870.70464
1589,3183.146423101425,1.0349651467832606,1870.70464
1590,3185.1492829322815,1.0444967581047382,1870.70464
1591,3187.1528379917145,1.0378982543640898,1870.70464
1592,3189.157232284546,1.0356184308841845,1870.70464
1593,3191.1604919433594,1.0375056768558952,1870.70464
1594,3193.164300918579,1.0313117206982545,1870.721024
1595,3195.168242931366,1.0362125700062228,1870.721024
1596,3197.1717450618744,1.0332393524283936,1870.721024
1597,3199.175006866455,1.034774531835206,1870.721024
1598,3201.179676294327,1.031156054931336,1870.721024
1599,3203.182389974594,1.045293,1870.721024
1600,3205.1854314804077,1.044358,1870.721024
1601,3207.1894176006317,1.0397602996254682,1870.721024
1602,3209.1924407482147,1.0374384039900248,1870.721024
1603,3211.1954860687256,1.039623470661673,1870.721024
1604,3213.19810962677,1.041816729088639,1870.721024
1605,3215.200837612152,1.0350852152214598,1870.721024
1606,3217.2045443058014,1.040561596009975,1870.721024
1607,3219.2081005573273,1.0419972551466,1870.721024
1608,3221.2118487358093,1.0439115552779512,1870.72512
1609,3223.214982509613,1.043976119402985,1870.72512
1610,3225.2186629772186,1.0465008739076154,1870.72512
1611,3227.2228870391846,1.0438837180286962,1870.72512
1612,3229.226001024246,1.054684466625078,1870.72512
1613,3231.229013442993,1.049147565543071,1870.729216
1614,3233.23233628273,1.049609968847352,1870.729216
1615,3235.2349214553833,1.0515817613991256,1870.729216
1616,3237.2387228012085,1.192970426065163,1870.655488
1617,3239.242959499359,1.6019425717852684,1870.852096
1618,3241.2468938827515,1.231803123048095,1871.23712
1619,3243.2499511241913,1.0636381308411216,1871.249408
1620,3245.252529144287,1.058470734744707,1871.142912
1621,3247.2552144527435,1.06835738317757,1871.142912
1622,3249.2585031986237,1.0618507165109037,1871.142912
1623,3251.2614257335663,1.0605235184029944,1871.142912
1624,3253.263857603073,1.0544468827930171,1871.142912
1625,3255.266662120819,1.0463890479153704,1871.142912
1626,3257.2703380584717,1.0457394769613948,1871.142912
1627,3259.273635864258,1.0479980049875313,1871.142912
1628,3261.276462316513,1.0546934497816594,1871.142912
1629,3263.2791624069214,1.0448726368159205,1871.142912
1630,3265.2817900180817,1.0451066167290886,1871.142912
1631,3267.2856199741364,1.042547630922693,1871.142912
1632,3269.2887461185455,1.036664508094645,1871.142912
1633,3271.292430639267,0.9930215827338128,1871.142912
1634,3273.2943398952484,1.015576843388178,1870.737408
1635,3275.2973852157593,0.9911751196172248,1870.737408
1636,3277.300670146942,1.0366425902864258,1870.737408
1637,3279.3044600486755,1.0353323383084576,1870.737408
1638,3281.307942390442,1.013279411764706,1870.737408
1639,3283.310584783554,1.02271921182266,1870.737408
1640,3285.3136048316956,1.0050321644498186,1870.737408
1641,3287.317579984665,1.0204845208845208,1870.737408
1642,3289.320312976837,1.0215282622139763,1870.737408
1643,3291.323863506317,1.0262223325062034,1870.737408
1644,3293.3274476528168,1.0363992541951523,1870.778368
1645,3295.3293871879578,1.040423940149626,1870.778368
1646,3297.3324694633484,1.0330190892077356,1870.778368
1647,3299.3350200653076,1.0343869346733667,1870.778368
1648,3301.338633775711,1.0315865168539329,1870.778368
1649,3303.3424203395844,1.042654,1870.778368
1650,3305.3453714847565,1.0288498132004982,1870.778368
1651,3307.348706007004,1.03383,1870.90944
1652,3309.351304769516,1.0396299251870325,1870.794752
1653,3311.354449033737,1.039117,1870.794752
1654,3313.357112646103,1.040067,1870.794752
1655,3315.3607807159424,1.0360848938826468,1870.794752
1656,3317.3643474578857,1.039131,1870.905344
1657,3319.367805480957,1.033515,1870.905344
1658,3321.3711726665497,1.0444985651902683,1870.905344
1659,3323.373897075653,1.0430322097378275,1870.905344
1660,3325.3772869110107,1.0359407591785936,1870.778368
1661,3327.380424261093,1.0310563082660038,1870.778368
1662,3329.383227109909,1.040008988764045,1870.778368
1663,3331.3860454559326,1.0374579439252336,1870.778368
1664,3333.389279603958,1.0390763092269326,1870.778368
1665,3335.3935940265656,1.0402744853399877,1870.778368
1666,3337.3968715667725,1.041437101811368,1870.778368
1667,3339.400536298752,1.0488696305572949,1870.778368
1668,3341.4035263061523,1.045931707317073,1870.778368
1669,3343.406585216522,1.0527081721771678,1870.778368
1670,3345.409261226654,1.049507116104869,1870.778368
1671,3347.412442445755,1.0473378967019291,1870.778368
1672,3349.415374994278,1.0475292941911305,1870.770176
1673,3351.4188203811646,1.0554957393483708,1870.770176
1674,3353.42271399498,1.0606118824265165,1870.716928
1675,3355.4254398345947,1.2820039800995024,1870.721024
1676,3357.4292709827423,1.027618691588785,1871.224832
1677,3359.432180404663,1.063205992509363,1871.224832
1678,3361.434495449066,1.0479133789670192,1871.224832
1679,3363.4372568130493,1.067939,1871.224832
1680,3365.4404435157776,1.052852867830424,1871.2576
1681,3367.4433002471924,1.060659,1871.2576
1682,3369.4463403224945,1.060261672908864,1871.2576
1683,3371.44913315773,1.055120199501247,1871.2576
1684,3373.452579021454,1.0504403235843187,1871.2576
1685,3375.455379962921,1.0481373134328358,1871.2576
1686,3377.4579241275787,1.046162297128589,1871.2576
1687,3379.4603729248047,1.0445323345817727,1871.2576
1688,3381.4647686481476,1.0490284289276808,1871.2576
1689,3383.4681692123413,1.0431371179039302,1871.2576
1690,3385.471221446991,1.0473842302878598,1871.2576
1691,3387.473856449127,1.0363323383084575,1871.2576
1692,3389.4772849082947,1.047032790988736,1871.2576
1693,3391.481330871582,1.0456009950248757,1871.2576
1694,3393.4839963912964,1.04168,1871.2576
1695,3395.488320827484,1.032281592039801,1871.2576
1696,3397.491645336151,1.0401747815230962,1871.2576
1697,3399.4978227615356,1.0495579737335834,1871.2576
1698,3401.498735666275,1.043490093457944,1871.2576
1699,3403.501960039139,1.0371541227526349,1871.2576
1700,3405.505187034607,1.0930915466499689,1871.23712
1701,3407.508483171463,1.581878,1871.33952
1702,3409.5126967430115,1.0574017434620175,1872.031744
1703,3411.515522956848,1.0609814330218068,1871.781888
1704,3413.5192358493805,1.0658583541147133,1871.781888
1705,3415.5217485427856,1.0582160747663552,1871.781888
1706,3417.5255987644196,1.0573524641297567,1871.814656
1707,3419.528027534485,1.062034,1871.814656
1708,3421.5319328308105,1.0647428571428572,1871.814656
1709,3423.5353486537933,1.049606,1871.814656
1710,3425.5382430553436,1.0472677459526774,1871.814656
1711,3427.5411274433136,1.0485033145716072,1871.814656
1712,3429.5452563762665,1.052987297633873,1871.814656
1713,3431.549170732498,1.046132668329177,1871.814656
1714,3433.5522875785828,1.0524383561643835,1871.814656
1715,3435.555319786072,1.0397079127725857,1871.814656
1716,3437.55921125412,1.0417485358255452,1871.814656
1717,3439.561632871628,1.0334353087960075,1871.72864
1718,3441.56524682045,1.0424474111041797,1871.699968
1719,3443.568771839142,1.0357526184538652,1871.699968
1720,3445.5722765922546,1.0379033104309807,1871.699968
1721,3447.5757727622986,1.0445695679398872,1871.699968
1722,3449.578375339508,1.0425290965732088,1871.699968
1723,3451.5811743736267,1.044934,1871.130624
1724,3453.5843467712402,1.042468913857678,1871.130624
1725,3455.5871534347534,1.0375062344139652,1871.130624
1726,3457.590039253235,1.038246288209607,1871.130624
1727,3459.593827486038,1.0165966271080575,1871.458304
1728,3461.5965654850006,1.338701376720901,1871.224832
1729,3463.6010222434998,0.9450633416458852,1870.974976
1730,3465.6038570404053,1.058589290161893,1870.974976
1731,3467.6066949367523,1.0592907165109031,1870.974976
1732,3469.6109614372253,1.0591422526446794,1871.106048
1733,3471.613975048065,1.0695625701809108,1871.007744
1734,3473.617858171463,1.0440548628428927,1871.007744
1735,3475.620525121689,1.049967229518449,1871.007744
1736,3477.6247239112854,1.04575900621118,1871.007744
1737,3479.6286914348602,1.0424470588235295,1871.007744
1738,3481.63267660141,1.0436437810945274,1871.007744
1739,3483.6355316638947,1.046302122347066,1871.007744
1740,3485.6391520500183,1.0451607745159277,1871.007744
1741,3487.6419541835785,1.047940261356565,1871.007744
1742,3489.647446870804,1.0446268918073796,1871.007744
1743,3491.648754835129,1.0405018046048538,1871.007744
1744,3493.6518194675446,1.0481226932668328,1871.007744
1745,3495.6548557281494,1.0370092154420922,1871.007744
1746,3497.6589064598083,1.0350353087960076,1871.007744
1747,3499.6620371341705,1.0404571428571427,1871.007744
1748,3501.6656136512756,1.0392790553138596,1871.007744
1749,3503.668776512146,1.043786799501868,1871.007744
1750,3505.6725215911865,1.0493439601494396,1871.007744
1751,3507.675989627838,1.0531041901188245,1871.007744
1752,3509.6792516708374,1.0471780548628429,1871.007744
1753,3511.6818685531616,1.0564262008733625,1871.007744
1754,3513.6852729320526,1.045171,1871.007744
1755,3515.688183069229,1.0439905059337913,1871.007744
1756,3517.6907427310944,1.045783925233645,1871.007744
1757,3519.695120573044,1.0516508728179552,1871.007744
1758,3521.699084043503,1.0021359950093571,1870.872576
1759,3523.702886581421,1.332962492211838,1871.433728
1760,3525.7056951522827,1.06,1871.355904
1761,3527.709596157074,1.0667058530510585,1871.355904
1762,3529.7130579948425,1.0575990049751245,1871.355904
1763,3531.7163591384888,1.071624,1871.388672
1764,3533.7191157341003,1.0590695706285005,1871.388672
1765,3535.7220542430878,1.0584902180685358,1871.388672
1766,3537.724506855011,1.0643205992509364,1871.388672
1767,3539.7273058891296,1.0582320249221184,1871.388672
1768,3541.7300419807434,1.0604502186133666,1871.388672
1769,3543.7327325344086,1.053055562461156,1871.388672
1770,3545.7366087436676,1.059252933832709,1871.388672
1771,3547.740024805069,1.0439461346633416,1871.388672
1772,3549.7435524463654,1.0561356608478802,1871.388672
1773,3551.7461502552032,1.057225766103815,1871.388672
1774,3553.749350309372,1.0478862842892769,1871.388672
1775,3555.752227783203,1.051749968808484,1871.388672
1776,3557.755094051361,1.0542011242973142,1871.388672
1777,3559.758190870285,1.0558654205607476,1871.388672
1778,3561.760828733444,1.0493927770859277,1871.388672
1779,3563.763586997986,1.0493805486284289,1871.388672
1780,3565.765922307968,1.0563885143570535,1871.388672
1781,3567.7691962718964,1.0543311720698254,1871.388672
1782,3569.772136926651,1.0507464174454828,1871.388672
1783,3571.7752075195312,1.0502497816593883,1871.388672
1784,3573.7796082496643,1.1659914465408805,1871.36
1785,3575.7829246520996,1.443605025125628,1871.323136
1786,3577.7857167720795,1.0466807716241444,1871.818752
1787,3579.7883925437927,1.0658495321272614,1871.818752
1788,3581.7922916412354,1.0733021861336665,1853.31712
1789,3583.796417951584,1.063756,1853.31712
1790,3585.798992872238,1.0608348692403486,1853.31712
1791,3587.8036510944366,1.067067414330218,1853.476864
1792,3589.806510448456,1.0482914535246413,1853.349888
1793,3591.8109109401703,1.0490235220908526,1853.349888
1794,3593.813767671585,1.0476614232209738,1853.349888
1795,3595.816570997238,1.04786425452277,1853.349888
1796,3597.8197462558746,1.045508229426434,1853.349888
1797,3599.8227293491364,1.0577139287945034,1853.349888
1798,3601.8267760276794,1.053241,1853.349888
1799,3603.8299703598022,1.0544,1853.349888
1800,3605.832679271698,1.0482821183800624,1853.349888
1801,3607.835401058197,1.0584897755610974,1853.349888
1802,3609.8392403125763,1.0418472998137802,1853.349888
1803,3611.842166662216,1.0476756082345602,1853.349888
1804,3613.845906019211,1.0461119003115265,1853.349888
1805,3615.849050283432,1.0522759651307596,1853.349888
1806,3617.8523144721985,1.0419700748129677,1853.349888
1807,3619.855384349823,1.0538706542056075,1853.349888
1808,3621.8592417240143,1.0465487211478477,1853.349888
1809,3623.8623838424683,1.0470766917293233,1853.349888
1810,3625.866504907608,1.1556379158819836,1853.222912
1811,3627.8699560165405,1.605936868371803,1853.116416
1812,3629.873502254486,1.0620847880299251,1833.406464
1813,3631.8760044574738,1.061847110006215,1833.406464
1814,3633.878805398941,1.0559003735990038,1833.406464
1815,3635.881679058075,1.071404,1833.439232
1816,3637.884639263153,1.0595469158878503,1833.439232
1817,3639.8887412548065,1.0624948222083592,1833.439232
1818,3641.8926067352295,1.0564374607165306,1833.439232
1819,3643.8966653347015,1.0507603513174404,1833.439232
1820,3645.8990364074707,1.0503013836477988,1833.439232
1821,3647.9020783901215,1.0471308270676691,1833.439232
1822,3649.9053547382355,1.0403352286773797,1833.439232
1823,3651.9082403182983,1.0475095327102804,1833.439232
1824,3653.911840438843,1.0477524528301887,1833.439232
1825,3655.9147346019745,1.0460822055137844,1833.439232
1826,3657.917227268219,1.0460055068836045,1833.439232
1827,3659.9207677841187,1.0561858838226108,1833.439232
1828,3661.9252574443817,1.0523833021806854,1833.439232
1829,3663.9281706809998,1.050067877269881,1833.439232
1830,3665.931544303894,1.0547463505926389,1833.439232
1831,3667.9347257614136,1.044480795525171,1833.439232
1832,3669.93754863739,1.053154890965732,1833.439232
1833,3671.9403545856476,1.080660174781523,1833.439232
1834,3673.9434056282043,1.0455244720496897,1833.439232
1835,3675.947843313217,1.039191011235955,1833.234432
1836,3677.951367855072,1.117722270742358,1836.859392
1837,3679.954908847809,1.1217702551337896,1857.110016
1838,3681.9574925899506,1.0584438356164385,1857.110016
1839,3683.9604094028473,1.0612514357053684,1857.110016
1840,3685.9636640548706,1.061372986369269,1857.142784
1841,3687.967075586319,1.068656448598131,1857.142784
1842,3689.9703345298767,1.0589911746426353,1857.142784
1843,3691.974482536316,1.0578767890479153,1857.142784
1844,3693.9778101444244,1.0608458281444584,1857.142784
1845,3695.9801881313324,1.0603181082762911,1857.142784
1846,3697.9831676483154,1.060231066749844,1857.142784
1847,3699.9864740371704,1.0577823163138231,1857.142784
1848,3701.9900155067444,1.0523492537313432,1857.142784
1849,3703.99325299263,1.0576169681846537,1857.142784
1850,3705.995673894882,1.0679725171767644,1857.142784
1851,3707.999012708664,1.0545046728971963,1857.142784
1852,3710.0018730163574,1.0507860696517413,1857.142784
1853,3712.0048887729645,0.9715887570268582,1857.032192
1854,3714.008026123047,1.65393,1863.774208
1855,3716.010811328888,1.0610837585563162,1863.684096
1856,3718.0135612487793,1.0554819713038053,1863.569408
1857,3720.0174951553345,1.0584254522769807,1863.569408
1858,3722.0206413269043,1.058971713395639,1863.602176
1859,3724.023764371872,1.0549539227895393,1863.602176
1860,3726.026820898056,1.0557808219178082,1863.602176
1861,3728.0293345451355,1.0543193026151931,1863.602176
1862,3730.03329706192,1.0568299251870323,1863.602176
1863,3732.0361099243164,1.058078,1863.602176
1864,3734.0403487682343,1.0519186525265127,1863.602176
1865,3736.043450117111,1.066001498127341,1863.602176
1866,3738.047000646591,1.0550276463262764,1863.602176
1867,3740.0494570732117,1.0499237858032378,1863.602176
1868,3742.052189350128,1.0640140350877192,1863.602176
1869,3744.0556750297546,1.0525178816199376,1863.602176
1870,3746.0591435432434,1.1732741854636592,1863.716864
1871,3748.0635476112366,1.4838950901180858,1864.536064
1872,3750.066830396652,1.146081195516812,1882.169344
1873,3752.0701127052307,1.0565211145510836,1882.095616
1874,3754.073457956314,1.0611347447073474,1882.095616
1875,3756.0777385234833,1.0773008089607965,1882.116096
1876,3758.0805418491364,1.0866338538413491,1882.259456
1877,3760.0835795402527,1.058964032358432,1882.13248
1878,3762.08677482605,1.057010473815461,1882.13248
1879,3764.089699745178,1.0528913151364765,1882.13248
1880,3766.0924010276794,1.0520363862928348,1882.13248
1881,3768.0962147712708,1.052094205607477,1882.13248
1882,3770.099678516388,1.0493757009345794,1882.13248
1883,3772.1031715869904,1.0425683686176836,1882.13248
1884,3774.106858730316,1.0432638802245788,1882.13248
1885,3776.1096489429474,1.0491328758577667,1882.13248
1886,3778.11332321167,1.0219982937233394,1882.13248
1887,3780.115957260132,1.024808834355828,1882.263552
1888,3782.11896944046,1.0385531385954008,1882.165248
1889,3784.122074842453,1.046831920199501,1882.165248
1890,3786.124777317047,1.0471651307596512,1882.165248
1891,3788.1275243759155,1.044997629444791,1881.583616
1892,3790.131525993347,0.998785518102372,1881.94816
1893,3792.1343109607697,1.5351800498753116,1882.677248
1894,3794.1375844478607,1.0573265382224983,1882.677248
1895,3796.140263557434,1.0629383084577115,1882.599424
1896,3798.143312931061,1.0606265420560748,1882.599424
1897,3800.146961450577,1.0578184538653366,1882.599424
1898,3802.149791955948,1.063149190535492,1882.619904
1899,3804.1528780460358,1.0879680399500624,1882.619904
1900,3806.1559624671936,1.0561137157107232,1882.619904
1901,3808.1591687202454,1.0493168847352026,1882.619904
1902,3810.1635534763336,1.051401,1882.619904
1903,3812.1666300296783,1.0498884591391142,1882.619904
1904,3814.1696429252625,1.0461832709113608,1882.619904
1905,3816.1726067066193,1.0432618068535826,1882.619904
1906,3818.1755673885345,1.0432100062539087,1882.619904
1907,3820.1792051792145,1.044017445482866,1882.619904
1908,3822.1819562911987,1.047618,1882.619904
1909,3824.185220003128,1.0497998750780762,1882.750976
1910,3826.1878068447113,1.0370416978776529,1882.652672
1911,3828.191659927368,1.0376794503435354,1882.652672
1912,3830.1947317123413,1.0448069868995633,1882.652672
1913,3832.197499513626,1.1927153412648717,1882.8288
1914,3834.201134443283,1.4355732332707942,1883.807744
1915,3836.2045500278473,1.063876846057572,1884.393472
1916,3838.207406759262,1.0643623206487836,1884.393472
1917,3840.211076259613,1.0549306683322923,1884.393472
1918,3842.2135379314423,1.054534411947729,1884.393472
1919,3844.2175753116608,1.0593378277153558,1884.393472
1920,3846.2207384109497,1.0534334164588528,1884.393472
1921,3848.223538160324,1.0533150343106674,1884.393472
1922,3850.2261147499084,1.0554806754221389,1884.393472
1923,3852.229173183441,1.0607152647975078,1884.418048
1924,3854.232714176178,1.051134123518403,1884.418048
1925,3856.235732793808,1.053266708307308,1884.418048
1926,3858.238749742508,1.0591840299438553,1884.418048
1927,3860.2419171333313,1.050542111801242,1884.418048
1928,3862.2452054023743,1.0514388059701492,1884.418048
1929,3864.248601436615,1.0666483447845096,1884.422144
1930,3866.2512221336365,1.0498500622665006,1884.422144
1931,3868.2550790309906,1.043556777014366,1884.422144
1932,3870.2578399181366,1.0628534332084894,1884.422144
1933,3872.260841369629,1.055340062305296,1884.422144
1934,3874.263874769211,1.050751280449719,1884.422144
1935,3876.2671172618866,1.0465792240300376,1884.422144
1936,3878.2716138362885,1.047233437305053,1884.422144
1937,3880.27503490448,1.0454012484394506,1884.422144
1938,3882.2777049541473,1.048492,1884.459008
1939,3884.28041267395,1.0373180286961947,1884.459008
1940,3886.283281803131,1.0391990012484396,1884.459008
1941,3888.2867710590363,1.0421593008739076,1884.459008
1942,3890.2900655269623,1.0428584269662922,1883.987968
1943,3892.2940793037415,1.0025965087281796,1884.381184
1944,3894.297450065613,1.2320370231394622,1889.816576
1945,3896.3005702495575,1.0558804483188045,1889.816576
1946,3898.303810596466,1.0558645080946452,1889.816576
1947,3900.3067257404327,1.0629765586034912,1889.816576
1948,3902.309687614441,1.053491407222914,1889.841152
1949,3904.312490463257,1.0509771144278608,1889.841152
1950,3906.3151874542236,1.0618430442919526,1889.841152
1951,3908.318940639496,1.0490566978193143,1889.841152
1952,3910.3221390247345,1.053081121495327,1889.841152
1953,3912.326085329056,1.0552329177057356,1889.841152
1954,3914.3284227848053,1.0521578163771712,1889.841152
1955,3916.331141471863,1.0532094881398253,1889.841152
1956,3918.334317445755,1.0514751401869158,1889.841152
1957,3920.3375511169434,1.0478814445828144,1889.841152
1958,3922.340440750122,1.0445655860349128,1889.841152
1959,3924.34392118454,1.0466007490636704,1889.841152
1960,3926.3475689888,1.055508229426434,1889.841152
1961,3928.3511695861816,1.0470312383322962,1889.841152
1962,3930.353764295578,1.0496338729763388,1889.841152
1963,3932.3566179275513,1.0455980074719802,1889.841152
1964,3934.3594374656677,1.051571606475716,1889.841152
1965,3936.362164735794,1.0515191994996873,1889.841152
1966,3938.3655500411987,1.0438254364089776,1889.841152
1967,3940.368560552597,1.043065252651279,1889.841152
1968,3942.3710944652557,1.044256,1889.841152
1969,3944.3739202022552,1.042137,1889.841152
1970,3946.376725435257,1.0367360799001248,1889.878016
1971,3948.3801436424255,1.1635947401377582,1889.722368
1972,3950.384661436081,1.4469605985037406,1889.722368
1973,3952.3878479003906,1.060021917808219,1890.332672
1974,3954.390503883362,1.0693799126637555,1890.332672
1975,3956.394010782242,1.0672039925140362,1890.213888
1976,3958.3980073928833,1.0610158650843222,1890.213888
1977,3960.40087723732,1.0543532047293094,1890.213888
1978,3962.4036693573,1.0614292470441815,1890.238464
1979,3964.406519651413,1.061788909657321,1890.238464
1980,3966.4089698791504,1.0639690580162195,1890.238464
1981,3968.412410259247,1.065159825327511,1890.238464
1982,3970.4155464172363,1.0570577114427862,1890.238464
1983,3972.419027328491,1.0490782825140013,1890.238464
1984,3974.4220221042633,1.0576429731417865,1890.238464
1985,3976.424369096756,1.0574532751091703,1890.238464
1986,3978.4270639419556,1.0563415730337078,1890.238464
1987,3980.4298050403595,1.058616458852868,1890.238464
1988,3982.433195590973,1.062794779366066,1890.238464
1989,3984.4359815120697,1.0600159800249689,1890.238464
1990,3986.439025402069,1.0562733167082294,1890.238464
1991,3988.4423773288727,1.2125231347962382,1890.033664
1992,3990.4462039470673,1.66161592039801,1899.188224
1993,3992.448834180832,1.0633554171855542,1899.749376
1994,3994.4517962932587,1.068489552238806,1899.749376
1995,3996.454997062683,1.059204987531172,1899.687936
1996,3998.458104133606,1.0529733499377334,1899.819008
1997,4000.4611523151398,1.0594618543870566,1899.589632
1998,4002.463693380356,1.059402367601246,1899.589632
1999,4004.4670326709747,1.05693507788162,1899.589632
2000,4006.4696760177612,1.0573519302615193,1899.589632
2001,4008.4722871780396,1.0551661270236612,1899.589632
2002,4010.4764013290405,1.0529364032358433,1899.589632
2003,4012.4791226387024,1.054488722741433,1899.589632
2004,4014.481861114502,1.0486995024875625,1899.589632
2005,4016.4851779937744,1.0547910224438903,1899.589632
2006,4018.4881496429443,1.0518218340611354,1899.589632
2007,4020.4907717704773,1.0586340611353713,1899.589632
2008,4022.4939484596252,1.0592129595015576,1899.589632
2009,4024.497177362442,1.0558735532047292,1899.589632
2010,4026.4999010562897,1.059559102244389,1899.589632
2011,4028.504066467285,1.1548683782091422,1899.54048
2012,4030.507791042328,1.452733125389894,1899.773952
2013,4032.511486530304,1.0672029962546816,1900.306432
2014,4034.5146038532257,1.063956137071651,1900.21632
2015,4036.517587184906,1.0603397260273972,1900.21632
2016,4038.520454645157,1.069940287320425,1900.21632
2017,4040.5232150554657,1.0566170716510903,1900.21632
2018,4042.5266864299774,1.058392514036182,1900.21632
2019,4044.5290846824646,1.0503850560398509,1900.21632
2020,4046.5321185588837,1.0563755305867666,1900.21632
2021,4048.5352931022644,1.0460159600997507,1900.21632
2022,4050.5381820201874,1.0536194150591165,1900.21632
2023,4052.541092157364,1.0408218905472637,1900.21632
2024,4054.5435926914215,1.0546631775700934,1900.21632
2025,4056.5462963581085,1.0536848938826466,1900.21632
2026,4058.549663066864,1.0576459712679576,1900.21632
2027,4060.552553653717,1.0535625234228607,1900.21632
2028,4062.556000471115,1.0538259236067626,1900.21632
2029,4064.5587706565857,1.040071311989956,1900.023808
2030,4066.5614817142487,1.049457,1900.023808
2031,4068.564141511917,1.0431301310043668,1900.023808
2032,4070.566876411438,1.0522306441525953,1900.023808
2033,4072.5703349113464,1.1858723618090452,1899.982848
2034,4074.573906183243,1.6154690043832185,1899.978752
2035,4076.5778970718384,1.0670644236760125,1900.449792
2036,4078.5807020664215,1.0577998750780762,1900.449792
2037,4080.5833699703217,1.0515654568210262,1900.474368
2038,4082.5871913433075,1.0492932330827067,1900.474368
2039,4084.589490890503,1.056974043887147,1900.474368
2040,4086.5930366516113,1.0590400999375391,1900.474368
2041,4088.595566511154,1.058355,1900.474368
2042,4090.5988154411316,1.0482623279098873,1900.474368
2043,4092.601641893387,1.0422227188081936,1900.474368
2044,4094.6049902439117,1.0543870566272555,1900.474368
2045,4096.607972383499,1.0554486215538847,1900.474368
2046,4098.611124753952,1.0554001247660636,1900.474368
2047,4100.6150114536285,1.0548124843945068,1900.474368
2048,4102.618443250656,1.0597873671044402,1900.474368
2049,4104.621924877167,1.048851403618216,1900.474368
2050,4106.625217437744,1.054319749216301,1900.474368
2051,4108.628022670746,1.0443835205992509,1900.474368
2052,4110.631969451904,1.0449415576323988,1900.474368
2053,4112.635733127594,1.051656429463171,1900.474368
2054,4114.640800714493,1.0484547158026234,1900.474368


==> serializer-comparison/test.csv <==
Size,Name
300,actions
800,alerts
484,buildable

==> tikzfigures/492_492.csv <==
Both AdamW_x,Both AdamW_y,Both AdamW LSTM_x,Both AdamW LSTM_y,binary prediction either p1/p2_x,binary prediction either p1/p2_y,Scalar AdamW_x,Scalar AdamW_y,Image AdamW_x,Image AdamW_y,Binary Prediction + TF ENC_x,Binary Prediction + TF ENC_y,Image AdamW TfEnc_x,Image AdamW TfEnc_y,Both AdamW LSTM +AMP_x,Both AdamW LSTM +AMP_y,Both AdamW TfEnc Residule_x,Both AdamW TfEnc Residule_y,Binary Prediction + LSTM_x,Binary Prediction + LSTM_y,Image AdamW TfEnc Residule_x,Image AdamW TfEnc Residule_y,Both AdamW TfEnc_x,Both AdamW TfEnc_y,Both AdamW LSTM +AMP bad-scalar-autocast?_x,Both AdamW LSTM +AMP bad-scalar-autocast?_y,Image AdamW LSTM_x,Image AdamW LSTM_y
2,0.5153664302600472,2,0.5177304964539007,2,0.5521628498727735,2,0.5011820330969267,2,0.5271867612293144,2,0.5407124681933843,2,0.533096926713948,2,0.5023640661938534,2,0.5153664302600472,2,0.5407124681933843,2,0.533096926713948,2,0.508274231678487,2,0.5023640661938534,2,0.5118203309692672
4,0.5105795768169273,4,0.5133394664213431,4,0.5590839107005389,4,0.5109475620975161,4,0.5114995400183993,4,0.5606235565819861,4,0.5103955841766329,4,0.49954001839926404,4,0.5188592456301748,4,0.5384911470361817,4,0.5159153633854646,4,0.509475620975161,4,0.49954001839926404,4,0.5229070837166513
6,0.5108139534883721,6,0.5169186046511628,6,0.5498440499040307,6,0.5073837209302325,6,0.5276744186046511,6,0.5517034548944337,6,0.5222093023255814,6,0.4991860465116279,6,0.5188953488372093,6,0.5377879078694817,6,0.5186046511627908,6,0.5151744186046512,6,0.4991860465116279,6,0.5267441860465116
8,0.5171195288448668,8,0.5208138134118592,8,0.558154859967051,8,0.5140409583723732,8,0.5263820104403695,8,0.5571938495332235,8,0.5231695890777673,8,0.4993976709945121,8,0.5194217641547316,8,0.542559033498078,8,0.5170927586668451,8,0.5210279748360327,8,0.4993976709945121,8,0.524053004952483
10,0.5224898310520009,10,0.5249371297405864,10,0.5626378929950359,10,0.51690323887323,10,0.5270637479113571,10,0.5646545780474352,10,0.5261860959678645,10,0.4991982987054634,10,0.5273169167412108,10,0.5510204081632653,10,0.5187598102921568,10,0.5259835609039815,10,0.4991982987054634,10,0.5255784907762157
12,0.5272676858702091,12,0.5312629973658671,12,0.5642481058173879,12,0.5218607816694605,12,0.5291708153208222,12,0.5675870039809939,12,0.5298261976481857,12,0.4991618668313525,12,0.5328006251339122,12,0.5568254783613715,12,0.5222010763394377,12,0.5303555449125947,12,0.4991618668313525,12,0.5295615240159812
14,0.5357116556026638,14,0.5367742206979265,14,0.5738975863619814,14,0.526611469390761,14,0.5343650384522319,14,0.5760285267598998,14,0.5340389046111117,14,0.49879540887715274,14,0.5383943694570398,14,0.5700212023215472,14,0.5264641831399325,14,0.5378157449002136,14,0.49879540887715274,14,0.5303462278939118
16,0.540583569194101,16,0.5446335468493967,16,0.582259072065421,16,0.5328932667957694,16,0.5361704900938478,16,0.5807825543756033,16,0.5373435870698644,16,0.49905035006703413,16,0.5441494115894533,16,0.5784920589849888,16,0.5303329360941457,16,0.5445125130344108,16,0.49905035006703413,16,0.5344946372709668
18,0.547032735681375,18,0.5488533020414502,18,0.588374622780546,18,0.5378004797321783,18,0.5395261350497852,18,0.590129131868903,18,0.5417953717924382,18,0.4988696957669675,18,0.547774767467946,18,0.5883219875078953,18,0.5351602270962398,18,0.5468687984262024,18,0.4988696957669675,18,0.5400610881982433
20,0.5567430316291373,20,0.5581963063960419,20,0.5989926481570605,20,0.5452311360036577,20,0.5443167159256054,20,0.5995237067892527,20,0.5459741023170752,20,0.49885697490243464,20,0.5567838539540504,20,0.5981628690442604,20,0.5404304305938832,20,0.5569226498587547,20,0.49885697490243464,20,0.5445289920151533
22,0.5604658696734329,22,0.5634447174835452,22,0.6092175673721255,22,0.5479657709052694,22,0.5477208258598756,22,0.6081891079721673,22,0.5506127576861385,22,0.4986449007972566,22,0.5606871103595952,22,0.6088479647752656,22,0.545231868140551,22,0.5616668905411705,22,0.4986449007972566,22,0.5515767349615595
24,0.5674104445073396,24,0.5716023223615265,24,0.6165055334493907,24,0.5562193545426034,24,0.5537256461840907,24,0.6156972767968167,24,0.5564717851433117,24,0.498734022290387,24,0.5673263009737701,24,0.6158216239741358,24,0.5503981519020263,24,0.5686725975108813,24,0.498734022290387,24,0.5566706698590214
26,0.5735575229199619,26,0.5772831880298953,26,0.6241007742486131,26,0.5615784226268563,26,0.5544419373458571,26,0.6249542766567091,26,0.5593070412821686,26,0.49877435363083683,26,0.5723880988613108,26,0.6272937877217583,26,0.5554164573947331,26,0.5742996574187212,26,0.49877435363083683,26,0.5612560813799203
28,0.5786818432164494,28,0.5818028272443547,28,0.6303588227388792,28,0.5659188544152745,28,0.5604332660179916,28,0.6318445848078962,28,0.5643106297044245,28,0.49839544703506516,28,0.5774995410317606,28,0.6314040824859263,28,0.5593831466862493,28,0.5806058380760052,28,0.49839544703506516,28,0.5652359096750504
30,0.5832233071688696,30,0.5868070165256881,30,0.6372177401513252,30,0.5699186048198714,30,0.5639554285216836,30,0.6387442663087565,30,0.5680759688347866,30,0.49854910552355525,30,0.5826139314887628,30,0.6404404064836802,30,0.5634838878168391,30,0.5841010983271187,30,0.49854910552355525,30,0.5707673780885916
32,0.5899378497302981,32,0.5921343540476893,32,0.6411686353722976,32,0.5748647889555442,32,0.5662948212909684,32,0.6433568992520382,32,0.571998530862686,32,0.49861368170131865,32,0.5879573950178961,32,0.6447547534360866,32,0.5683112842708686,32,0.5893257091828283,32,0.49861368170131865,32,0.5740654054170837
34,0.5962245000071479,34,0.5979042472587954,34,0.6498539605039453,34,0.5822933196094409,34,0.5690912209975554,34,0.6513942775767616,34,0.5760961244299582,34,0.498355992051579,34,0.5932509899786994,34,0.6515759187410087,34,0.573894583351203,34,0.5947877800174408,34,0.498355992051579,34,0.5792697745564752
36,0.6013064956756833,36,0.6021062465497473,36,0.6564585730724971,36,0.5870525287697992,36,0.5747944003283932,36,0.6599971231300346,36,0.5812914914999929,36,0.49853496963777655,36,0.5991903407080272,36,0.6607523014959724,36,0.5781066428864637,36,0.6006058289807069,36,0.49853496963777655,36,0.584455107789432
38,0.6039456936784048,38,0.607382265591854,38,0.6633503939271953,38,0.5892023759015698,38,0.5773016546457361,38,0.6663407901546955,38,0.5823858011596662,38,0.49835949653514355,38,0.6040871163908924,38,0.6661754557478866,38,0.5795573469099138,38,0.6047164474614624,38,0.49835949653514355,38,0.5861971432612078
40,0.6141927102339907,40,0.61875428788299,40,0.6733250289171635,40,0.5985665698395785,40,0.5850570014743018,40,0.6755049381617582,40,0.5912388515042258,40,0.498627877443181,40,0.6119082721473718,40,0.676394697037103,40,0.5879545155969463,40,0.6141197249916067,40,0.498627877443181,40,0.5933627220576
42,0.6176562194424123,42,0.6212488863456928,42,0.678957205085943,42,0.5999463997276526,42,0.586676710681665,42,0.6800241346833059,42,0.5926234436001999,42,0.4983738836294628,42,0.6147878805438255,42,0.6821506357428774,42,0.5903055939851802,42,0.6181632490456979,42,0.4983738836294628,42,0.5976647665128677
44,0.6247840608084764,44,0.6276776459748935,44,0.686018281535649,44,0.6075665092709893,44,0.5910183692272256,44,0.6867129798903108,44,0.596733559829552,44,0.4983804560635725,44,0.6198462512956352,44,0.6894186471663619,44,0.5945309800760106,44,0.6243953702637337,44,0.4983804560635725,44,0.6038091673384774
46,0.6278861306692498,46,0.6314065956308644,46,0.6914606015192254,46,0.6071320138216202,46,0.5952838781499848,46,0.6923862417537209,46,0.6001055416600402,46,0.49849639278846847,46,0.6227319386412595,46,0.6928637545731036,46,0.5989127763239696,46,0.6261078259863808,46,0.49849639278846847,46,0.6051729871181344
48,0.6294497104683453,48,0.6357282779503886,48,0.6966292953886078,48,0.6107933956645595,48,0.5972460409147334,48,0.6974165706871164,48,0.6023550009686933,48,0.49843932751160636,48,0.6279500297783487,48,0.6999314778906853,48,0.6014652382626665,48,0.6305762648622661,48,0.49843932751160636,48,0.608289144177436
50,0.6424049930035759,50,0.6464473713435356,50,0.7069785287612284,50,0.6215489860737845,50,0.6061568531639384,50,0.707655617580235,50,0.6108211358638918,50,0.4982268322116844,50,0.6356232740303104,50,0.7088894238726471,50,0.6087407177072459,50,0.6399395864336006,50,0.4982268322116844,50,0.6187133983371462
52,0.6448425544437905,52,0.6497424955856386,52,0.7131647385884674,52,0.6216230135373749,52,0.608880223660977,52,0.7149732460466923,52,0.614383460859329,52,0.4986904061212478,52,0.6395379635079459,52,0.7162586315128688,52,0.6123234255444379,52,0.6451809888169512,52,0.4986904061212478,52,0.6205562095350206
54,0.6519211120177005,54,0.658955755985328,54,0.719289468968401,54,0.6296557655412707,54,0.6141457354768047,54,0.7213428110626605,54,0.6188207966715916,54,0.4984085680052337,54,0.6459082188457891,54,0.7237993548772474,54,0.6168213994310539,54,0.6517446946141237,54,0.4984085680052337,54,0.6251571217500607
56,0.656684397684192,56,0.6622608516766098,56,0.725726017170586,56,0.6322773091956387,56,0.6169071619596203,56,0.7266741321388578,56,0.6194713022011932,56,0.4980677109354336,56,0.6494181091486173,56,0.7288615154908548,56,0.6200737649513621,56,0.6557145795985541,56,0.4980677109354336,56,0.629911540835219
58,0.662799542148211,58,0.6690765424805228,58,0.7318275246425517,58,0.6368201454787136,58,0.6222870435328435,58,0.7328327307097955,58,0.6273972602739726,58,0.4983273640290957,58,0.656707159472732,58,0.7347081151636086,58,0.6260680131447771,58,0.6613447550123693,58,0.4983273640290957,58,0.6384964738027545
60,0.6705098642070202,60,0.6763726243764223,60,0.7415217923604309,60,0.6449563684043949,60,0.6278428358276439,60,0.7423328844270323,60,0.6307817515937967,60,0.49853054211692366,60,0.6639914997513225,60,0.7449038932419196,60,0.6306008952389565,60,0.6700577233199199,60,0.49853054211692366,60,0.6388826091543458
62,0.6772755099727158,62,0.6853096114457604,62,0.745867514671091,62,0.6497267800863118,62,0.6342254234341815,62,0.7486711524871724,62,0.6381555577389635,62,0.49824277648872733,62,0.6723250523388078,62,0.7521584170584078,62,0.6392136708210202,62,0.6770638873563045,62,0.49824277648872733,62,0.6491826076441112
64,0.6828005880658997,64,0.6898861759044544,64,0.7552292561296579,64,0.6525561163400476,64,0.6381348610921657,64,0.7566375767650182,64,0.6398323709058943,64,0.4982873338486488,64,0.6762757847193804,64,0.759546566929861,64,0.6400521378014217,64,0.6812470634595856,64,0.4982873338486488,64,0.6512450931356947
66,0.691942440551166,66,0.6994465437612123,66,0.7635399218313791,66,0.6612160769495019,66,0.6465132256956372,66,0.7644317265339041,66,0.6490400396961716,66,0.4983625329211039,66,0.6871788999580136,66,0.7680997580495068,66,0.6480781709225543,66,0.6908584297110577,66,0.4983625329211039,66,0.6594831863811595
68,0.6973712315391187,68,0.7039393384596607,68,0.7673676217631836,68,0.6667887220798242,68,0.6493119126083242,68,0.7699787698935395,68,0.6527981203466374,68,0.4981233980227023,68,0.6912760893445624,68,0.773318250143342,68,0.6511961430489442,68,0.6954183449285976,68,0.4981233980227023,68,0.6632567435615769
70,0.7080236280547756,70,0.7154722858019302,70,0.7803831650262048,70,0.6752007676758143,70,0.6597371339578565,70,0.7822366739102646,70,0.6616877856170902,70,0.4980139534517882,70,0.7015660271990058,70,0.7846174741147898,70,0.6608068461580814,70,0.7058370104690216,70,0.4980139534517882,70,0.6734860819431008
72,0.7160051256652752,72,0.7226166049542857,72,0.7874443184902528,72,0.6823188132355369,72,0.6644811836198832,72,0.7890329379081314,72,0.6678616070375699,72,0.4982272430681666,72,0.7112017798322366,72,0.7924975651812942,72,0.6656997083402121,72,0.7142048536591118,72,0.4982272430681666,72,0.679716673348899
74,0.7212379510873894,74,0.7308213176133195,74,0.7936326860841424,74,0.687325738867203,74,0.6733211184577392,74,0.7963915857605178,74,0.6747869035290369,74,0.49801641041982,74,0.7169839878913408,74,0.7989239482200647,74,0.6749780928861626,74,0.7203218354178285,74,0.49801641041982,74,0.6867362383493986
76,0.7309615077463664,76,0.7382846190704361,76,0.8018165598897089,76,0.696805622105095,76,0.6789011340041526,76,0.8040061633281972,76,0.6799472927647341,76,0.49807538731831974,76,0.7254991215460789,76,0.8076879409618036,76,0.6799073630410477,76,0.7294042485226002,76,0.49807538731831974,76,0.6934754831496566
78,0.7409236947791165,78,0.7488433734939759,78,0.8124428627399765,78,0.706008032128514,78,0.689156626506024,78,0.8162628966958339,78,0.6905542168674699,78,0.49780722891566265,78,0.7366425702811245,78,0.8184422750424448,78,0.6906425702811245,78,0.7394136546184739,78,0.49780722891566265,78,0.7026024096385542
80,0.7534589208997765,80,0.7617686407791193,80,0.8215364622888293,80,0.7162812341595964,80,0.698506743337682,80,0.8262450846370648,80,0.6992213792473055,80,0.4978186985316725,80,0.7478415502613407,80,0.8279580780719964,80,0.7001853067533094,80,0.750999243815491,80,0.4978186985316725,80,0.71358057519881
82,0.7646116692102571,82,0.7731816123568183,82,0.83233385011159,82,0.7272376607912523,82,0.708521307461385,82,0.8356304410787604,82,0.7113723648682644,82,0.4979539470374159,82,0.7599158099518675,82,0.8373766972758403,82,0.7101900145907055,82,0.7618780082848374,82,0.4979539470374159,82,0.7226004997735925
84,0.7772493801670376,84,0.7858635775150833,84,0.8450004298856504,84,0.7410832903187592,84,0.7215448014419049,84,0.8493852635199037,84,0.7211132453861581,84,0.4973218138893355,84,0.7729084339592307,84,0.8503825982288711,84,0.7228140839588075,84,0.7753116088578996,84,0.4973218138893355,84,0.7342883979116072
86,0.7943932411674347,86,0.8008533879501621,86,0.8556268423790533,86,0.7546082949308756,86,0.7352534562211982,86,0.8623374371423617,86,0.7372418501450759,86,0.4977555896910736,86,0.7886328725038403,86,0.8626929079243975,86,0.7378818911076975,86,0.7901433691756272,86,0.4977555896910736,86,0.7490015360983103
88,0.8108299998268308,88,0.8173065267459781,88,0.869795882456449,88,0.7688105009784058,88,0.7537274663618889,88,0.8749516100651065,88,0.7550262351290976,88,0.4974024624655826,88,0.8049682234574956,88,0.8753915185641387,88,0.7547145306249675,88,0.8067518658977956,88,0.4974024624655826,88,0.7669402739536253
90,0.8334655530498186,90,0.8381184985782666,90,0.8882862162015321,90,0.7907155017961083,90,0.7751254601691818,90,0.8938189325751127,90,0.7772469180921141,90,0.497285781775072,90,0.8283223546400207,90,0.8934295597370375,90,0.7788781231336964,90,0.8300426965691212,90,0.497285781775072,90,0.7859823330688939
92,0.855589808686191,92,0.8586091214071992,92,0.9007615991738586,92,0.8115332305739414,92,0.8015141898630882,92,0.9067916943276536,92,0.8034545289690815,92,0.4970713573306737,92,0.851174177169281,92,0.9066072877480269,92,0.8043340284703963,92,0.850983770060749,92,0.4970713573306737,92,0.8094024843594161
94,0.8800985140492387,94,0.8819387857868763,94,0.9198379435596535,94,0.8356939472455435,94,0.8280398817098963,94,0.9258265809816523,94,0.8297245085742014,94,0.4967543466119773,94,0.8761890810543567,94,0.9242712116978672,94,0.8309696675608618,94,0.8749622332292649,94,0.4967543466119773,94,0.8361425707039726
96,0.9090213353741624,96,0.908825341123327,96,0.9381185767747573,96,0.8661265936199205,96,0.8628973550109197,96,0.9432286620694895,96,0.8654079480335244,96,0.4964254381871465,96,0.906436077875049,96,0.9415854562033396,96,0.8655012786291603,96,0.9029361805387042,96,0.4964254381871465,96,0.8678438765796204
98,0.9377057866252886,98,0.9350755024032094,98,0.9562275587815142,98,0.9051110774703857,98,0.893974946069712,98,0.9605517161499556,98,0.8987813647201301,98,0.4953449646141619,98,0.9365136434167203,98,0.9584572024246168,98,0.8965106157514287,98,0.9313571509669606,98,0.4953449646141619,98,0.8972959164364379


==> tikzfigures/492_tournament.csv <==
Both AdamW_x,Both AdamW_y,Both AdamW LSTM_x,Both AdamW LSTM_y,binary prediction either p1/p2_x,binary prediction either p1/p2_y,Scalar AdamW_x,Scalar AdamW_y,Image AdamW_x,Image AdamW_y,Binary Prediction + TF ENC_x,Binary Prediction + TF ENC_y,Image AdamW TfEnc_x,Image AdamW TfEnc_y,Both AdamW LSTM +AMP_x,Both AdamW LSTM +AMP_y,Both AdamW TfEnc Residule_x,Both AdamW TfEnc Residule_y,Binary Prediction + LSTM_x,Binary Prediction + LSTM_y,Image AdamW TfEnc Residule_x,Image AdamW TfEnc Residule_y,Both AdamW TfEnc_x,Both AdamW TfEnc_y,Both AdamW LSTM +AMP bad-scalar-autocast?_x,Both AdamW LSTM +AMP bad-scalar-autocast?_y,Image AdamW LSTM_x,Image AdamW LSTM_y
2,0.5,2,0.3333333333333333,2,0.16666666666666666,2,0.5,2,0.5,2,0,2,0.5,2,0.5,2,0.6666666666666666,2,0.5,2,0.5,2,0.5,2,0.5,2,0.5
4,0.5303030303030303,4,0.5606060606060606,4,0.48484848484848486,4,0.5,4,0.5151515151515151,4,0.4393939393939394,4,0.5606060606060606,4,0.5,4,0.5151515151515151,4,0.4696969696969697,4,0.5454545454545454,4,0.5606060606060606,4,0.5,4,0.4696969696969697
6,0.5263157894736842,6,0.5119617224880383,6,0.4567307692307692,6,0.5023923444976076,6,0.5215311004784688,6,0.4951923076923077,6,0.5119617224880383,6,0.5023923444976076,6,0.5454545454545454,6,0.4423076923076923,6,0.5215311004784688,6,0.5311004784688995,6,0.5023923444976076,6,0.5311004784688995
8,0.49646643109540634,8,0.49823321554770317,8,0.5106761565836299,8,0.49823321554770317,8,0.5141342756183745,8,0.48398576512455516,8,0.4823321554770318,8,0.5017667844522968,8,0.4929328621908127,8,0.505338078291815,8,0.5070671378091873,8,0.4823321554770318,8,0.5017667844522968,8,0.5070671378091873
10,0.4883227176220807,10,0.5233545647558386,10,0.5383795309168443,10,0.49256900212314225,10,0.5084925690021231,10,0.5170575692963753,10,0.5191082802547771,10,0.5010615711252654,10,0.5010615711252654,10,0.5106609808102346,10,0.5138004246284501,10,0.4883227176220807,10,0.5010615711252654,10,0.5
12,0.49965108164689465,12,0.5052337752965806,12,0.5454545454545454,12,0.4933705512909979,12,0.5052337752965806,12,0.5321678321678321,12,0.5080251221214236,12,0.5003489183531054,12,0.5045359385903698,12,0.5258741258741259,12,0.5087229588276343,12,0.4898813677599442,12,0.5003489183531054,12,0.5073272854152129
14,0.49973161567364466,14,0.5115405260332797,14,0.5344456404736275,14,0.4927536231884058,14,0.5050993022007515,14,0.5075349838536061,14,0.5061728395061729,14,0.5002683843263553,14,0.49973161567364466,14,0.5172228202368138,14,0.5067096081588836,14,0.5040257648953301,14,0.5002683843263553,14,0.5158346752549651
16,0.49445983379501385,16,0.5009233610341643,16,0.5227062094531975,16,0.49907663896583565,16,0.5,16,0.5134383688600556,16,0.5032317636195752,16,0.5,16,0.5055401662049861,16,0.510194624652456,16,0.49907663896583565,16,0.5018467220683287,16,0.5,16,0.494921514312096
18,0.5048471290082028,18,0.5108128262490679,18,0.5362210604929052,18,0.5026099925428784,18,0.5041014168530947,18,0.5380881254667662,18,0.4917971662938106,18,0.5003728560775541,18,0.5141685309470544,18,0.5347274085138163,18,0.5067114093959731,18,0.5082028337061895,18,0.5003728560775541,18,0.505965697240865
20,0.5022953328232593,20,0.5065034429992349,20,0.5130268199233716,20,0.49693955623565417,20,0.5019127773527161,20,0.5076628352490421,20,0.4984697781178271,20,0.5,20,0.5080336648814078,20,0.5022988505747127,20,0.513389441469013,20,0.5030604437643458,20,0.5,20,0.504973221117062
22,0.5120311394196745,22,0.5169851380042463,22,0.5446491849751949,22,0.5067232837933475,22,0.5162774239207361,22,0.5357902197023388,22,0.5120311394196745,22,0.5007077140835102,22,0.5134465675866949,22,0.5432317505315379,22,0.5127388535031847,22,0.5095541401273885,22,0.5007077140835102,22,0.49363057324840764
24,0.5085141903171954,24,0.5115191986644407,24,0.5334896182183523,24,0.5011686143572621,24,0.5055091819699499,24,0.522438044206296,24,0.5011686143572621,24,0.5001669449081803,24,0.5058430717863105,24,0.521768251841929,24,0.5232053422370617,24,0.5025041736227045,24,0.5001669449081803,24,0.5185308848080133
26,0.506590064210882,26,0.5025346400811085,26,0.5293918918918918,26,0.506590064210882,26,0.5062521122000676,26,0.5239864864864865,26,0.4967894558972626,26,0.5005069280162217,26,0.5177424805677594,26,0.5314189189189189,26,0.5086177762757689,26,0.49577559986481917,26,0.5005069280162217,26,0.5042244001351808
28,0.5267249757045676,28,0.5260770975056689,28,0.5697598961713173,28,0.5170068027210885,28,0.5092322643343051,28,0.5603504218040234,28,0.5157110463232912,28,0.49951409135082603,28,0.5166828636216392,28,0.5483452303698897,28,0.5121477162293488,28,0.5234855847100746,28,0.49951409135082603,28,0.5137674117265953
30,0.5169346561751625,30,0.5111187136503592,30,0.5493150684931507,30,0.5076975709887103,30,0.5176188847074923,30,0.5332191780821918,30,0.5087239137872049,30,0.5001710571330824,30,0.5176188847074923,30,0.5352739726027397,30,0.5148819705781731,30,0.5159083133766678,30,0.5001710571330824,30,0.5070133424563804
32,0.5237645577588921,32,0.5190431224425559,32,0.5734552332912989,32,0.5133774000629525,32,0.5089707271010387,32,0.5583228247162674,32,0.5140069247717973,32,0.5001573811772112,32,0.5250236071765817,32,0.5652585119798235,32,0.5177840730248662,32,0.5291155177840731,32,0.5001573811772112,32,0.5124331129996852
34,0.5311562812395868,34,0.5168277240919693,34,0.5713809206137425,34,0.5128290569810063,34,0.5191602799066978,34,0.5640426951300868,34,0.5204931689436855,34,0.5001666111296235,34,0.5194935021659447,34,0.5587058038692462,34,0.5218260579806732,34,0.5231589470176607,34,0.5001666111296235,34,0.5111629456847717
36,0.5421836228287841,36,0.5294665012406948,36,0.590937306021105,36,0.5297766749379652,36,0.517059553349876,36,0.5810055865921788,36,0.5139578163771712,36,0.5003101736972705,36,0.5279156327543424,36,0.5791433891992551,36,0.5179900744416873,36,0.5372208436724566,36,0.5003101736972705,36,0.515818858560794
38,0.5399867812293456,38,0.5330469266358229,38,0.5939774983454665,38,0.5257766027759418,38,0.5059484467944482,38,0.5873593646591662,38,0.5095836087243887,38,0.5,38,0.5356906807666887,38,0.5837193911317009,38,0.5264375413086583,38,0.5356906807666887,38,0.5,38,0.5049570389953735
40,0.5361229159856162,40,0.5272965021248774,40,0.587369109947644,40,0.5289310232101994,40,0.5119320039228507,40,0.588023560209424,40,0.5243543641712978,40,0.5004903563255966,40,0.5410264792415822,40,0.5886780104712042,40,0.5178162798300098,40,0.5272965021248774,40,0.5004903563255966,40,0.5004903563255966
42,0.5619365609348915,42,0.545575959933222,42,0.6018704074816299,42,0.5382303839732888,42,0.5151919866444074,42,0.6132264529058116,42,0.5131886477462437,42,0.4994991652754591,42,0.5545909849749583,42,0.5978623914495658,42,0.5295492487479132,42,0.5512520868113523,42,0.4994991652754591,42,0.5165275459098497
44,0.5448986160283231,44,0.5275185065980045,44,0.6019354838709677,44,0.5291277759897006,44,0.5201158673962021,44,0.6,44,0.5197940135178629,44,0.5004827808175089,44,0.5397489539748954,44,0.6041935483870968,44,0.5342774380431284,44,0.5461860315416801,44,0.5004827808175089,44,0.5165754747344705
46,0.5653584171261758,46,0.5429776192020759,46,0.6272727272727273,46,0.5384365877392151,46,0.537463509568602,46,0.6324675324675325,46,0.5332468374959455,46,0.5004865390853065,46,0.5559519948102497,46,0.6253246753246753,46,0.5384365877392151,46,0.5595199481024976,46,0.5004865390853065,46,0.5267596496918586
48,0.5612277867528271,48,0.5444264943457189,48,0.6311369509043928,48,0.548626817447496,48,0.5321486268174475,48,0.6314599483204134,48,0.532794830371567,48,0.49983844911147013,48,0.5599353796445881,48,0.6356589147286822,48,0.5463651050080776,48,0.5592891760904685,48,0.49983844911147013,48,0.5282714054927302
50,0.5566006046355392,50,0.5408128988915015,50,0.6381401617250674,50,0.5431642593214646,50,0.5327510917030568,50,0.6310646900269542,50,0.5260329190460195,50,0.5005038629492778,50,0.5589519650655022,50,0.6354447439353099,50,0.5367819952972791,50,0.5596237823312059,50,0.5005038629492778,50,0.5253611017803158
52,0.5774834437086093,52,0.5645695364238411,52,0.6514247846255798,52,0.5625827814569536,52,0.536092715231788,52,0.6504307488402916,52,0.5433774834437086,52,0.5,52,0.5754966887417219,52,0.658051689860835,52,0.5576158940397351,52,0.5754966887417219,52,0.5,52,0.5447019867549668
54,0.5699138502319416,54,0.5497017892644135,54,0.6588196286472149,54,0.5540092776673293,54,0.5430748840291584,54,0.6551724137931034,54,0.5377733598409543,54,0.5003313452617627,54,0.5692511597084162,54,0.6528514588859416,54,0.5390987408880054,54,0.5765407554671969,54,0.5003313452617627,54,0.5357852882703777
56,0.5829493087557603,56,0.5704410796576695,56,0.6574440052700923,56,0.565174456879526,56,0.544107965766952,56,0.6640316205533597,56,0.543778801843318,56,0.5,56,0.5862409479921,56,0.6679841897233202,56,0.5464121132323897,56,0.5849242922975642,56,0.5,56,0.5418038183015141
58,0.5924356048255625,58,0.5793935441799805,58,0.6723237597911227,58,0.5705901532442126,58,0.5539615259210955,58,0.6680809399477807,58,0.5477665471144441,58,0.5001630257580698,58,0.5963482230192371,58,0.662532637075718,58,0.5627649168568634,58,0.5979784805999347,58,0.5001630257580698,58,0.5526573198565373
60,0.601864640883978,60,0.5773480662983426,60,0.6783240997229917,60,0.5704419889502762,60,0.5473066298342542,60,0.6686288088642659,60,0.5562845303867403,60,0.5003453038674033,60,0.5956491712707183,60,0.6786703601108033,60,0.555939226519337,60,0.5966850828729282,60,0.5003453038674033,60,0.5597375690607734
62,0.6286472148541115,62,0.6027851458885941,62,0.6977438619774387,62,0.5978116710875332,62,0.5732758620689655,62,0.6937624419376244,62,0.5616710875331565,62,0.5,62,0.6160477453580901,62,0.6884538818845388,62,0.5653183023872679,62,0.6306366047745358,62,0.5,62,0.5633289124668435
64,0.6057432432432432,64,0.5935810810810811,64,0.7006756756756757,64,0.5868243243243243,64,0.5672297297297297,64,0.6945945945945946,64,0.5655405405405406,64,0.5,64,0.6016891891891892,64,0.7006756756756757,64,0.5733108108108108,64,0.6168918918918919,64,0.5,64,0.5641891891891891
66,0.6298636514798803,66,0.6062520784835385,66,0.7256666666666667,66,0.6009311606252078,66,0.5656800798137679,66,0.718,66,0.5663451945460592,66,0.5004988360492185,66,0.6215497173262388,66,0.7223333333333334,66,0.5776521449950116,66,0.6325241104090455,66,0.5004988360492185,66,0.5739940139674093
68,0.6193220338983051,68,0.5979661016949153,68,0.7126865671641791,68,0.5955932203389831,68,0.5715254237288135,68,0.7106512890094979,68,0.5613559322033899,68,0.5,68,0.6186440677966102,68,0.7086160108548168,68,0.5674576271186441,68,0.6315254237288136,68,0.5,68,0.5661016949152542
70,0.6479503961419222,70,0.6334826042025491,70,0.7320689655172414,70,0.6193592834998277,70,0.5845676885980021,70,0.7272413793103448,70,0.5797450912848777,70,0.4994832931450224,70,0.6451946262487083,70,0.7296551724137931,70,0.5907681708577334,70,0.652084050981743,70,0.4994832931450224,70,0.5883568722011712
72,0.6382978723404256,72,0.6218256691832532,72,0.7415807560137457,72,0.602608098833219,72,0.5837336993822924,72,0.7443298969072165,72,0.5710363761153054,72,0.5006863417982155,72,0.6382978723404256,72,0.7402061855670103,72,0.5868222374742622,72,0.6413864104323953,72,0.5006863417982155,72,0.5778997940974605
74,0.661207778915046,74,0.6383486864551348,74,0.7464163822525597,74,0.6267485499829409,74,0.5987717502558854,74,0.7515358361774744,74,0.588877516206073,74,0.5001705902422381,74,0.6543841692255203,74,0.7481228668941979,74,0.601842374616172,74,0.6656431252132378,74,0.5001705902422381,74,0.5984305697714091
76,0.6634449430445288,76,0.64998274076631,76,0.7690179806362379,76,0.6303072143596824,76,0.5961339316534345,76,0.7728215767634855,76,0.5850880220918191,76,0.5001725923369003,76,0.6634449430445288,76,0.7672890733056709,76,0.5999309630652399,76,0.6682775284777356,76,0.5001725923369003,76,0.5881946841560235
78,0.6715277777777777,78,0.6493055555555556,78,0.7772758860319666,78,0.6472222222222223,78,0.6013888888888889,78,0.7769284225156359,78,0.5895833333333333,78,0.4996527777777778,78,0.6680555555555555,78,0.7731063238359972,78,0.6079861111111111,78,0.6927083333333334,78,0.4996527777777778,78,0.5954861111111112
80,0.6949640287769784,80,0.6719424460431654,80,0.8090778097982709,80,0.6683453237410072,80,0.6201438848920864,80,0.8260086455331412,80,0.6093525179856115,80,0.5,80,0.6881294964028777,80,0.819164265129683,80,0.6154676258992806,80,0.6953237410071943,80,0.5,80,0.6158273381294964
82,0.7030862007804186,82,0.6665484214260377,82,0.800709219858156,82,0.6594537069882938,82,0.6253990776871231,82,0.8021276595744681,82,0.6115643845335226,82,0.5005321035828308,82,0.6906704505143668,82,0.8028368794326242,82,0.6197233061369279,82,0.7052146151117418,82,0.5005321035828308,82,0.6151117417523945
84,0.7101980924431401,84,0.6815847395451211,84,0.8152094048493754,84,0.6922230374174615,84,0.6291269258987527,84,0.8269654665686995,84,0.6203228173147469,84,0.5,84,0.6999266324284666,84,0.825495958853784,84,0.6287600880410859,84,0.7134996331621424,84,0.5,84,0.6280264123257521
86,0.7346428571428572,86,0.7110714285714286,86,0.8575,86,0.7096428571428571,86,0.6582142857142858,86,0.8596428571428572,86,0.6567857142857143,86,0.4992857142857143,86,0.7321428571428571,86,0.8635714285714285,86,0.6521428571428571,86,0.7392857142857143,86,0.4992857142857143,86,0.6528571428571428
88,0.755268022181146,88,0.721996303142329,88,0.8636363636363636,88,0.7304990757855823,88,0.6561922365988909,88,0.8798965262379896,88,0.6591497227356746,88,0.500184842883549,88,0.7512014787430684,88,0.8710273466371027,88,0.6513863216266174,88,0.755637707948244,88,0.500184842883549,88,0.6550831792975971
90,0.774617067833698,90,0.737417943107221,90,0.8763676148796499,90,0.7341356673960613,90,0.6849015317286652,90,0.886943836615609,90,0.6801604668125456,90,0.5,90,0.7596644784828592,90,0.8778264040846098,90,0.6739606126914661,90,0.7687819110138585,90,0.5,90,0.6863603209336251
92,0.8004578405188859,92,0.7699351392598245,92,0.913292589763178,92,0.7718428080885158,92,0.6989698588325067,92,0.9194041252864782,92,0.7092712705074399,92,0.4998092331171309,92,0.7909194963754292,92,0.9216959511077158,92,0.6928653185806944,92,0.8092331171308661,92,0.4998092331171309,92,0.7119420068676078
94,0.8155864197530864,94,0.7905092592592593,94,0.9279105628373169,94,0.783179012345679,94,0.7399691358024691,94,0.930609097918273,94,0.7334104938271605,94,0.5,94,0.8117283950617284,94,0.9240555127216654,94,0.7268518518518519,94,0.8233024691358025,94,0.5,94,0.7249228395061729
96,0.8597953770367563,96,0.8336491095111784,96,0.946969696969697,96,0.8363016294050777,96,0.7688518378173551,96,0.959469696969697,96,0.7631678666161424,96,0.5005683971201212,96,0.859037514209928,96,0.959469696969697,96,0.7620310723759,96,0.8556271314892004,96,0.5005683971201212,96,0.7608942781356575
98,0.9046538024971623,98,0.8891411275066212,98,0.9757942511346445,98,0.903140370790768,98,0.7964434354899735,98,0.9791981845688351,98,0.811577752553916,98,0.49943246311010214,98,0.9080590238365494,98,0.9784417549167927,98,0.7956867196367764,98,0.9107075293227394,98,0.49943246311010214,98,0.8043889519485433


==> tikzfigures/histogram_492.csv <==
Lower Bin Edge,Upper Bin Edge,Frequency
4.464285714285714385e-02,1.926197778777931191e+01,5.463144295508147458e-05
1.926197778777931191e+01,3.847931271841576262e+01,2.017261147495142250e-04
3.847931271841576262e+01,5.769664764905221688e+01,2.934730791401098712e-04
5.769664764905221688e+01,7.691398257968867824e+01,2.555110633560663111e-04
7.691398257968867824e+01,9.613131751032513250e+01,2.424229584288061315e-04
9.613131751032513250e+01,1.153486524409615868e+02,2.441810620757515473e-04
1.153486524409615868e+02,1.345659873715980268e+02,3.311746351246061711e-04
1.345659873715980268e+02,1.537833223022344953e+02,4.043638387974441860e-04
1.537833223022344953e+02,1.730006572328709638e+02,5.110872416620193016e-04
1.730006572328709638e+02,1.922179921635074038e+02,5.733371337538650152e-04
1.922179921635074038e+02,2.114353270941438439e+02,6.609818563015881689e-04
2.114353270941438439e+02,2.306526620247803123e+02,7.662076153187643429e-04
2.306526620247803123e+02,2.498699969554167808e+02,8.739077424316423620e-04
2.498699969554167808e+02,2.690873318860531640e+02,9.398691866670429032e-04
2.690873318860531640e+02,2.883046668166896325e+02,9.846682721892032093e-04
2.883046668166896325e+02,3.075220017473261009e+02,1.018788505929921510e-03
3.075220017473261009e+02,3.267393366779625694e+02,1.061243453256158860e-03
3.267393366779625694e+02,3.459566716085990379e+02,1.110926160019838236e-03
3.459566716085990379e+02,3.651740065392354495e+02,1.145111508710446903e-03
3.651740065392354495e+02,3.843913414698719180e+02,1.133162915406203371e-03
3.843913414698719180e+02,4.036086764005083865e+02,1.125577023744383414e-03
4.036086764005083865e+02,4.228260113311447981e+02,1.112684263666787040e-03
4.228260113311447981e+02,4.420433462617812665e+02,1.097577595293030553e-03
4.420433462617812665e+02,4.612606811924177350e+02,1.107800642425268729e-03
4.612606811924177350e+02,4.804780161230542035e+02,1.085335984714299457e-03
4.804780161230542035e+02,4.996953510536906720e+02,1.107833199900212177e-03
4.996953510536906720e+02,5.189126859843271404e+02,1.088396387358982285e-03
5.189126859843271404e+02,5.381300209149635521e+02,1.115581878936752628e-03
5.381300209149635521e+02,5.573473558456000774e+02,1.110144780621192661e-03
5.573473558456000774e+02,5.765646907762364890e+02,1.100247308238395255e-03
5.765646907762364890e+02,5.957820257068730143e+02,1.091912594652869918e-03
5.957820257068730143e+02,6.149993606375094259e+02,1.072638569486363555e-03
6.149993606375094259e+02,6.342166955681458376e+02,1.094386962748577401e-03
6.342166955681458376e+02,6.534340304987823629e+02,1.061243453256155607e-03
6.534340304987823629e+02,6.726513654294187745e+02,1.049359974901808512e-03
6.726513654294187745e+02,6.918687003600552998e+02,1.020904741801241739e-03
6.918687003600552998e+02,7.110860352906917115e+02,9.913751120275533183e-04
7.110860352906917115e+02,7.303033702213281231e+02,9.694313739156792172e-04
7.303033702213281231e+02,7.495207051519646484e+02,9.398691866670358559e-04
7.495207051519646484e+02,7.687380400826010600e+02,9.003444120857129630e-04
7.687380400826010600e+02,7.879553750132374716e+02,8.819168812677296394e-04
7.879553750132374716e+02,8.071727099438739970e+02,8.487082568254222499e-04
8.071727099438739970e+02,8.263900448745104086e+02,8.159554370323331097e-04
8.263900448745104086e+02,8.456073798051468202e+02,7.772771567995339064e-04
8.456073798051468202e+02,8.648247147357833455e+02,7.812491687426282964e-04
8.648247147357833455e+02,8.840420496664197572e+02,7.257061164891350771e-04
8.840420496664197572e+02,9.032593845970562825e+02,7.011577803817819771e-04
9.032593845970562825e+02,9.224767195276926941e+02,6.880371179795824422e-04
9.224767195276926941e+02,9.416940544583291057e+02,6.432705899323612475e-04
9.416940544583291057e+02,9.609113893889656310e+02,6.255593235631296640e-04
9.609113893889656310e+02,9.801287243196020427e+02,5.954762167154006728e-04
9.801287243196020427e+02,9.993460592502385680e+02,5.626582819724162878e-04
9.993460592502385680e+02,1.018563394180874980e+03,5.431237970063594123e-04
1.018563394180874980e+03,1.037780729111511391e+03,5.159708629035357702e-04
1.037780729111511391e+03,1.056998064042147917e+03,4.865389055546689664e-04
1.056998064042147917e+03,1.076215398972784214e+03,4.607533853994751354e-04
1.076215398972784214e+03,1.095432733903420740e+03,4.441816306532620699e-04
1.095432733903420740e+03,1.114650068834057265e+03,4.108753337861297027e-04
1.114650068834057265e+03,1.133867403764693790e+03,4.011080913030996929e-04
1.133867403764693790e+03,1.153084738695330088e+03,3.884757910250520975e-04
1.153084738695330088e+03,1.172302073625966614e+03,3.480394071453032229e-04
1.172302073625966614e+03,1.191519408556603139e+03,3.343978251440046681e-04
1.191519408556603139e+03,1.210736743487239437e+03,3.127471043066251243e-04
1.210736743487239437e+03,1.229954078417875962e+03,3.084169601391447812e-04
1.229954078417875962e+03,1.249171413348512488e+03,2.885243429487069399e-04
1.249171413348512488e+03,1.268388748279148786e+03,2.652131908892117556e-04
1.268388748279148786e+03,1.287606083209785311e+03,2.556412932558391822e-04
1.287606083209785311e+03,1.306823418140421836e+03,2.418369238798234407e-04
1.306823418140421836e+03,1.326040753071058134e+03,2.241256575105983083e-04
1.326040753071058134e+03,1.345258088001694659e+03,2.151723519011514672e-04
1.345258088001694659e+03,1.364475422932331185e+03,1.993168616036993575e-04
1.364475422932331185e+03,1.383692757862967710e+03,1.857078370773442239e-04
1.383692757862967710e+03,1.402910092793604008e+03,1.765266291432980974e-04
1.402910092793604008e+03,1.422127427724240533e+03,1.668896165600397118e-04
1.422127427724240533e+03,1.441344762654877059e+03,1.625920298675065032e-04
1.441344762654877059e+03,1.460562097585513357e+03,1.451412232978278719e-04
1.460562097585513357e+03,1.479779432516149882e+03,1.420157057032565753e-04
1.479779432516149882e+03,1.498996767446786407e+03,1.338112220175113464e-04
1.498996767446786407e+03,1.518214102377422705e+03,1.179882891950040944e-04
1.518214102377422705e+03,1.537431437308059230e+03,1.171417948464734387e-04
1.537431437308059230e+03,1.556648772238695756e+03,1.067234028645747498e-04
1.556648772238695756e+03,1.575866107169332054e+03,1.054211038668386520e-04
1.575866107169332054e+03,1.595083442099968579e+03,1.017746666731728620e-04
1.595083442099968579e+03,1.614300777030605104e+03,9.493759693505183345e-05
1.614300777030605104e+03,1.633518111961241402e+03,8.569127405111776703e-05
1.633518111961241402e+03,1.652735446891877928e+03,8.093788270937547064e-05
1.652735446891877928e+03,1.671952781822514453e+03,7.651006611706852344e-05
1.671952781822514453e+03,1.691170116753150751e+03,7.475196247012400204e-05
1.691170116753150751e+03,1.710387451683787276e+03,6.745908808279403482e-05
1.710387451683787276e+03,1.729604786614423801e+03,6.791489273200210610e-05
1.729604786614423801e+03,1.748822121545060327e+03,6.094759309410735932e-05
1.748822121545060327e+03,1.768039456475696625e+03,5.593374195281927317e-05
1.768039456475696625e+03,1.787256791406333150e+03,5.632443165213980434e-05
1.787256791406333150e+03,1.806474126336969675e+03,5.287333930813586220e-05
1.806474126336969675e+03,1.825691461267605973e+03,5.000828151311431939e-05
1.825691461267605973e+03,1.844908796198242499e+03,4.746879846752591673e-05
1.844908796198242499e+03,1.864126131128879024e+03,4.180379782736850776e-05
1.864126131128879024e+03,1.883343466059515322e+03,4.063172872940538959e-05
1.883343466059515322e+03,1.902560800990151847e+03,4.056661377951803244e-05
1.902560800990151847e+03,1.921778135920788372e+03,3.900385498223323113e-05


==> tikzfigures/histogram_tourn.csv <==
Lower Bin Edge,Upper Bin Edge,Frequency
3.660714285714286031e+00,1.936489942947157061e+01,8.053790309387305152e-06
1.936489942947157061e+01,3.506908457322885653e+01,0.000000000000000000e+00
3.506908457322885653e+01,5.077326971698613534e+01,4.026895154693654270e-06
5.077326971698613534e+01,6.647745486074342125e+01,4.026895154693652576e-06
6.647745486074342125e+01,8.218164000450070716e+01,1.812102819612143744e-05
8.218164000450070716e+01,9.788582514825799308e+01,1.409413304142778486e-05
9.788582514825799308e+01,1.135900102920152790e+02,1.208068546408095942e-05
1.135900102920152790e+02,1.292941954357725649e+02,1.610758061877461030e-05
1.292941954357725649e+02,1.449983805795298224e+02,5.234963701101758005e-05
1.449983805795298224e+02,1.607025657232871083e+02,1.046992740220349839e-04
1.607025657232871083e+02,1.764067508670443942e+02,1.610758061877460895e-04
1.764067508670443942e+02,1.921109360108016801e+02,1.691295964971334116e-04
1.921109360108016801e+02,2.078151211545589661e+02,2.536943947457001038e-04
2.078151211545589661e+02,2.235193062983162520e+02,3.060440317567175890e-04
2.235193062983162520e+02,2.392234914420735379e+02,3.221516123754921790e-04
2.392234914420735379e+02,2.549276765858308238e+02,3.785281445412033794e-04
2.549276765858308238e+02,2.706318617295880813e+02,4.590660476350772509e-04
2.706318617295880813e+02,2.863360468733453672e+02,4.751736282538510277e-04
2.863360468733453672e+02,3.020402320171026531e+02,5.214829225328279942e-04
3.020402320171026531e+02,3.177444171608599390e+02,6.684645956791463242e-04
3.177444171608599390e+02,3.334486023046172249e+02,7.651100793917939725e-04
3.334486023046172249e+02,3.491527874483745109e+02,7.771907648558750098e-04
3.491527874483745109e+02,3.648569725921317968e+02,7.932983454746495456e-04
3.648569725921317968e+02,3.805611577358890827e+02,9.382665710436211264e-04
3.805611577358890827e+02,3.962653428796463686e+02,9.221589904248464822e-04
3.962653428796463686e+02,4.119695280234036545e+02,9.624279419717830927e-04
4.119695280234036545e+02,4.276737131671609404e+02,1.125517195736875850e-03
4.276737131671609404e+02,4.433778983109182263e+02,1.274512316460541146e-03
4.433778983109182263e+02,4.590820834546755123e+02,1.403372961410738083e-03
4.590820834546755123e+02,4.747862685984327982e+02,1.441628465380327727e-03
4.747862685984327982e+02,4.904904537421900841e+02,1.342969534090333221e-03
4.904904537421900841e+02,5.061946388859473700e+02,1.614784957032154664e-03
5.061946388859473700e+02,5.218988240297046559e+02,1.638946327960316522e-03
5.218988240297046559e+02,5.376030091734619418e+02,1.540287396670322233e-03
5.376030091734619418e+02,5.533071943172192277e+02,1.608744614300114308e-03
5.533071943172192277e+02,5.690113794609765137e+02,1.793981791416022391e-03
5.690113794609765137e+02,5.847155646047337996e+02,1.679215279507253241e-03
5.847155646047337996e+02,6.004197497484910855e+02,1.665121146465825454e-03
6.004197497484910855e+02,6.161239348922483714e+02,1.709416993167455672e-03
6.161239348922483714e+02,6.318281200360056573e+02,1.651027013424397668e-03
6.318281200360056573e+02,6.475323051797629432e+02,1.683242174661946956e-03
6.475323051797629432e+02,6.632364903235202291e+02,1.439615017802980870e-03
6.632364903235202291e+02,6.789406754672775151e+02,1.423507437184206225e-03
6.789406754672775151e+02,6.946448606110348010e+02,1.379211590482576225e-03
6.946448606110348010e+02,7.103490457547920869e+02,1.365117457441148222e-03
7.103490457547920869e+02,7.260532308985493728e+02,1.351023324399720652e-03
7.260532308985493728e+02,7.417574160423066587e+02,1.274512316460541146e-03
7.417574160423066587e+02,7.574616011860639446e+02,1.306727477698090218e-03
7.574616011860639446e+02,7.731657863298212305e+02,1.159745804551771996e-03
7.731657863298212305e+02,7.888699714735785165e+02,1.053033082952390277e-03
7.888699714735785165e+02,8.045741566173358024e+02,1.075181006303205277e-03
8.045741566173358024e+02,8.202783417610930883e+02,1.089275139344633063e-03
8.202783417610930883e+02,8.359825269048503742e+02,9.443069137756614825e-04
8.359825269048503742e+02,8.516867120486076601e+02,9.141052001154591601e-04
8.516867120486076601e+02,8.673908971923649460e+02,8.677959058364821936e-04
8.673908971923649460e+02,8.830950823361222319e+02,7.691369745464875793e-04
8.830950823361222319e+02,8.987992674798795179e+02,7.026932044940424702e-04
8.987992674798795179e+02,9.145034526236368038e+02,6.161149586681288932e-04
9.145034526236368038e+02,9.302076377673940897e+02,8.255135067121988340e-04
9.302076377673940897e+02,9.459118229111513756e+02,6.926259666073082905e-04
9.459118229111513756e+02,9.616160080549086615e+02,6.080611683587415712e-04
9.616160080549086615e+02,9.773201931986659474e+02,5.677922168118050691e-04
9.773201931986659474e+02,9.930243783424232333e+02,6.362494344415971443e-04
9.930243783424232333e+02,1.008728563486180519e+03,5.476577410383367097e-04
1.008728563486180519e+03,1.024432748629937805e+03,4.771870758311978311e-04
1.024432748629937805e+03,1.040136933773694864e+03,5.355770555742634786e-04
1.040136933773694864e+03,1.055841118917452150e+03,4.590660476350763835e-04
1.055841118917452150e+03,1.071545304061209436e+03,4.872543137179320108e-04
1.071545304061209436e+03,1.087249489204966721e+03,4.550391524803827767e-04
1.087249489204966721e+03,1.102953674348724007e+03,3.302054026848795553e-04
1.102953674348724007e+03,1.118657859492481293e+03,4.208105436654867391e-04
1.118657859492481293e+03,1.134362044636238579e+03,3.926222775826311660e-04
1.134362044636238579e+03,1.150066229779995865e+03,3.442995357263073418e-04
1.150066229779995865e+03,1.165770414923753151e+03,3.382591929942668232e-04
1.165770414923753151e+03,1.181474600067510437e+03,3.140978220661049111e-04
1.181474600067510437e+03,1.197178785211267723e+03,3.100709269114113042e-04
1.197178785211267723e+03,1.212882970355025009e+03,2.859095559832493380e-04
1.212882970355025009e+03,1.228587155498782295e+03,3.060440317567175890e-04
1.228587155498782295e+03,1.244291340642539581e+03,2.255061286628445578e-04
1.244291340642539581e+03,1.259995525786296866e+03,1.852371771159080016e-04
1.259995525786296866e+03,1.275699710930054152e+03,2.456406044363128359e-04
1.275699710930054152e+03,1.291403896073811438e+03,2.375868141269255138e-04
1.291403896073811438e+03,1.307108081217568724e+03,1.489951207236651606e-04
1.307108081217568724e+03,1.322812266361326010e+03,1.530220158783587945e-04
1.322812266361326010e+03,1.338516451505083296e+03,1.812102819612143676e-04
1.338516451505083296e+03,1.354220636648840582e+03,1.932909674252953507e-04
1.354220636648840582e+03,1.369924821792597868e+03,1.349009876822373740e-04
1.369924821792597868e+03,1.385629006936355154e+03,1.751699392291738760e-04
1.385629006936355154e+03,1.401333192080112440e+03,1.369144352595841774e-04
1.401333192080112440e+03,1.417037377223869726e+03,1.389278828369310350e-04
1.417037377223869726e+03,1.432741562367627012e+03,1.812102819612143676e-04
1.432741562367627012e+03,1.448445747511384297e+03,1.248337497955032214e-04
1.448445747511384297e+03,1.464149932655141583e+03,1.590623586103992861e-04
1.464149932655141583e+03,1.479854117798898869e+03,1.127530643314222789e-04
1.479854117798898869e+03,1.495558302942656155e+03,1.328875401048905435e-04
1.495558302942656155e+03,1.511262488086413441e+03,1.026858264446881398e-04
1.511262488086413441e+03,1.526966673230170727e+03,1.167799594861159399e-04
1.526966673230170727e+03,1.542670858373928013e+03,6.443032247509844121e-05
1.542670858373928013e+03,1.558375043517685299e+03,1.087261691767286314e-04
1.558375043517685299e+03,1.574079228661442585e+03,7.248411278448574975e-05

==> tikzfigures/tournament_492.csv <==
binary prediction either p1/p2_x,binary prediction either p1/p2_y
2,0.5050890585241731
4,0.5302155504234026
6,0.533109404990403
8,0.5443712246018672
10,0.5425744622173193
12,0.5490689610889945
14,0.5526310153556208
16,0.5576409790448066
18,0.5604516106393431
20,0.5701910151517666
22,0.5771826640312394
24,0.5860793334991296
26,0.5919039200146314
28,0.5981274918245756
30,0.6065839736877037
32,0.6095449289363135
34,0.6185172268480172
36,0.6261075949367089
38,0.6307795157858416
40,0.639929412462556
42,0.6453158111608194
44,0.6532285191956124
46,0.6552651298100234
48,0.6624775845227509
50,0.6705361038804712
52,0.6756344722446417
54,0.6841511857117257
56,0.6892646509891751
58,0.6964427707680074
60,0.7057036606268364
62,0.7118474821028051
64,0.7188976620338304
66,0.7256886283268192
68,0.7325471478824132
70,0.744862904256679
72,0.7504191081378826
74,0.7589077669902913
76,0.7654610331684373
78,0.775336293587567
80,0.7837746611985891
82,0.7929791982554475
84,0.8044364199123033
86,0.815085833188833
88,0.830450466303009
90,0.8464150533350236
92,0.8597034742199602
94,0.8835242618981093
96,0.9044661005679984
98,0.9287865333384812


==> tikzfigures/tournament_tournament.csv <==
Image +adamw_x,Image +adamw_y,"no clue, meta data was yeeted_x","no clue, meta data was yeeted_y",Both AdamW LSTM Residually_x,Both AdamW LSTM Residually_y,Both AdamW h=32_x,Both AdamW h=32_y,Scalars AdamW nlayer=3_x,Scalars AdamW nlayer=3_y,Scalar vary bn+mlp_x,Scalar vary bn+mlp_y,Scalars AdamW nlayer=4_x,Scalars AdamW nlayer=4_y,binary prediction either p1/p2_x,binary prediction either p1/p2_y,Scalars AdamW h=32_x,Scalars AdamW h=32_y,Scalar dropout=0.5_x,Scalar dropout=0.5_y,Scalar +adamw_x,Scalar +adamw_y,Image +adamw b=48_x,Image +adamw b=48_y,Image AdamW h=32_x,Image AdamW h=32_y,Image dropout=0.5_x,Image dropout=0.5_y,Both dropout=0.5_x,Both dropout=0.5_y
2,0.5023640661938534,2,0.5,2,0.5,2,0.3333333333333333,2,0.5,2,0.5,2,0.5,2,0.5,2,0.5,2,0.5,2,0.5,2,0.5,2,0.3333333333333333,2,0.6666666666666666,2,0.5
4,0.49954001839926404,4,0.5151515151515151,4,0.5606060606060606,4,0.5151515151515151,4,0.48484848484848486,4,0.5,4,0.48484848484848486,4,0.5151515151515151,4,0.5303030303030303,4,0.48484848484848486,4,0.5303030303030303,4,0.4696969696969697,4,0.5454545454545454,4,0.5454545454545454,4,0.5151515151515151
6,0.4991860465116279,6,0.5215311004784688,6,0.49760765550239233,6,0.5645933014354066,6,0.48325358851674644,6,0.5119617224880383,6,0.5023923444976076,6,0.5384615384615384,6,0.49282296650717705,6,0.507177033492823,6,0.507177033492823,6,0.5311004784688995,6,0.5358851674641149,6,0.5023923444976076,6,0.5167464114832536
8,0.4993976709945121,8,0.5017667844522968,8,0.508833922261484,8,0.519434628975265,8,0.5017667844522968,8,0.5265017667844523,8,0.49823321554770317,8,0.5266903914590747,8,0.5176678445229682,8,0.5159010600706714,8,0.48586572438162545,8,0.5300353356890459,8,0.5388692579505301,8,0.5141342756183745,8,0.49646643109540634
10,0.4991982987054634,10,0.5063694267515924,10,0.5010615711252654,10,0.5562632696390658,10,0.49575371549893843,10,0.5254777070063694,10,0.5106157112526539,10,0.5373134328358209,10,0.5169851380042463,10,0.4851380042462845,10,0.5010615711252654,10,0.5329087048832272,10,0.5063694267515924,10,0.5180467091295117,10,0.5031847133757962
12,0.4991618668313525,12,0.520586182833217,12,0.5087229588276343,12,0.5303558967201675,12,0.5003489183531054,12,0.5115143056524774,12,0.5080251221214236,12,0.5237762237762238,12,0.4926727145847872,12,0.5010467550593162,12,0.5038381018841591,12,0.5338450802512212,12,0.5184926727145848,12,0.5219818562456385,12,0.5094207955338451
14,0.49879540887715274,14,0.5029522275899088,14,0.5034889962426194,14,0.533011272141707,14,0.5099302200751477,14,0.5174449812130971,14,0.5174449812130971,14,0.538751345532831,14,0.5104669887278583,14,0.5271068169618894,14,0.5169082125603864,14,0.5206655931293612,14,0.5045625335480408,14,0.5131508319914116,14,0.5120772946859904
16,0.49905035006703413,16,0.5064635272391506,16,0.4930747922437673,16,0.548938134810711,16,0.5,16,0.5212373037857803,16,0.5050784856879039,16,0.5231696014828545,16,0.5092336103416436,16,0.5004616805170822,16,0.5106186518928901,16,0.5300092336103417,16,0.5147737765466297,16,0.5198522622345337,16,0.5023084025854109
18,0.4988696957669675,18,0.5152870991797166,18,0.5033557046979866,18,0.5454884414615958,18,0.5298284862043251,18,0.5305741983594333,18,0.5279642058165548,18,0.5332337565347274,18,0.5167785234899329,18,0.5160328113348247,18,0.5287099179716629,18,0.5413870246085011,18,0.5372856077554065,18,0.5134228187919463,18,0.5242356450410142
20,0.49885697490243464,20,0.5229533282325938,20,0.5038255547054323,20,0.5524100994644223,20,0.5328997704667177,20,0.5187452180566182,20,0.5172149961744453,20,0.5272030651340996,20,0.5103289977046672,20,0.5210405508798776,20,0.5187452180566182,20,0.5554705432287682,20,0.5424636572302984,20,0.5175975516449886,20,0.518362662586075
22,0.4986449007972566,22,0.5290162774239208,22,0.5254777070063694,22,0.5470629865534324,22,0.52689313517339,22,0.5293701344656758,22,0.5198159943382873,22,0.530474840538625,22,0.5322009907997169,22,0.5184005661712668,22,0.5184005661712668,22,0.5226468506723284,22,0.5495399858457183,22,0.5148619957537155,22,0.5194621372965322
24,0.498734022290387,24,0.5429048414023372,24,0.5161936560934891,24,0.5552587646076794,24,0.5268781302170283,24,0.5308848080133556,24,0.5178631051752921,24,0.5515740120562626,24,0.520534223706177,24,0.5175292153589316,24,0.5342237061769616,24,0.5475792988313857,24,0.552253756260434,24,0.5108514190317195,24,0.5212020033388982
26,0.49877435363083683,26,0.5353159851301115,26,0.5076039202433255,26,0.5545792497465359,26,0.5045623521459953,26,0.5157147685028726,26,0.511659344373099,26,0.5418918918918919,26,0.5089557282865833,26,0.5062521122000676,26,0.5106454883406556,26,0.5417370733355863,26,0.5576208178438662,26,0.507265968232511,26,0.516052720513687
28,0.49839544703506516,28,0.5685131195335277,28,0.5377389050858439,28,0.5675413022351797,28,0.5448655652737285,28,0.5555555555555556,28,0.5523161645610625,28,0.5629461388708631,28,0.5367670877874959,28,0.5461613216715258,28,0.5461613216715258,28,0.5477810171687723,28,0.5620343375445416,28,0.514415289925494,28,0.5513443472627146
30,0.49854910552355525,30,0.538829969209716,30,0.5326719124187479,30,0.5768046527540198,30,0.5395141977420459,30,0.5336982552172426,30,0.5333561409510776,30,0.548972602739726,30,0.5401984262743756,30,0.522066370167636,30,0.5367772836127267,30,0.5378036264112214,30,0.5583304823811153,30,0.5217242559014711,30,0.5398563120082107
32,0.49861368170131865,32,0.5583884167453572,32,0.5196726471514007,32,0.5782184450739691,32,0.553666981429021,32,0.559017941454202,32,0.554296506137866,32,0.5778688524590164,32,0.5410764872521246,32,0.541391249606547,32,0.5561850802644004,32,0.5498898331759522,32,0.5684608120868744,32,0.5199874095058231,32,0.5564998426188228
34,0.498355992051579,34,0.5598133955348217,34,0.5378207264245252,34,0.5958013995334889,34,0.5401532822392536,34,0.5514828390536488,34,0.5548150616461179,34,0.5770513675783856,34,0.558813728757081,34,0.5368210596467844,34,0.5458180606464512,34,0.5581472842385872,34,0.5571476174608464,34,0.5171609463512162,34,0.5444851716094635
36,0.49853496963777655,36,0.5741315136476427,36,0.5393920595533499,36,0.5896401985111662,36,0.5691687344913151,36,0.5614143920595533,36,0.5614143920595533,36,0.5943513345747983,36,0.5642059553349876,36,0.5580024813895782,36,0.575682382133995,36,0.5533498759305211,36,0.5766129032258065,36,0.5282258064516129,36,0.5716501240694789
38,0.49835949653514355,38,0.5733641771315268,38,0.5370125578321217,38,0.5888962326503635,38,0.55783212161269,38,0.5773298083278255,38,0.5703899537343027,38,0.5949702183984117,38,0.5687376074025116,38,0.5456047587574355,38,0.5512227362855254,38,0.5327164573694646,38,0.5617977528089888,38,0.5175148711169861,38,0.5508922670191673
40,0.498627877443181,40,0.5818895063746322,40,0.5322000653808434,40,0.6041189931350115,40,0.5550833605753515,40,0.5704478587773782,40,0.5603138280483818,40,0.5984947643979057,40,0.5619483491337038,40,0.5527950310559007,40,0.558025498528931,40,0.5668519123896698,40,0.5724092840797647,40,0.5259888852566198,40,0.5648904870872834
42,0.4983738836294628,42,0.5989983305509182,42,0.5435726210350584,42,0.5973288814691152,42,0.5803005008347245,42,0.5746243739565943,42,0.5712854757929883,42,0.6199064796259185,42,0.5772954924874791,42,0.5629382303839733,42,0.5749582637729549,42,0.5445742904841402,42,0.5843071786310517,42,0.5308848080133556,42,0.5799666110183639
44,0.4983804560635725,44,0.5793369810106211,44,0.5426456388799485,44,0.6073382684261346,44,0.5513356935951078,44,0.5719343418088187,44,0.5606694560669456,44,0.6106451612903225,44,0.5642098487286772,44,0.54200193112327,44,0.5535886707434825,44,0.5696813646604442,44,0.579015127132282,44,0.5278403604763438,44,0.5477953009333763
46,0.49849639278846847,46,0.60298410638988,46,0.5442750567628933,46,0.6101200129743756,46,0.5909828089523191,46,0.5929289652935452,46,0.5883879338306844,46,0.6422077922077922,46,0.5906584495621148,46,0.5825494648070062,46,0.5848199805384365,46,0.5384365877392151,46,0.5757379176127149,46,0.5222186182289977,46,0.5724943237106714
48,0.49843932751160636,48,0.5957996768982229,48,0.5434571890145395,48,0.6106623586429726,48,0.5576736672051696,48,0.5744749596122779,48,0.5689822294022617,48,0.6288759689922481,48,0.5705977382875606,48,0.5596122778675283,48,0.5660743134087237,48,0.555735056542811,48,0.5767366720516963,48,0.5321486268174475,48,0.5735056542810986
50,0.4982268322116844,50,0.5999328182734296,50,0.5485387974470944,50,0.631172321128653,50,0.5730601276452805,50,0.5908632851864293,50,0.5925428283506886,50,0.6337601078167115,50,0.5794423916694659,50,0.5757473967080954,50,0.5780987571380585,50,0.5616392341283171,50,0.596573731944911,50,0.5314074571716493,50,0.5801142089351696
52,0.4986904061212478,52,0.609271523178808,52,0.5589403973509933,52,0.6350993377483444,52,0.5791390728476821,52,0.6079470198675496,52,0.5933774834437087,52,0.658051689860835,52,0.5920529801324503,52,0.5788079470198676,52,0.6013245033112583,52,0.5655629139072847,52,0.5933774834437087,52,0.5337748344370861,52,0.5860927152317881
54,0.4984085680052337,54,0.6053677932405567,54,0.5566600397614314,54,0.6302186878727635,54,0.5818422796554009,54,0.6030483764082174,54,0.5977468522200132,54,0.6541777188328912,54,0.5888005301524188,54,0.5828363154406891,54,0.585818422796554,54,0.57090788601723,54,0.5921139827700463,54,0.5351225977468522,54,0.5888005301524188
56,0.4980677109354336,56,0.6290322580645161,56,0.5615536537195523,56,0.6316655694535879,56,0.6040157998683344,56,0.619486504279131,56,0.6115865701119158,56,0.6683135704874835,56,0.6059907834101382,56,0.5957867017774852,56,0.5990783410138248,56,0.5701119157340355,56,0.6059907834101382,56,0.5427913100724161,56,0.5974325213956551
58,0.4983273640290957,58,0.6165634170198891,58,0.5699380502119334,58,0.6380828170850994,58,0.5924356048255625,58,0.6051516139550049,58,0.5979784805999347,58,0.6533942558746736,58,0.6051516139550049,58,0.5895011411803065,58,0.6064558200195631,58,0.5595044016954679,58,0.6080860776002608,58,0.5438539289207694,58,0.599282686664493
60,0.49853054211692366,60,0.6287983425414365,60,0.5611187845303868,60,0.6422651933701657,60,0.5890883977900553,60,0.6029005524861878,60,0.5994475138121547,60,0.6707063711911357,60,0.6032458563535912,60,0.6004834254143646,60,0.5953038674033149,60,0.56353591160221,60,0.6122237569060773,60,0.5355662983425414,60,0.5980662983425414
62,0.49824277648872733,62,0.6429045092838196,62,0.5782493368700266,62,0.6588196286472149,62,0.6226790450928382,62,0.6352785145888594,62,0.6296419098143236,62,0.6921035169210352,62,0.6346153846153846,62,0.6213527851458885,62,0.628315649867374,62,0.5782493368700266,62,0.60842175066313,62,0.5450928381962865,62,0.6240053050397878
64,0.4982873338486488,64,0.6351351351351351,64,0.566554054054054,64,0.6574324324324324,64,0.6121621621621621,64,0.6239864864864865,64,0.6243243243243243,64,0.6935810810810811,64,0.6175675675675676,64,0.6128378378378379,64,0.6050675675675675,64,0.5635135135135135,64,0.6003378378378378,64,0.5445945945945946,64,0.6074324324324324
66,0.4983625329211039,66,0.6298636514798803,66,0.5799800465580313,66,0.6511473229132025,66,0.6298636514798803,66,0.6484868639840372,66,0.6375124709012304,66,0.731,66,0.6361822414366478,66,0.6248752909876953,66,0.6305287662121716,66,0.5813102760226139,66,0.6075823079481211,66,0.5467243099434652,66,0.6205520452278018
68,0.4981233980227023,68,0.648135593220339,68,0.5816949152542373,68,0.6528813559322034,68,0.6322033898305085,68,0.6396610169491526,68,0.6349152542372881,68,0.7198100407055631,68,0.6328813559322034,68,0.6193220338983051,68,0.6227118644067796,68,0.5786440677966102,68,0.6138983050847457,68,0.5508474576271186,68,0.6135593220338983
70,0.4980139534517882,70,0.6489838098518773,70,0.6021357216672408,70,0.6696520840509818,70,0.6458835687220117,70,0.6634516017912504,70,0.6513951085084395,70,0.7379310344827587,70,0.6531174646916983,70,0.6465725111953152,70,0.6476059249052704,70,0.5900792283844299,70,0.6172924560799173,70,0.5535652772993455,70,0.6355494316224595
72,0.4982272430681666,72,0.6499656829100893,72,0.5857927247769389,72,0.6537405628002745,72,0.6403568977350721,72,0.6533973919011667,72,0.6472203157172272,72,0.7532646048109966,72,0.653054221002059,72,0.6273164035689773,72,0.646190803019904,72,0.575840768702814,72,0.6262868908716541,72,0.5494166094715168,72,0.6293754289636239
74,0.49801641041982,74,0.6738314568406687,74,0.5929716820197884,74,0.6560900716479018,74,0.6615489593995223,74,0.6762197202320027,74,0.6629136813374275,74,0.7505119453924914,74,0.6714431934493347,74,0.6526782668031389,74,0.6588195155237121,74,0.5783009211873081,74,0.6270897304674172,74,0.5520300238826339,74,0.6496076424428523
76,0.49807538731831974,76,0.6596479116327235,76,0.5988954090438384,76,0.6827752847773559,76,0.6644804970659303,76,0.679323438039351,76,0.670003451846738,76,0.7814661134163209,76,0.6744908526061443,76,0.6596479116327235,76,0.660683465654125,76,0.5961339316534345,76,0.6265101829478771,76,0.5585088022091819,76,0.6520538488091129
78,0.49780722891566265,78,0.6722222222222223,78,0.6152777777777778,78,0.6673611111111111,78,0.6732638888888889,78,0.684375,78,0.6774305555555555,78,0.784920083391244,78,0.6864583333333333,78,0.6791666666666667,78,0.678125,78,0.5739583333333333,78,0.6246527777777777,78,0.5565972222222222,78,0.6684027777777778
80,0.4978186985316725,80,0.6917266187050359,80,0.6158273381294964,80,0.685611510791367,80,0.6931654676258993,80,0.7053956834532374,80,0.6924460431654677,80,0.8115994236311239,80,0.7086330935251799,80,0.6859712230215828,80,0.6946043165467626,80,0.5985611510791367,80,0.6356115107913669,80,0.5640287769784172,80,0.6827338129496403
82,0.4979539470374159,82,0.6906704505143668,82,0.6207875133025895,82,0.6846399432422845,82,0.689251507626818,82,0.7073430294430649,82,0.6903157147924796,82,0.8088652482269504,82,0.7023767293366442,82,0.6775452288045406,82,0.6842852075203973,82,0.5934728627172756,82,0.6346222064561902,82,0.584959205391983,82,0.6778999645264278
84,0.4973218138893355,84,0.7035950110051358,84,0.6173881144534116,84,0.6988261188554659,84,0.7083639031548056,84,0.7186353631694791,84,0.7032281731474688,84,0.822556943423953,84,0.7252384446074835,84,0.6940572267057961,84,0.7072633895818048,84,0.5898752751283932,84,0.6294937637564196,84,0.5601614086573734,84,0.6914893617021277
86,0.4977555896910736,86,0.72,86,0.6435714285714286,86,0.7153571428571428,86,0.7257142857142858,86,0.7385714285714285,86,0.7328571428571429,86,0.8575,86,0.7385714285714285,86,0.7207142857142858,86,0.7325,86,0.5889285714285715,86,0.6514285714285715,86,0.5996428571428571,86,0.7192857142857143
88,0.4974024624655826,88,0.7367837338262477,88,0.6425138632162661,88,0.7109057301293901,88,0.7526802218114602,88,0.7615526802218114,88,0.7512014787430684,88,0.8543976348854397,88,0.7645101663585951,88,0.7430683918669131,88,0.7519408502772643,88,0.599630314232902,88,0.6314232902033272,88,0.5937153419593346,88,0.733456561922366
90,0.497285781775072,90,0.7425237053245806,90,0.6535375638220278,90,0.7195477753464624,90,0.75127644055434,90,0.7596644784828592,90,0.7465353756382203,90,0.8690736688548505,90,0.7571115973741794,90,0.7308533916849015,90,0.7479941648431802,90,0.6083150984682714,90,0.661560904449307,90,0.6064916119620715,90,0.7359591539022611
92,0.4970713573306737,92,0.7447539107210989,92,0.7031667302556276,92,0.7279664250286151,92,0.7874856924837849,92,0.7993132392216711,92,0.7844334223578787,92,0.9033613445378151,92,0.7985501716901946,92,0.7756581457458985,92,0.7832888210606639,92,0.6074017550553223,92,0.6409767264402899,92,0.6249523082792827,92,0.7809996184662342
94,0.4967543466119773,94,0.783179012345679,94,0.6859567901234568,94,0.7422839506172839,94,0.8028549382716049,94,0.8028549382716049,94,0.7970679012345679,94,0.9221279876638396,94,0.8047839506172839,94,0.7905092592592593,94,0.7943672839506173,94,0.6311728395061729,94,0.6809413580246914,94,0.6396604938271605,94,0.7885802469135802
96,0.4964254381871465,96,0.8135657446002273,96,0.7385373247442213,96,0.7574838954149299,96,0.8431223948465327,96,0.8450170519136037,96,0.8336491095111784,96,0.9337121212121212,96,0.8465327775672603,96,0.8309965896172793,96,0.8351648351648352,96,0.6153846153846154,96,0.6631299734748011,96,0.6369837059492232,96,0.8313755210306935
98,0.4953449646141619,98,0.838441165342414,98,0.7654180855088915,98,0.7900113507377979,98,0.8967082860385925,98,0.8974650018917897,98,0.8887627695800226,98,0.9648260211800302,98,0.9023836549375709,98,0.8910329171396141,98,0.8906545592130155,98,0.6469920544835415,98,0.6946651532349603,98,0.6602345819144911,98,0.8955732122587968

